A Framework for Overparameterized Learning

A candidate explanation of the good empirical performance of deep neural networks is the implicit regularization effect of first order optimization methods. Inspired by this, we prove a convergence theorem for nonconvex composite optimization, and apply it to a general learning problem covering many machine learning applications, including supervised learning. We then present a deep multilayer perceptron model and prove that, when sufficiently wide, it $(i)$ leads to the convergence of gradient descent to a global optimum with a linear rate, $(ii)$ benefits from the implicit regularization effect of gradient descent, $(iii)$ is subject to novel bounds on the generalization error, $(iv)$ exhibits the lazy training phenomenon and $(v)$ enjoys learning rate transfer across different widths. The corresponding coefficients, such as the convergence rate, improve as width is further increased, and depend on the even order moments of the data generating distribution up to an order depending on the number of layers. The only non-mild assumption we make is the concentration of the smallest eigenvalue of the neural tangent kernel at initialization away from zero, which has been shown to hold for a number of less general models in contemporary works. We present empirical evidence supporting this assumption as well as our theoretical claims.

==> csvs/generalization/d_1024_m_1024.csv <==
Wall time,Step,Value
1676026121.689154,0,1.0
1676026121.690565,1,1.0
1676026121.691715,2,1.0
1676026121.692823,3,1.0
1676026121.693912,4,1.0
1676026121.695017,5,1.0
1676026121.696123,6,1.0
1676026121.697212,7,1.0
1676026121.698297,8,1.0
1676026121.699433,9,1.0
1676026121.700524,10,1.0
1676026121.701607,11,1.0
1676026121.702693,12,1.0
1676026121.703812,13,1.0
1676026121.704905,14,1.0
1676026121.705993,15,1.0
1676026121.70711,16,1.0
1676026121.708204,17,1.0
1676026121.709291,18,1.0
1676026121.710365,19,1.0
1676026121.711485,20,1.0
1676026121.712609,21,1.0
1676026121.713693,22,1.0
1676026121.714771,23,1.0
1676026121.715865,24,1.0
1676026121.716909,25,1.0
1676026121.717938,26,1.0
1676026121.718993,27,1.0
1676026121.720134,28,1.0
1676026121.72124,29,1.0
1676026121.722329,30,1.0
1676026121.72346,31,1.0
1676026121.724545,32,1.0
1676026121.725653,33,1.0
1676026121.726734,34,1.0
1676026121.727848,35,1.0
1676026121.728928,36,1.0
1676026121.730051,37,1.0
1676026121.73122,38,1.0
1676026121.73233,39,1.0
1676026121.733415,40,0.9599999785423279
1676026121.734509,41,0.8899999856948853
1676026121.735622,42,0.7899999618530273
1676026121.736716,43,0.6200000047683716
1676026121.737812,44,0.41999998688697815
1676026121.739606,45,0.20999999344348907
1676026121.740921,46,0.11999999731779099
1676026121.742019,47,0.009999999776482582
1676026121.743153,48,0.0
1676026121.744283,49,0.0
1676026121.745398,50,0.0
1676026121.746505,51,0.0
1676026121.747842,52,0.0
1676026121.748931,53,0.0
1676026121.750035,54,0.0
1676026121.751157,55,0.0
1676026121.752248,56,0.0
1676026121.753553,57,0.0
1676026121.754669,58,0.0
1676026121.755826,59,0.0
1676026121.75695,60,0.0
1676026121.758078,61,0.0
1676026121.759195,62,0.0
1676026121.760305,63,0.0
1676026121.761413,64,0.0
1676026121.762532,65,0.0
1676026121.76366,66,0.0
1676026121.764794,67,0.0
1676026121.766121,68,0.0
1676026121.767231,69,0.0
1676026121.768252,70,0.0
1676026121.769267,71,0.0
1676026121.770298,72,0.0
1676026121.771321,73,0.0
1676026121.772343,74,0.0
1676026121.773365,75,0.0
1676026121.774385,76,0.0
1676026121.77543,77,0.0
1676026121.776444,78,0.0
1676026121.777456,79,0.0
1676026121.778678,80,0.0
1676026121.779748,81,0.0
1676026121.780786,82,0.0
1676026121.781809,83,0.0
1676026121.782839,84,0.0
1676026121.783895,85,0.0
1676026121.785059,86,0.0
1676026121.786064,87,0.0
1676026121.787112,88,0.0
1676026121.788142,89,0.0
1676026121.78917,90,0.0
1676026121.790182,91,0.0
1676026121.791362,92,0.0
1676026121.792392,93,0.0
1676026121.793406,94,0.0
1676026121.794414,95,0.0
1676026121.795442,96,0.0
1676026121.796469,97,0.0
1676026121.797753,98,0.0
1676026121.798954,99,0.0
1676026121.800098,100,0.0
1676026121.801232,101,0.0
1676026121.802313,102,0.0
1676026121.803443,103,0.0
1676026121.80474,104,0.0
1676026121.805828,105,0.0
1676026121.807058,106,0.0
1676026121.808127,107,0.0
1676026121.809147,108,0.0
1676026121.810169,109,0.0
1676026121.811197,110,0.0
1676026121.812221,111,0.0
1676026121.813233,112,0.0
1676026121.814265,113,0.0
1676026121.815299,114,0.0
1676026121.816305,115,0.0
1676026121.817308,116,0.0
1676026121.818322,117,0.0
1676026121.819344,118,0.0
1676026121.820358,119,0.0
1676026121.821358,120,0.0
1676026121.822375,121,0.0
1676026121.823401,122,0.0
1676026121.824416,123,0.0
1676026121.825432,124,0.0
1676026121.82646,125,0.0
1676026121.828142,126,0.0
1676026121.831828,127,0.0
1676026121.833716,128,0.0
1676026121.83474,129,0.0
1676026121.835777,130,0.0
1676026121.8368,131,0.0
1676026121.83781,132,0.0
1676026121.838827,133,0.0
1676026121.839879,134,0.0
1676026121.840887,135,0.0
1676026121.841891,136,0.0
1676026121.842905,137,0.0
1676026121.843969,138,0.0
1676026121.845212,139,0.0
1676026121.846241,140,0.0
1676026121.847297,141,0.0
1676026121.848332,142,0.0
1676026121.849375,143,0.0
1676026121.850395,144,0.0
1676026121.851654,145,0.0
1676026121.85268,146,0.0
1676026121.853699,147,0.0
1676026121.854703,148,0.0
1676026121.855747,149,0.0
1676026121.856788,150,0.0
1676026121.857802,151,0.0
1676026121.858808,152,0.0
1676026121.859852,153,0.0
1676026121.860872,154,0.0
1676026121.861891,155,0.0
1676026121.862909,156,0.0
1676026121.863939,157,0.0
1676026121.864948,158,0.0
1676026121.865951,159,0.0
1676026121.866986,160,0.0
1676026121.868014,161,0.0
1676026121.869042,162,0.0
1676026121.870054,163,0.0
1676026121.871067,164,0.0
1676026121.872097,165,0.0
1676026121.873119,166,0.0
1676026121.874139,167,0.0
1676026121.875176,168,0.0
1676026121.876201,169,0.0
1676026121.877203,170,0.0
1676026121.87821,171,0.0
1676026121.879253,172,0.0
1676026121.880282,173,0.0
1676026121.881293,174,0.0
1676026121.882322,175,0.0
1676026121.883371,176,0.0
1676026121.884395,177,0.0
1676026121.885402,178,0.0
1676026121.886415,179,0.0
1676026121.887438,180,0.0
1676026121.888463,181,0.0
1676026121.889467,182,0.0
1676026121.890474,183,0.0
1676026121.891665,184,0.0
1676026121.892684,185,0.0
1676026121.893716,186,0.0
1676026121.894736,187,0.0
1676026121.895784,188,0.0
1676026121.896808,189,0.0
1676026121.897823,190,0.0
1676026121.898841,191,0.0
1676026121.899868,192,0.0
1676026121.90088,193,0.0
1676026121.901878,194,0.0
1676026121.902868,195,0.0
1676026121.903877,196,0.0
1676026121.904898,197,0.0
1676026121.905913,198,0.0
1676026121.906944,199,0.0
1676026121.907985,200,0.0
1676026121.909011,201,0.0
1676026121.91003,202,0.0
1676026121.911074,203,0.0
1676026121.912093,204,0.0
1676026121.91312,205,0.0
1676026121.914116,206,0.0
1676026121.915143,207,0.0
1676026121.916165,208,0.0
1676026121.917191,209,0.0
1676026121.918201,210,0.0
1676026121.919236,211,0.0
1676026121.920803,212,0.0
1676026121.921825,213,0.0
1676026121.922845,214,0.0
1676026121.923897,215,0.0
1676026121.924909,216,0.0
1676026121.925938,217,0.0
1676026121.926961,218,0.0
1676026121.927993,219,0.0
1676026121.929002,220,0.0
1676026121.930016,221,0.0
1676026121.931028,222,0.0
1676026121.932099,223,0.0
1676026121.933113,224,0.0
1676026121.934148,225,0.0
1676026121.935186,226,0.0
1676026121.936213,227,0.0
1676026121.937244,228,0.0
1676026121.938268,229,0.0
1676026121.939314,230,0.0
1676026121.940333,231,0.0
1676026121.941365,232,0.0
1676026121.942375,233,0.0
1676026121.943403,234,0.0
1676026121.944411,235,0.0
1676026121.94544,236,0.0
1676026121.946462,237,0.0
1676026121.947482,238,0.0
1676026121.948531,239,0.0
1676026121.949586,240,0.0
1676026121.950612,241,0.0
1676026121.951861,242,0.0
1676026121.952893,243,0.0
1676026121.954093,244,0.0
1676026121.955148,245,0.0
1676026121.956199,246,0.0
1676026121.957217,247,0.0
1676026121.958239,248,0.0
1676026121.959271,249,0.0
1676026121.960306,250,0.0
1676026121.961322,251,0.0
1676026121.96237,252,0.0
1676026121.963421,253,0.0
1676026121.96444,254,0.0
1676026121.965463,255,0.0
1676026121.966493,256,0.0
1676026121.967545,257,0.0
1676026121.968571,258,0.0
1676026121.969589,259,0.0
1676026121.97062,260,0.0
1676026121.971667,261,0.0
1676026121.972695,262,0.0
1676026121.973742,263,0.0
1676026121.975152,264,0.0
1676026121.976479,265,0.0
1676026121.97757,266,0.0
1676026121.978657,267,0.0
1676026121.979779,268,0.0
1676026121.980872,269,0.0
1676026121.981954,270,0.0
1676026121.983145,271,0.0
1676026121.984225,272,0.0
1676026121.985255,273,0.0
1676026121.986273,274,0.0
1676026121.987305,275,0.0
1676026121.988326,276,0.0
1676026121.989347,277,0.0
1676026121.990362,278,0.0
1676026121.991401,279,0.0
1676026121.992577,280,0.0
1676026121.993607,281,0.0
1676026121.994628,282,0.0
1676026121.995674,283,0.0
1676026121.996684,284,0.0
1676026121.997706,285,0.0
1676026121.998722,286,0.0
1676026121.999774,287,0.0
1676026122.000808,288,0.0
1676026122.001835,289,0.0
1676026122.002862,290,0.0
1676026122.003913,291,0.0
1676026122.004937,292,0.0
1676026122.005967,293,0.0
1676026122.007022,294,0.0
1676026122.008055,295,0.0
1676026122.009079,296,0.0
1676026122.010356,297,0.0
1676026122.011434,298,0.0
1676026122.01247,299,0.0
1676026122.013503,300,0.0
1676026122.01452,301,0.0
1676026122.015574,302,0.0
1676026122.016595,303,0.0
1676026122.017613,304,0.0
1676026122.018653,305,0.0
1676026122.019686,306,0.0
1676026122.020698,307,0.0
1676026122.021739,308,0.0
1676026122.02277,309,0.0
1676026122.023813,310,0.0
1676026122.024848,311,0.0
1676026122.025878,312,0.0
1676026122.026929,313,0.0
1676026122.027973,314,0.0
1676026122.029009,315,0.0
1676026122.030019,316,0.0
1676026122.031062,317,0.0
1676026122.032107,318,0.0
1676026122.033144,319,0.0
1676026122.034173,320,0.0
1676026122.035234,321,0.0
1676026122.036257,322,0.0
1676026122.037278,323,0.0
1676026122.038309,324,0.0
1676026122.039363,325,0.0
1676026122.040385,326,0.0
1676026122.041399,327,0.0
1676026122.042421,328,0.0
1676026122.043468,329,0.0
1676026122.044497,330,0.0
1676026122.045547,331,0.0
1676026122.046575,332,0.0
1676026122.047622,333,0.0
1676026122.04865,334,0.0
1676026122.049657,335,0.0
1676026122.050649,336,0.0
1676026122.051703,337,0.0
1676026122.052723,338,0.0
1676026122.053744,339,0.0
1676026122.05477,340,0.0
1676026122.055824,341,0.0
1676026122.056856,342,0.0
1676026122.057901,343,0.0
1676026122.058979,344,0.0
1676026122.060061,345,0.0
1676026122.061112,346,0.0
1676026122.062183,347,0.0
1676026122.063257,348,0.0
1676026122.06433,349,0.0
1676026122.065377,350,0.0
1676026122.066419,351,0.0
1676026122.067473,352,0.0
1676026122.068508,353,0.0
1676026122.069533,354,0.0
1676026122.070569,355,0.0
1676026122.071607,356,0.0
1676026122.072628,357,0.0
1676026122.073661,358,0.0
1676026122.074681,359,0.0
1676026122.075718,360,0.0
1676026122.076961,361,0.0
1676026122.078009,362,0.0
1676026122.07926,363,0.0
1676026122.080294,364,0.0
1676026122.081311,365,0.0
1676026122.08233,366,0.0
1676026122.083374,367,0.0
1676026122.084406,368,0.0
1676026122.085431,369,0.0
1676026122.086459,370,0.0
1676026122.087475,371,0.0
1676026122.08849,372,0.0
1676026122.089513,373,0.0
1676026122.090528,374,0.0
1676026122.091584,375,0.0
1676026122.092782,376,0.0
1676026122.093834,377,0.0
1676026122.094864,378,0.0
1676026122.095912,379,0.0
1676026122.096921,380,0.0
1676026122.097945,381,0.0
1676026122.098962,382,0.0
1676026122.099989,383,0.0
1676026122.101008,384,0.0
1676026122.102564,385,0.0
1676026122.103584,386,0.0
1676026122.104605,387,0.0
1676026122.105631,388,0.0
1676026122.106643,389,0.0
1676026122.107692,390,0.0
1676026122.108715,391,0.0
1676026122.109736,392,0.0
1676026122.110752,393,0.0
1676026122.111784,394,0.0
1676026122.112806,395,0.0
1676026122.113856,396,0.0
1676026122.114873,397,0.0
1676026122.115935,398,0.0
1676026122.116951,399,0.0
1676026122.117971,400,0.0
1676026122.119022,401,0.0
1676026122.12005,402,0.0
1676026122.121068,403,0.0
1676026122.122085,404,0.0
1676026122.123149,405,0.0
1676026122.124192,406,0.0
1676026122.125213,407,0.0
1676026122.12624,408,0.0
1676026122.127273,409,0.0
1676026122.128291,410,0.0
1676026122.129309,411,0.0
1676026122.130324,412,0.0
1676026122.131385,413,0.0
1676026122.132408,414,0.0
1676026122.133425,415,0.0
1676026122.134447,416,0.0
1676026122.135491,417,0.0
1676026122.136517,418,0.0
1676026122.13754,419,0.0
1676026122.138575,420,0.0
1676026122.139631,421,0.0
1676026122.140638,422,0.0
1676026122.141654,423,0.0
1676026122.142656,424,0.0
1676026122.143814,425,0.0
1676026122.144829,426,0.0
1676026122.145841,427,0.0
1676026122.146827,428,0.0
1676026122.147889,429,0.0
1676026122.148918,430,0.0
1676026122.149996,431,0.0
1676026122.151111,432,0.0
1676026122.152243,433,0.0
1676026122.153372,434,0.0
1676026122.154438,435,0.0
1676026122.15551,436,0.0
1676026122.156609,437,0.0
1676026122.157665,438,0.0
1676026122.158719,439,0.0
1676026122.159807,440,0.0
1676026122.160867,441,0.0
1676026122.161916,442,0.0
1676026122.162968,443,0.0
1676026122.16403,444,0.0
1676026122.165085,445,0.0
1676026122.166127,446,0.0
1676026122.167211,447,0.0
1676026122.168263,448,0.0
1676026122.16932,449,0.0
1676026122.17036,450,0.0
1676026122.171411,451,0.0
1676026122.172474,452,0.0
1676026122.173507,453,0.0
1676026122.17453,454,0.0
1676026122.175617,455,0.0
1676026122.176651,456,0.0
1676026122.177696,457,0.0
1676026122.178943,458,0.0
1676026122.180036,459,0.0
1676026122.181103,460,0.0
1676026122.182173,461,0.0
1676026122.183452,462,0.0
1676026122.184492,463,0.0
1676026122.185519,464,0.0
1676026122.186567,465,0.0
1676026122.187643,466,0.0
1676026122.188689,467,0.0
1676026122.189729,468,0.0
1676026122.190786,469,0.0
1676026122.19185,470,0.0
1676026122.193045,471,0.0
1676026122.194458,472,0.0
1676026122.195527,473,0.0
1676026122.196578,474,0.0
1676026122.197623,475,0.0
1676026122.198669,476,0.0
1676026122.199756,477,0.0
1676026122.200823,478,0.0
1676026122.20186,479,0.0
1676026122.202904,480,0.0
1676026122.203989,481,0.0
1676026122.205017,482,0.0
1676026122.206058,483,0.0
1676026122.207126,484,0.0
1676026122.208188,485,0.0
1676026122.209234,486,0.0
1676026122.210276,487,0.0
1676026122.211348,488,0.0
1676026122.21242,489,0.0
1676026122.213464,490,0.0
1676026122.214507,491,0.0
1676026122.215566,492,0.0
1676026122.216624,493,0.0
1676026122.217677,494,0.0
1676026122.21873,495,0.0
1676026122.219811,496,0.0
1676026122.220868,497,0.0
1676026122.221912,498,0.0
1676026122.222976,499,0.0
1676026122.224038,500,0.0
1676026122.225086,501,0.0
1676026122.226114,502,0.0
1676026122.22717,503,0.0
1676026122.228211,504,0.0
1676026122.22926,505,0.0
1676026122.230295,506,0.0
1676026122.231344,507,0.0
1676026122.232394,508,0.0
1676026122.233429,509,0.0
1676026122.234467,510,0.0
1676026122.235522,511,0.0
1676026122.236568,512,0.0
1676026122.237616,513,0.0
1676026122.238658,514,0.0
1676026122.239721,515,0.0
1676026122.240762,516,0.0
1676026122.24181,517,0.0
1676026122.242836,518,0.0
1676026122.243909,519,0.0
1676026122.244959,520,0.0
1676026122.245998,521,0.0
1676026122.247038,522,0.0
1676026122.248082,523,0.0
1676026122.249118,524,0.0
1676026122.250149,525,0.0
1676026122.251224,526,0.0
1676026122.252271,527,0.0
1676026122.253339,528,0.0
1676026122.254394,529,0.0
1676026122.25548,530,0.0
1676026122.256534,531,0.0
1676026122.257578,532,0.0
1676026122.258618,533,0.0
1676026122.259669,534,0.0
1676026122.260701,535,0.0
1676026122.261742,536,0.0
1676026122.262787,537,0.0
1676026122.263845,538,0.0
1676026122.264875,539,0.0
1676026122.265913,540,0.0
1676026122.267006,541,0.0
1676026122.268049,542,0.0
1676026122.269085,543,0.0
1676026122.270117,544,0.0
1676026122.271175,545,0.0
1676026122.272212,546,0.0
1676026122.273233,547,0.0
1676026122.274265,548,0.0
1676026122.275338,549,0.0
1676026122.276396,550,0.0
1676026122.277462,551,0.0
1676026122.278524,552,0.0
1676026122.279616,553,0.0
1676026122.280668,554,0.0
1676026122.281947,555,0.0
1676026122.283236,556,0.0
1676026122.284509,557,0.0
1676026122.285564,558,0.0
1676026122.286595,559,0.0
1676026122.287661,560,0.0
1676026122.288693,561,0.0
1676026122.289734,562,0.0
1676026122.290769,563,0.0
1676026122.291861,564,0.0
1676026122.293056,565,0.0
1676026122.294102,566,0.0
1676026122.295153,567,0.0
1676026122.2962,568,0.0
1676026122.297261,569,0.0
1676026122.298321,570,0.0
1676026122.299397,571,0.0
1676026122.300448,572,0.0
1676026122.3015,573,0.0
1676026122.302521,574,0.0
1676026122.3036,575,0.0
1676026122.304652,576,0.0
1676026122.305702,577,0.0
1676026122.306738,578,0.0
1676026122.307791,579,0.0
1676026122.30885,580,0.0
1676026122.309931,581,0.0
1676026122.311024,582,0.0
1676026122.312126,583,0.0
1676026122.313198,584,0.0
1676026122.314279,585,0.0
1676026122.315383,586,0.0
1676026122.31645,587,0.0
1676026122.317499,588,0.0
1676026122.31854,589,0.0
1676026122.319599,590,0.0
1676026122.320646,591,0.0
1676026122.321672,592,0.0
1676026122.32271,593,0.0
1676026122.32378,594,0.0
1676026122.324828,595,0.0
1676026122.325863,596,0.0
1676026122.326896,597,0.0
1676026122.327985,598,0.0
1676026122.329028,599,0.0
1676026122.330072,600,0.0
1676026122.331143,601,0.0
1676026122.332189,602,0.0
1676026122.33323,603,0.0
1676026122.334272,604,0.0
1676026122.335342,605,0.0
1676026122.336383,606,0.0
1676026122.337422,607,0.0
1676026122.338456,608,0.0
1676026122.339525,609,0.0
1676026122.340568,610,0.0
1676026122.341603,611,0.0
1676026122.342645,612,0.0
1676026122.343703,613,0.0
1676026122.344747,614,0.0
1676026122.345793,615,0.0
1676026122.34683,616,0.0
1676026122.347897,617,0.0
1676026122.348944,618,0.0
1676026122.349985,619,0.0
1676026122.351039,620,0.0
1676026122.35211,621,0.0
1676026122.35315,622,0.0
1676026122.354192,623,0.0
1676026122.355246,624,0.0
1676026122.356295,625,0.0
1676026122.357328,626,0.0
1676026122.358363,627,0.0
1676026122.359425,628,0.0
1676026122.360464,629,0.0
1676026122.3615,630,0.0
1676026122.362544,631,0.0
1676026122.363604,632,0.0
1676026122.364649,633,0.0
1676026122.365693,634,0.0
1676026122.366725,635,0.0
1676026122.367787,636,0.0
1676026122.36883,637,0.0
1676026122.36988,638,0.0
1676026122.370913,639,0.0
1676026122.372393,640,0.0
1676026122.373439,641,0.0
1676026122.37481,642,0.0
1676026122.375897,643,0.0
1676026122.376966,644,0.0
1676026122.378015,645,0.0
1676026122.379074,646,0.0
1676026122.380128,647,0.0
1676026122.381187,648,0.0
1676026122.382221,649,0.0
1676026122.383273,650,0.0
1676026122.38452,651,0.0
1676026122.385583,652,0.0
1676026122.386673,653,0.0
1676026122.387773,654,0.0
1676026122.38883,655,0.0
1676026122.390059,656,0.0
1676026122.391135,657,0.0
1676026122.392191,658,0.0
1676026122.393377,659,0.0
1676026122.394418,660,0.0
1676026122.395483,661,0.0
1676026122.396533,662,0.0
1676026122.397574,663,0.0
1676026122.398602,664,0.0
1676026122.399671,665,0.0
1676026122.400722,666,0.0
1676026122.401766,667,0.0
1676026122.402795,668,0.0
1676026122.40386,669,0.0
1676026122.404893,670,0.0
1676026122.405929,671,0.0
1676026122.406973,672,0.0
1676026122.408019,673,0.0
1676026122.409053,674,0.0
1676026122.410103,675,0.0
1676026122.411158,676,0.0
1676026122.412202,677,0.0
1676026122.413231,678,0.0
1676026122.414262,679,0.0
1676026122.415315,680,0.0
1676026122.416362,681,0.0
1676026122.417405,682,0.0
1676026122.418453,683,0.0
1676026122.419519,684,0.0
1676026122.420569,685,0.0
1676026122.42161,686,0.0
1676026122.422651,687,0.0
1676026122.423716,688,0.0
1676026122.424748,689,0.0
1676026122.425774,690,0.0
1676026122.426866,691,0.0
1676026122.428125,692,0.0
1676026122.429218,693,0.0
1676026122.4303,694,0.0
1676026122.4314,695,0.0
1676026122.432485,696,0.0
1676026122.433579,697,0.0
1676026122.434666,698,0.0
1676026122.436673,699,0.0
1676026122.437754,700,0.0
1676026122.438872,701,0.0
1676026122.439999,702,0.0
1676026122.441071,703,0.0
1676026122.44215,704,0.0
1676026122.443271,705,0.0
1676026122.444363,706,0.0
1676026122.445469,707,0.0
1676026122.446561,708,0.0
1676026122.447674,709,0.0
1676026122.448773,710,0.0
1676026122.449874,711,0.0
1676026122.450986,712,0.0
1676026122.452092,713,0.0
1676026122.453185,714,0.0
1676026122.454284,715,0.0
1676026122.455407,716,0.0
1676026122.456516,717,0.0
1676026122.457601,718,0.0
1676026122.458695,719,0.0
1676026122.459823,720,0.0
1676026122.460924,721,0.0
1676026122.462021,722,0.0
1676026122.463104,723,0.0
1676026122.464664,724,0.0
1676026122.465775,725,0.0
1676026122.466861,726,0.0
1676026122.467959,727,0.0
1676026122.469062,728,0.0
1676026122.470178,729,0.0
1676026122.471291,730,0.0
1676026122.47238,731,0.0
1676026122.473481,732,0.0
1676026122.47457,733,0.0
1676026122.475664,734,0.0
1676026122.476763,735,0.0
1676026122.477864,736,0.0
1676026122.478967,737,0.0
1676026122.48007,738,0.0
1676026122.481161,739,0.0
1676026122.48225,740,0.0
1676026122.483375,741,0.0
1676026122.484495,742,0.0
1676026122.485585,743,0.0
1676026122.486673,744,0.0
1676026122.487799,745,0.0
1676026122.488879,746,0.0
1676026122.490167,747,0.0
1676026122.491503,748,0.0
1676026122.493553,749,0.0
1676026122.494639,750,0.0
1676026122.495918,751,0.0
1676026122.49702,752,0.0
1676026122.498119,753,0.0
1676026122.49923,754,0.0
1676026122.500338,755,0.0
1676026122.501436,756,0.0
1676026122.502513,757,0.0
1676026122.503633,758,0.0
1676026122.504714,759,0.0
1676026122.505801,760,0.0
1676026122.506889,761,0.0
1676026122.508006,762,0.0
1676026122.509081,763,0.0
1676026122.510171,764,0.0
1676026122.511302,765,0.0
1676026122.512392,766,0.0
1676026122.513484,767,0.0
1676026122.514574,768,0.0
1676026122.515678,769,0.0
1676026122.516763,770,0.0
1676026122.517843,771,0.0
1676026122.518946,772,0.0
1676026122.520059,773,0.0
1676026122.521142,774,0.0
1676026122.522238,775,0.0
1676026122.523344,776,0.0
1676026122.524437,777,0.0
1676026122.525533,778,0.0
1676026122.526616,779,0.0
1676026122.527712,780,0.0
1676026122.528745,781,0.0
1676026122.529805,782,0.0
1676026122.530897,783,0.0
1676026122.532011,784,0.0
1676026122.533109,785,0.0
1676026122.534202,786,0.0
1676026122.535299,787,0.0
1676026122.536373,788,0.0
1676026122.537471,789,0.0
1676026122.538566,790,0.0
1676026122.539683,791,0.0
1676026122.540766,792,0.0
1676026122.541857,793,0.0
1676026122.542965,794,0.0
1676026122.544061,795,0.0
1676026122.545152,796,0.0
1676026122.546241,797,0.0
1676026122.547347,798,0.0
1676026122.548422,799,0.0
1676026122.549451,800,0.0
1676026122.550563,801,0.0
1676026122.551679,802,0.0
1676026122.55278,803,0.0
1676026122.553866,804,0.0
1676026122.554971,805,0.0
1676026122.556682,806,0.0
1676026122.55799,807,0.0
1676026122.559301,808,0.0
1676026122.560388,809,0.0
1676026122.56148,810,0.0
1676026122.562556,811,0.0
1676026122.563671,812,0.0
1676026122.564777,813,0.0
1676026122.565842,814,0.0
1676026122.566942,815,0.0
1676026122.56804,816,0.0
1676026122.569171,817,0.0
1676026122.570473,818,0.0
1676026122.571802,819,0.0
1676026122.572894,820,0.0
1676026122.573971,821,0.0
1676026122.575067,822,0.0
1676026122.576155,823,0.0
1676026122.577239,824,0.0
1676026122.578334,825,0.0
1676026122.579429,826,0.0
1676026122.580516,827,0.0
1676026122.581617,828,0.0
1676026122.582693,829,0.0
1676026122.583804,830,0.0
1676026122.584895,831,0.0
1676026122.585967,832,0.0
1676026122.587069,833,0.0
1676026122.588154,834,0.0
1676026122.589241,835,0.0
1676026122.590327,836,0.0
1676026122.591428,837,0.0
1676026122.592517,838,0.0
1676026122.593642,839,0.0
1676026122.59484,840,0.0
1676026122.595987,841,0.0
1676026122.597083,842,0.0
1676026122.598337,843,0.0
1676026122.599454,844,0.0
1676026122.600551,845,0.0
1676026122.601635,846,0.0
1676026122.602726,847,0.0
1676026122.603839,848,0.0
1676026122.604931,849,0.0
1676026122.606023,850,0.0
1676026122.607121,851,0.0
1676026122.608214,852,0.0
1676026122.609308,853,0.0
1676026122.610399,854,0.0
1676026122.611518,855,0.0
1676026122.612597,856,0.0
1676026122.61364,857,0.0
1676026122.61465,858,0.0
1676026122.615744,859,0.0
1676026122.616848,860,0.0
1676026122.617948,861,0.0
1676026122.619054,862,0.0
1676026122.620164,863,0.0
1676026122.621256,864,0.0
1676026122.62248,865,0.0
1676026122.623767,866,0.0
1676026122.624877,867,0.0
1676026122.625998,868,0.0
1676026122.627142,869,0.0
1676026122.628265,870,0.0
1676026122.629371,871,0.0
1676026122.630638,872,0.0
1676026122.631766,873,0.0
1676026122.632854,874,0.0
1676026122.633926,875,0.0
1676026122.635044,876,0.0
1676026122.636361,877,0.0
1676026122.637635,878,0.0
1676026122.638713,879,0.0
1676026122.639817,880,0.0
1676026122.640911,881,0.0
1676026122.641997,882,0.0
1676026122.6431,883,0.0
1676026122.644181,884,0.0
1676026122.645286,885,0.0
1676026122.646366,886,0.0
1676026122.647483,887,0.0
1676026122.648584,888,0.0
1676026122.649668,889,0.0
1676026122.650747,890,0.0
1676026122.651847,891,0.0
1676026122.653023,892,0.0
1676026122.654163,893,0.0
1676026122.655278,894,0.0
1676026122.656368,895,0.0
1676026122.657459,896,0.0
1676026122.658549,897,0.0
1676026122.659658,898,0.0
1676026122.660759,899,0.0
1676026122.661854,900,0.0
1676026122.662973,901,0.0
1676026122.664067,902,0.0
1676026122.665156,903,0.0
1676026122.666234,904,0.0
1676026122.667359,905,0.0
1676026122.66846,906,0.0
1676026122.669553,907,0.0
1676026122.670641,908,0.0
1676026122.672218,909,0.0
1676026122.673324,910,0.0
1676026122.67442,911,0.0
1676026122.675533,912,0.0
1676026122.676622,913,0.0
1676026122.67771,914,0.0
1676026122.678792,915,0.0
1676026122.679904,916,0.0
1676026122.680997,917,0.0
1676026122.682092,918,0.0
1676026122.683203,919,0.0
1676026122.684288,920,0.0
1676026122.685362,921,0.0
1676026122.686383,922,0.0
1676026122.687454,923,0.0
1676026122.68854,924,0.0
1676026122.689628,925,0.0
1676026122.690713,926,0.0
1676026122.691837,927,0.0
1676026122.692947,928,0.0
1676026122.694055,929,0.0
1676026122.695164,930,0.0
1676026122.696235,931,0.0
1676026122.697315,932,0.0
1676026122.698403,933,0.0
1676026122.699673,934,0.0
1676026122.700768,935,0.0
1676026122.701873,936,0.0
1676026122.702984,937,0.0
1676026122.704082,938,0.0
1676026122.705164,939,0.0
1676026122.706245,940,0.0
1676026122.707371,941,0.0
1676026122.70845,942,0.0
1676026122.709532,943,0.0
1676026122.710606,944,0.0
1676026122.711728,945,0.0
1676026122.713137,946,0.0
1676026122.714443,947,0.0
1676026122.715729,948,0.0
1676026122.716826,949,0.0
1676026122.717919,950,0.0
1676026122.719033,951,0.0
1676026122.720118,952,0.0
1676026122.721225,953,0.0
1676026122.722317,954,0.0
1676026122.723422,955,0.0
1676026122.724504,956,0.0
1676026122.725603,957,0.0
1676026122.726683,958,0.0
1676026122.727799,959,0.0
1676026122.7289,960,0.0
1676026122.729997,961,0.0
1676026122.731101,962,0.0
1676026122.732197,963,0.0
1676026122.733285,964,0.0
1676026122.73437,965,0.0
1676026122.735483,966,0.0
1676026122.73656,967,0.0
1676026122.737658,968,0.0
1676026122.738755,969,0.0
1676026122.739891,970,0.0
1676026122.740983,971,0.0
1676026122.742073,972,0.0
1676026122.743179,973,0.0
1676026122.744256,974,0.0
1676026122.745335,975,0.0
1676026122.746419,976,0.0
1676026122.747522,977,0.0
1676026122.748615,978,0.0
1676026122.749698,979,0.0
1676026122.750791,980,0.0
1676026122.751923,981,0.0
1676026122.753017,982,0.0
1676026122.754102,983,0.0
1676026122.755214,984,0.0
1676026122.75632,985,0.0
1676026122.757412,986,0.0
1676026122.758493,987,0.0
1676026122.759599,988,0.0
1676026122.760679,989,0.0
1676026122.761771,990,0.0
1676026122.762859,991,0.0
1676026122.763975,992,0.0
1676026122.765062,993,0.0
1676026122.76613,994,0.0
1676026122.767234,995,0.0
1676026122.768323,996,0.0
1676026122.76939,997,0.0
1676026122.770458,998,0.0
1676026122.771582,999,0.0


==> csvs/generalization/d_1024_m_128.csv <==
Wall time,Step,Value
1676025674.922508,0,1.0
1676025674.924184,1,1.0
1676025674.925437,2,1.0
1676025674.926671,3,1.0
1676025674.92793,4,1.0
1676025674.929126,5,1.0
1676025674.930297,6,1.0
1676025674.931476,7,1.0
1676025674.932635,8,1.0
1676025674.933789,9,1.0
1676025674.934891,10,1.0
1676025674.936102,11,1.0
1676025674.937264,12,1.0
1676025674.938415,13,1.0
1676025674.939584,14,1.0
1676025674.940732,15,1.0
1676025674.941895,16,1.0
1676025674.943045,17,1.0
1676025674.944184,18,1.0
1676025674.945331,19,1.0
1676025674.946462,20,1.0
1676025674.94763,21,1.0
1676025674.948775,22,1.0
1676025674.949914,23,1.0
1676025674.951058,24,1.0
1676025674.952204,25,1.0
1676025674.95333,26,1.0
1676025674.954492,27,1.0
1676025674.955665,28,1.0
1676025674.956805,29,1.0
1676025674.957939,30,1.0
1676025674.959102,31,1.0
1676025674.960215,32,1.0
1676025674.961304,33,1.0
1676025674.962337,34,1.0
1676025674.963406,35,1.0
1676025674.964443,36,1.0
1676025674.965482,37,1.0
1676025674.966529,38,1.0
1676025674.967616,39,1.0
1676025674.96865,40,1.0
1676025674.969683,41,1.0
1676025674.97072,42,1.0
1676025674.971789,43,1.0
1676025674.972829,44,1.0
1676025674.973974,45,1.0
1676025674.975116,46,1.0
1676025674.976265,47,1.0
1676025674.977401,48,1.0
1676025674.978547,49,1.0
1676025674.983391,50,1.0
1676025674.98449,51,1.0
1676025674.985635,52,1.0
1676025674.987445,53,1.0
1676025674.988613,54,1.0
1676025674.991947,55,1.0
1676025674.993122,56,1.0
1676025674.994275,57,1.0
1676025674.995436,58,1.0
1676025674.996578,59,1.0
1676025674.997926,60,1.0
1676025674.999099,61,1.0
1676025675.000258,62,1.0
1676025675.00141,63,1.0
1676025675.002554,64,1.0
1676025675.003722,65,1.0
1676025675.004813,66,1.0
1676025675.006019,67,1.0
1676025675.007236,68,1.0
1676025675.00841,69,1.0
1676025675.009575,70,1.0
1676025675.010735,71,1.0
1676025675.011837,72,1.0
1676025675.01305,73,1.0
1676025675.014103,74,1.0
1676025675.015182,75,1.0
1676025675.016237,76,1.0
1676025675.017272,77,1.0
1676025675.019428,78,1.0
1676025675.020587,79,1.0
1676025675.02175,80,1.0
1676025675.022914,81,0.9899999499320984
1676025675.024461,82,0.9699999690055847
1676025675.02584,83,0.9699999690055847
1676025675.02702,84,0.949999988079071
1676025675.02819,85,0.9199999570846558
1676025675.029348,86,0.8999999761581421
1676025675.030436,87,0.8899999856948853
1676025675.035133,88,0.85999995470047
1676025675.03632,89,0.7899999618530273
1676025675.037493,90,0.7099999785423279
1676025675.038656,91,0.6200000047683716
1676025675.039828,92,0.5600000023841858
1676025675.040995,93,0.4599999785423279
1676025675.042156,94,0.3199999928474426
1676025675.043328,95,0.2800000011920929
1676025675.04453,96,0.22999998927116394
1676025675.045681,97,0.12999999523162842
1676025675.046829,98,0.07000000029802322
1676025675.04801,99,0.04999999701976776
1676025675.049163,100,0.029999999329447746
1676025675.050279,101,0.029999999329447746
1676025675.051728,102,0.019999999552965164
1676025675.052832,103,0.009999999776482582
1676025675.053998,104,0.009999999776482582
1676025675.05517,105,0.0
1676025675.05633,106,0.0
1676025675.057476,107,0.0
1676025675.058624,108,0.0
1676025675.059803,109,0.0
1676025675.060965,110,0.0
1676025675.062124,111,0.0
1676025675.063325,112,0.0
1676025675.064527,113,0.0
1676025675.065691,114,0.0
1676025675.066846,115,0.0
1676025675.068034,116,0.0
1676025675.069135,117,0.0
1676025675.070314,118,0.0
1676025675.071477,119,0.0
1676025675.07263,120,0.0
1676025675.073776,121,0.0
1676025675.074942,122,0.0
1676025675.076101,123,0.0
1676025675.077249,124,0.0
1676025675.078395,125,0.0
1676025675.079562,126,0.0
1676025675.080716,127,0.0
1676025675.081811,128,0.0
1676025675.082847,129,0.0
1676025675.08395,130,0.0
1676025675.085018,131,0.0
1676025675.086071,132,0.0
1676025675.087145,133,0.0
1676025675.088192,134,0.0
1676025675.089253,135,0.0
1676025675.090305,136,0.0
1676025675.091376,137,0.0
1676025675.092431,138,0.0
1676025675.093475,139,0.0
1676025675.094523,140,0.0
1676025675.095589,141,0.0
1676025675.09664,142,0.0
1676025675.097689,143,0.0
1676025675.098735,144,0.0
1676025675.099825,145,0.0
1676025675.101048,146,0.0
1676025675.102287,147,0.0
1676025675.103567,148,0.0
1676025675.104824,149,0.0
1676025675.106074,150,0.0
1676025675.107327,151,0.0
1676025675.108535,152,0.0
1676025675.109601,153,0.0
1676025675.110611,154,0.0
1676025675.111663,155,0.0
1676025675.112697,156,0.0
1676025675.115368,157,0.0
1676025675.116578,158,0.0
1676025675.11775,159,0.0
1676025675.118913,160,0.0
1676025675.120726,161,0.0
1676025675.123984,162,0.0
1676025675.125485,163,0.0
1676025675.126572,164,0.0
1676025675.127693,165,0.0
1676025675.128794,166,0.0
1676025675.129877,167,0.0
1676025675.131158,168,0.0
1676025675.132246,169,0.0
1676025675.133505,170,0.0
1676025675.134572,171,0.0
1676025675.13565,172,0.0
1676025675.136718,173,0.0
1676025675.137796,174,0.0
1676025675.138854,175,0.0
1676025675.139938,176,0.0
1676025675.141209,177,0.0
1676025675.142253,178,0.0
1676025675.143323,179,0.0
1676025675.14437,180,0.0
1676025675.14542,181,0.0
1676025675.146454,182,0.0
1676025675.147512,183,0.0
1676025675.148559,184,0.0
1676025675.149618,185,0.0
1676025675.15067,186,0.0
1676025675.151763,187,0.0
1676025675.153023,188,0.0
1676025675.154082,189,0.0
1676025675.155158,190,0.0
1676025675.156242,191,0.0
1676025675.157302,192,0.0
1676025675.158342,193,0.0
1676025675.159416,194,0.0
1676025675.160488,195,0.0
1676025675.161553,196,0.0
1676025675.162626,197,0.0
1676025675.163702,198,0.0
1676025675.164723,199,0.0
1676025675.165788,200,0.0
1676025675.166863,201,0.0
1676025675.167952,202,0.0
1676025675.169017,203,0.0
1676025675.170073,204,0.0
1676025675.17112,205,0.0
1676025675.172191,206,0.0
1676025675.173268,207,0.0
1676025675.174336,208,0.0
1676025675.175417,209,0.0
1676025675.176483,210,0.0
1676025675.177524,211,0.0
1676025675.178607,212,0.0
1676025675.179727,213,0.0
1676025675.180803,214,0.0
1676025675.181885,215,0.0
1676025675.182981,216,0.0
1676025675.184065,217,0.0
1676025675.185238,218,0.0
1676025675.186405,219,0.0
1676025675.187593,220,0.0
1676025675.188769,221,0.0
1676025675.189945,222,0.0
1676025675.191151,223,0.0
1676025675.192365,224,0.0
1676025675.193529,225,0.0
1676025675.194696,226,0.0
1676025675.195884,227,0.0
1676025675.197026,228,0.0
1676025675.199506,229,0.0
1676025675.200607,230,0.0
1676025675.201689,231,0.0
1676025675.202771,232,0.0
1676025675.20385,233,0.0
1676025675.205077,234,0.0
1676025675.206123,235,0.0
1676025675.207196,236,0.0
1676025675.208253,237,0.0
1676025675.209298,238,0.0
1676025675.210321,239,0.0
1676025675.211387,240,0.0
1676025675.21244,241,0.0
1676025675.213476,242,0.0
1676025675.21452,243,0.0
1676025675.215598,244,0.0
1676025675.216723,245,0.0
1676025675.217876,246,0.0
1676025675.219042,247,0.0
1676025675.220199,248,0.0
1676025675.221351,249,0.0
1676025675.222451,250,0.0
1676025675.223566,251,0.0
1676025675.224636,252,0.0
1676025675.225855,253,0.0
1676025675.226945,254,0.0
1676025675.228017,255,0.0
1676025675.229035,256,0.0
1676025675.230044,257,0.0
1676025675.231069,258,0.0
1676025675.232084,259,0.0
1676025675.233091,260,0.0
1676025675.234093,261,0.0
1676025675.235106,262,0.0
1676025675.236105,263,0.0
1676025675.237096,264,0.0
1676025675.238095,265,0.0
1676025675.239112,266,0.0
1676025675.240121,267,0.0
1676025675.241114,268,0.0
1676025675.242196,269,0.0
1676025675.243421,270,0.0
1676025675.244447,271,0.0
1676025675.245457,272,0.0
1676025675.246479,273,0.0
1676025675.24751,274,0.0
1676025675.248534,275,0.0
1676025675.249562,276,0.0
1676025675.250588,277,0.0
1676025675.251622,278,0.0
1676025675.252654,279,0.0
1676025675.253702,280,0.0
1676025675.254966,281,0.0
1676025675.256045,282,0.0
1676025675.257235,283,0.0
1676025675.258217,284,0.0
1676025675.259237,285,0.0
1676025675.262389,286,0.0
1676025675.271218,287,0.0
1676025675.275777,288,0.0
1676025675.277148,289,0.0
1676025675.283813,290,0.0
1676025675.285025,291,0.0
1676025675.286204,292,0.0
1676025675.287392,293,0.0
1676025675.291853,294,0.0
1676025675.293056,295,0.0
1676025675.294178,296,0.0
1676025675.304847,297,0.0
1676025675.30652,298,0.0
1676025675.30764,299,0.0
1676025675.308721,300,0.0
1676025675.309813,301,0.0
1676025675.310968,302,0.0
1676025675.312088,303,0.0
1676025675.31327,304,0.0
1676025675.314442,305,0.0
1676025675.315619,306,0.0
1676025675.316783,307,0.0
1676025675.317905,308,0.0
1676025675.32416,309,0.0
1676025675.327782,310,0.0
1676025675.32889,311,0.0
1676025675.329944,312,0.0
1676025675.331612,313,0.0
1676025675.332995,314,0.0
1676025675.33415,315,0.0
1676025675.335305,316,0.0
1676025675.336442,317,0.0
1676025675.337612,318,0.0
1676025675.338799,319,0.0
1676025675.339998,320,0.0
1676025675.341164,321,0.0
1676025675.342299,322,0.0
1676025675.343433,323,0.0
1676025675.346907,324,0.0
1676025675.348087,325,0.0
1676025675.349221,326,0.0
1676025675.35059,327,0.0
1676025675.351745,328,0.0
1676025675.352875,329,0.0
1676025675.353998,330,0.0
1676025675.355151,331,0.0
1676025675.356255,332,0.0
1676025675.357307,333,0.0
1676025675.358439,334,0.0
1676025675.35961,335,0.0
1676025675.360761,336,0.0
1676025675.361892,337,0.0
1676025675.362965,338,0.0
1676025675.368042,339,0.0
1676025675.369168,340,0.0
1676025675.370264,341,0.0
1676025675.371416,342,0.0
1676025675.372722,343,0.0
1676025675.374001,344,0.0
1676025675.375319,345,0.0
1676025675.379614,346,0.0
1676025675.38091,347,0.0
1676025675.38223,348,0.0
1676025675.383535,349,0.0
1676025675.384825,350,0.0
1676025675.38611,351,0.0
1676025675.387416,352,0.0
1676025675.388717,353,0.0
1676025675.390011,354,0.0
1676025675.391336,355,0.0
1676025675.392585,356,0.0
1676025675.393668,357,0.0
1676025675.39474,358,0.0
1676025675.395819,359,0.0
1676025675.396917,360,0.0
1676025675.398003,361,0.0
1676025675.399101,362,0.0
1676025675.400192,363,0.0
1676025675.40127,364,0.0
1676025675.402359,365,0.0
1676025675.403459,366,0.0
1676025675.40455,367,0.0
1676025675.405632,368,0.0
1676025675.406701,369,0.0
1676025675.411588,370,0.0
1676025675.412887,371,0.0
1676025675.414195,372,0.0
1676025675.415514,373,0.0
1676025675.416799,374,0.0
1676025675.418085,375,0.0
1676025675.419601,376,0.0
1676025675.42362,377,0.0
1676025675.424927,378,0.0
1676025675.427112,379,0.0
1676025675.428359,380,0.0
1676025675.429604,381,0.0
1676025675.430863,382,0.0
1676025675.43202,383,0.0
1676025675.435398,384,0.0
1676025675.439747,385,0.0
1676025675.440855,386,0.0
1676025675.442055,387,0.0
1676025675.443291,388,0.0
1676025675.444526,389,0.0
1676025675.4459,390,0.0
1676025675.447157,391,0.0
1676025675.448247,392,0.0
1676025675.449283,393,0.0
1676025675.450334,394,0.0
1676025675.451401,395,0.0
1676025675.452648,396,0.0
1676025675.459541,397,0.0
1676025675.467545,398,0.0
1676025675.471829,399,0.0
1676025675.472999,400,0.0
1676025675.47415,401,0.0
1676025675.475292,402,0.0
1676025675.476448,403,0.0
1676025675.477583,404,0.0
1676025675.478632,405,0.0
1676025675.479737,406,0.0
1676025675.481034,407,0.0
1676025675.482088,408,0.0
1676025675.483117,409,0.0
1676025675.484262,410,0.0
1676025675.485293,411,0.0
1676025675.486282,412,0.0
1676025675.4873,413,0.0
1676025675.488519,414,0.0
1676025675.489536,415,0.0
1676025675.49056,416,0.0
1676025675.491602,417,0.0
1676025675.492625,418,0.0
1676025675.493639,419,0.0
1676025675.494663,420,0.0
1676025675.495715,421,0.0
1676025675.496945,422,0.0
1676025675.497956,423,0.0
1676025675.498974,424,0.0
1676025675.500022,425,0.0
1676025675.501029,426,0.0
1676025675.502221,427,0.0
1676025675.503262,428,0.0
1676025675.504288,429,0.0
1676025675.50551,430,0.0
1676025675.506536,431,0.0
1676025675.50757,432,0.0
1676025675.508572,433,0.0
1676025675.509565,434,0.0
1676025675.51056,435,0.0
1676025675.511575,436,0.0
1676025675.512825,437,0.0
1676025675.514029,438,0.0
1676025675.515084,439,0.0
1676025675.51611,440,0.0
1676025675.51712,441,0.0
1676025675.518128,442,0.0
1676025675.519219,443,0.0
1676025675.520261,444,0.0
1676025675.5213,445,0.0
1676025675.52233,446,0.0
1676025675.523371,447,0.0
1676025675.524403,448,0.0
1676025675.525446,449,0.0
1676025675.526481,450,0.0
1676025675.52754,451,0.0
1676025675.528574,452,0.0
1676025675.529615,453,0.0
1676025675.530634,454,0.0
1676025675.531684,455,0.0
1676025675.532913,456,0.0
1676025675.533919,457,0.0
1676025675.534913,458,0.0
1676025675.535977,459,0.0
1676025675.537003,460,0.0
1676025675.538039,461,0.0
1676025675.539049,462,0.0
1676025675.54008,463,0.0
1676025675.54109,464,0.0
1676025675.542106,465,0.0
1676025675.543146,466,0.0
1676025675.544183,467,0.0
1676025675.5456,468,0.0
1676025675.546601,469,0.0
1676025675.547646,470,0.0
1676025675.548676,471,0.0
1676025675.549675,472,0.0
1676025675.550674,473,0.0
1676025675.551734,474,0.0
1676025675.553132,475,0.0
1676025675.554169,476,0.0
1676025675.555222,477,0.0
1676025675.556284,478,0.0
1676025675.557514,479,0.0
1676025675.55853,480,0.0
1676025675.559568,481,0.0
1676025675.560584,482,0.0
1676025675.561602,483,0.0
1676025675.562645,484,0.0
1676025675.563884,485,0.0
1676025675.564922,486,0.0
1676025675.565942,487,0.0
1676025675.566974,488,0.0
1676025675.56801,489,0.0
1676025675.569025,490,0.0
1676025675.570042,491,0.0
1676025675.574886,492,0.0
1676025675.576095,493,0.0
1676025675.577404,494,0.0
1676025675.578588,495,0.0
1676025675.579796,496,0.0
1676025675.580987,497,0.0
1676025675.582175,498,0.0
1676025675.583382,499,0.0
1676025675.584444,500,0.0
1676025675.585467,501,0.0
1676025675.586474,502,0.0
1676025675.587506,503,0.0
1676025675.588521,504,0.0
1676025675.589525,505,0.0
1676025675.590533,506,0.0
1676025675.591562,507,0.0
1676025675.592581,508,0.0
1676025675.593589,509,0.0
1676025675.594614,510,0.0
1676025675.595647,511,0.0
1676025675.596645,512,0.0
1676025675.597655,513,0.0
1676025675.598651,514,0.0
1676025675.599669,515,0.0
1676025675.600788,516,0.0
1676025675.601842,517,0.0
1676025675.602869,518,0.0
1676025675.603973,519,0.0
1676025675.605014,520,0.0
1676025675.606048,521,0.0
1676025675.607095,522,0.0
1676025675.60813,523,0.0
1676025675.609172,524,0.0
1676025675.610213,525,0.0
1676025675.611262,526,0.0
1676025675.61228,527,0.0
1676025675.613324,528,0.0
1676025675.614346,529,0.0
1676025675.615403,530,0.0
1676025675.616441,531,0.0
1676025675.617474,532,0.0
1676025675.618503,533,0.0
1676025675.619559,534,0.0
1676025675.620523,535,0.0
1676025675.621483,536,0.0
1676025675.622447,537,0.0
1676025675.623467,538,0.0
1676025675.624665,539,0.0
1676025675.625694,540,0.0
1676025675.626724,541,0.0
1676025675.627776,542,0.0
1676025675.62884,543,0.0
1676025675.629861,544,0.0
1676025675.630873,545,0.0
1676025675.631919,546,0.0
1676025675.632939,547,0.0
1676025675.633957,548,0.0
1676025675.634984,549,0.0
1676025675.636018,550,0.0
1676025675.637037,551,0.0
1676025675.638044,552,0.0
1676025675.639076,553,0.0
1676025675.640085,554,0.0
1676025675.641107,555,0.0
1676025675.642131,556,0.0
1676025675.64316,557,0.0
1676025675.644187,558,0.0
1676025675.64521,559,0.0
1676025675.646244,560,0.0
1676025675.64727,561,0.0
1676025675.648309,562,0.0
1676025675.649344,563,0.0
1676025675.650365,564,0.0
1676025675.651406,565,0.0
1676025675.65243,566,0.0
1676025675.653582,567,0.0
1676025675.654627,568,0.0
1676025675.655882,569,0.0
1676025675.656921,570,0.0
1676025675.658182,571,0.0
1676025675.659223,572,0.0
1676025675.660213,573,0.0
1676025675.661202,574,0.0
1676025675.662161,575,0.0
1676025675.663151,576,0.0
1676025675.664112,577,0.0
1676025675.665067,578,0.0
1676025675.666022,579,0.0
1676025675.667011,580,0.0
1676025675.66801,581,0.0
1676025675.669179,582,0.0
1676025675.670344,583,0.0
1676025675.671762,584,0.0
1676025675.673129,585,0.0
1676025675.674118,586,0.0
1676025675.675118,587,0.0
1676025675.676091,588,0.0
1676025675.677059,589,0.0
1676025675.67803,590,0.0
1676025675.679027,591,0.0
1676025675.680056,592,0.0
1676025675.681081,593,0.0
1676025675.682113,594,0.0
1676025675.683158,595,0.0
1676025675.684194,596,0.0
1676025675.685227,597,0.0
1676025675.686278,598,0.0
1676025675.687329,599,0.0
1676025675.688347,600,0.0
1676025675.689387,601,0.0
1676025675.690416,602,0.0
1676025675.691469,603,0.0
1676025675.69261,604,0.0
1676025675.693744,605,0.0
1676025675.694759,606,0.0
1676025675.6958,607,0.0
1676025675.696834,608,0.0
1676025675.697864,609,0.0
1676025675.698873,610,0.0
1676025675.700143,611,0.0
1676025675.701158,612,0.0
1676025675.702166,613,0.0
1676025675.703186,614,0.0
1676025675.704201,615,0.0
1676025675.705223,616,0.0
1676025675.706234,617,0.0
1676025675.707481,618,0.0
1676025675.708511,619,0.0
1676025675.709548,620,0.0
1676025675.710577,621,0.0
1676025675.711627,622,0.0
1676025675.712846,623,0.0
1676025675.713859,624,0.0
1676025675.71489,625,0.0
1676025675.715948,626,0.0
1676025675.716968,627,0.0
1676025675.717999,628,0.0
1676025675.719028,629,0.0
1676025675.720046,630,0.0
1676025675.721073,631,0.0
1676025675.72208,632,0.0
1676025675.723108,633,0.0
1676025675.724133,634,0.0
1676025675.725143,635,0.0
1676025675.726158,636,0.0
1676025675.727191,637,0.0
1676025675.728218,638,0.0
1676025675.729258,639,0.0
1676025675.730283,640,0.0
1676025675.731345,641,0.0
1676025675.732385,642,0.0
1676025675.733399,643,0.0
1676025675.734419,644,0.0
1676025675.735572,645,0.0
1676025675.736671,646,0.0
1676025675.737707,647,0.0
1676025675.73872,648,0.0
1676025675.739776,649,0.0
1676025675.740801,650,0.0
1676025675.741817,651,0.0
1676025675.742828,652,0.0
1676025675.743887,653,0.0
1676025675.744918,654,0.0
1676025675.745922,655,0.0
1676025675.746995,656,0.0
1676025675.748025,657,0.0
1676025675.749059,658,0.0
1676025675.750089,659,0.0
1676025675.751128,660,0.0
1676025675.752144,661,0.0
1676025675.753159,662,0.0
1676025675.754327,663,0.0
1676025675.755371,664,0.0
1676025675.756412,665,0.0
1676025675.757433,666,0.0
1676025675.758448,667,0.0
1676025675.75949,668,0.0
1676025675.760505,669,0.0
1676025675.761516,670,0.0
1676025675.762531,671,0.0
1676025675.763564,672,0.0
1676025675.764593,673,0.0
1676025675.765608,674,0.0
1676025675.766623,675,0.0
1676025675.76767,676,0.0
1676025675.768683,677,0.0
1676025675.769697,678,0.0
1676025675.770711,679,0.0
1676025675.77175,680,0.0
1676025675.772773,681,0.0
1676025675.773784,682,0.0
1676025675.774803,683,0.0
1676025675.775859,684,0.0
1676025675.776879,685,0.0
1676025675.777896,686,0.0
1676025675.778905,687,0.0
1676025675.779937,688,0.0
1676025675.780958,689,0.0
1676025675.782125,690,0.0
1676025675.783379,691,0.0
1676025675.784409,692,0.0
1676025675.78544,693,0.0
1676025675.786469,694,0.0
1676025675.787511,695,0.0
1676025675.788528,696,0.0
1676025675.789558,697,0.0
1676025675.790582,698,0.0
1676025675.791632,699,0.0
1676025675.792663,700,0.0
1676025675.793683,701,0.0
1676025675.794699,702,0.0
1676025675.795743,703,0.0
1676025675.796958,704,0.0
1676025675.797984,705,0.0
1676025675.799013,706,0.0
1676025675.800048,707,0.0
1676025675.801071,708,0.0
1676025675.802022,709,0.0
1676025675.802974,710,0.0
1676025675.804172,711,0.0
1676025675.805342,712,0.0
1676025675.806516,713,0.0
1676025675.807729,714,0.0
1676025675.8089,715,0.0
1676025675.810071,716,0.0
1676025675.811264,717,0.0
1676025675.812437,718,0.0
1676025675.813612,719,0.0
1676025675.814785,720,0.0
1676025675.815982,721,0.0
1676025675.817162,722,0.0
1676025675.818329,723,0.0
1676025675.819525,724,0.0
1676025675.820695,725,0.0
1676025675.821881,726,0.0
1676025675.822977,727,0.0
1676025675.824049,728,0.0
1676025675.825119,729,0.0
1676025675.826188,730,0.0
1676025675.827257,731,0.0
1676025675.828337,732,0.0
1676025675.829402,733,0.0
1676025675.830457,734,0.0
1676025675.834762,735,0.0
1676025675.835963,736,0.0
1676025675.836987,737,0.0
1676025675.838008,738,0.0
1676025675.839027,739,0.0
1676025675.840103,740,0.0
1676025675.841128,741,0.0
1676025675.842168,742,0.0
1676025675.843218,743,0.0
1676025675.844442,744,0.0
1676025675.845913,745,0.0
1676025675.847623,746,0.0
1676025675.84905,747,0.0
1676025675.85012,748,0.0
1676025675.851184,749,0.0
1676025675.852224,750,0.0
1676025675.853248,751,0.0
1676025675.854502,752,0.0
1676025675.85562,753,0.0
1676025675.85671,754,0.0
1676025675.8578,755,0.0
1676025675.858888,756,0.0
1676025675.859959,757,0.0
1676025675.860991,758,0.0
1676025675.862019,759,0.0
1676025675.863078,760,0.0
1676025675.864118,761,0.0
1676025675.865137,762,0.0
1676025675.866166,763,0.0
1676025675.867216,764,0.0
1676025675.868278,765,0.0
1676025675.869309,766,0.0
1676025675.870346,767,0.0
1676025675.871396,768,0.0
1676025675.872426,769,0.0
1676025675.873455,770,0.0
1676025675.874478,771,0.0
1676025675.875525,772,0.0
1676025675.876568,773,0.0
1676025675.877597,774,0.0
1676025675.878638,775,0.0
1676025675.879696,776,0.0
1676025675.88073,777,0.0
1676025675.881762,778,0.0
1676025675.882792,779,0.0
1676025675.883844,780,0.0
1676025675.884871,781,0.0
1676025675.885895,782,0.0
1676025675.886917,783,0.0
1676025675.887969,784,0.0
1676025675.888999,785,0.0
1676025675.890025,786,0.0
1676025675.89107,787,0.0
1676025675.892105,788,0.0
1676025675.893137,789,0.0
1676025675.894161,790,0.0
1676025675.895199,791,0.0
1676025675.896231,792,0.0
1676025675.897482,793,0.0
1676025675.898531,794,0.0
1676025675.899597,795,0.0
1676025675.90063,796,0.0
1676025675.901675,797,0.0
1676025675.902706,798,0.0
1676025675.903776,799,0.0
1676025675.904825,800,0.0
1676025675.905872,801,0.0
1676025675.906914,802,0.0
1676025675.907982,803,0.0
1676025675.909029,804,0.0
1676025675.910072,805,0.0
1676025675.911313,806,0.0
1676025675.912358,807,0.0
1676025675.913413,808,0.0
1676025675.914455,809,0.0
1676025675.915514,810,0.0
1676025675.916559,811,0.0
1676025675.917602,812,0.0
1676025675.918639,813,0.0
1676025675.919712,814,0.0
1676025675.920759,815,0.0
1676025675.921795,816,0.0
1676025675.923005,817,0.0
1676025675.924206,818,0.0
1676025675.925254,819,0.0
1676025675.926297,820,0.0
1676025675.927351,821,0.0
1676025675.928407,822,0.0
1676025675.929451,823,0.0
1676025675.930495,824,0.0
1676025675.931586,825,0.0
1676025675.932625,826,0.0
1676025675.933663,827,0.0
1676025675.934716,828,0.0
1676025675.935779,829,0.0
1676025675.936818,830,0.0
1676025675.937866,831,0.0
1676025675.93891,832,0.0
1676025675.939989,833,0.0
1676025675.941023,834,0.0
1676025675.942061,835,0.0
1676025675.943113,836,0.0
1676025675.944156,837,0.0
1676025675.945196,838,0.0
1676025675.946244,839,0.0
1676025675.947302,840,0.0
1676025675.948351,841,0.0
1676025675.949389,842,0.0
1676025675.950424,843,0.0
1676025675.9515,844,0.0
1676025675.952554,845,0.0
1676025675.953592,846,0.0
1676025675.95478,847,0.0
1676025675.955849,848,0.0
1676025675.957086,849,0.0
1676025675.958117,850,0.0
1676025675.959158,851,0.0
1676025675.960191,852,0.0
1676025675.961217,853,0.0
1676025675.962254,854,0.0
1676025675.963304,855,0.0
1676025675.96433,856,0.0
1676025675.96535,857,0.0
1676025675.966371,858,0.0
1676025675.967413,859,0.0
1676025675.968433,860,0.0
1676025675.969448,861,0.0
1676025675.970457,862,0.0
1676025675.971501,863,0.0
1676025675.972526,864,0.0
1676025675.973558,865,0.0
1676025675.974571,866,0.0
1676025675.975609,867,0.0
1676025675.976634,868,0.0
1676025675.977661,869,0.0
1676025675.978679,870,0.0
1676025675.980206,871,0.0
1676025675.981655,872,0.0
1676025675.983131,873,0.0
1676025675.984329,874,0.0
1676025675.985484,875,0.0
1676025675.986635,876,0.0
1676025675.98782,877,0.0
1676025675.988975,878,0.0
1676025675.99012,879,0.0
1676025675.991308,880,0.0
1676025675.992473,881,0.0
1676025675.993622,882,0.0
1676025675.994795,883,0.0
1676025675.995964,884,0.0
1676025675.997123,885,0.0
1676025675.998283,886,0.0
1676025675.999481,887,0.0
1676025676.000644,888,0.0
1676025676.001796,889,0.0
1676025676.00296,890,0.0
1676025676.004119,891,0.0
1676025676.005266,892,0.0
1676025676.00642,893,0.0
1676025676.011447,894,0.0
1676025676.012579,895,0.0
1676025676.013687,896,0.0
1676025676.014748,897,0.0
1676025676.015811,898,0.0
1676025676.016868,899,0.0
1676025676.017904,900,0.0
1676025676.018944,901,0.0
1676025676.019985,902,0.0
1676025676.021012,903,0.0
1676025676.022023,904,0.0
1676025676.023052,905,0.0
1676025676.024082,906,0.0
1676025676.025165,907,0.0
1676025676.026315,908,0.0
1676025676.027419,909,0.0
1676025676.028541,910,0.0
1676025676.029635,911,0.0
1676025676.030745,912,0.0
1676025676.03187,913,0.0
1676025676.032923,914,0.0
1676025676.033973,915,0.0
1676025676.035021,916,0.0
1676025676.036061,917,0.0
1676025676.037095,918,0.0
1676025676.038115,919,0.0
1676025676.039174,920,0.0
1676025676.040205,921,0.0
1676025676.041221,922,0.0
1676025676.042243,923,0.0
1676025676.043266,924,0.0
1676025676.044291,925,0.0
1676025676.045303,926,0.0
1676025676.046323,927,0.0
1676025676.047362,928,0.0
1676025676.048408,929,0.0
1676025676.049432,930,0.0
1676025676.050455,931,0.0
1676025676.051501,932,0.0
1676025676.052538,933,0.0
1676025676.053567,934,0.0
1676025676.054583,935,0.0
1676025676.055783,936,0.0
1676025676.057007,937,0.0
1676025676.058025,938,0.0
1676025676.059079,939,0.0
1676025676.060116,940,0.0
1676025676.061145,941,0.0
1676025676.062163,942,0.0
1676025676.063209,943,0.0
1676025676.064304,944,0.0
1676025676.065529,945,0.0
1676025676.06656,946,0.0
1676025676.067612,947,0.0
1676025676.06864,948,0.0
1676025676.069666,949,0.0
1676025676.07069,950,0.0
1676025676.071733,951,0.0
1676025676.072762,952,0.0
1676025676.073784,953,0.0
1676025676.07481,954,0.0
1676025676.075859,955,0.0
1676025676.076892,956,0.0
1676025676.077922,957,0.0
1676025676.078949,958,0.0
1676025676.07999,959,0.0
1676025676.081015,960,0.0
1676025676.082041,961,0.0
1676025676.083074,962,0.0
1676025676.084104,963,0.0
1676025676.085133,964,0.0
1676025676.086168,965,0.0
1676025676.087202,966,0.0
1676025676.088233,967,0.0
1676025676.089262,968,0.0
1676025676.090297,969,0.0
1676025676.091334,970,0.0
1676025676.092373,971,0.0
1676025676.093396,972,0.0
1676025676.094425,973,0.0
1676025676.09934,974,0.0
1676025676.100378,975,0.0
1676025676.10139,976,0.0
1676025676.102427,977,0.0
1676025676.103489,978,0.0
1676025676.104527,979,0.0
1676025676.105562,980,0.0
1676025676.106597,981,0.0
1676025676.107646,982,0.0
1676025676.108679,983,0.0
1676025676.109702,984,0.0
1676025676.110722,985,0.0
1676025676.111769,986,0.0
1676025676.112802,987,0.0
1676025676.113827,988,0.0
1676025676.114845,989,0.0
1676025676.115897,990,0.0
1676025676.116927,991,0.0
1676025676.117945,992,0.0
1676025676.118988,993,0.0
1676025676.120021,994,0.0
1676025676.121033,995,0.0
1676025676.12206,996,0.0
1676025676.123111,997,0.0
1676025676.124137,998,0.0
1676025676.125161,999,0.0


==> csvs/generalization/d_1024_m_2048.csv <==
Wall time,Step,Value
1676026146.888216,0,1.0
1676026146.889728,1,1.0
1676026146.890773,2,1.0
1676026146.891835,3,1.0
1676026146.89285,4,1.0
1676026146.893868,5,1.0
1676026146.894868,6,1.0
1676026146.895964,7,1.0
1676026146.896977,8,1.0
1676026146.897972,9,1.0
1676026146.89899,10,1.0
1676026146.899995,11,1.0
1676026146.900981,12,1.0
1676026146.901983,13,1.0
1676026146.903005,14,1.0
1676026146.904003,15,1.0
1676026146.904989,16,1.0
1676026146.90599,17,1.0
1676026146.907008,18,1.0
1676026146.908005,19,1.0
1676026146.909045,20,1.0
1676026146.910033,21,1.0
1676026146.911035,22,1.0
1676026146.912037,23,1.0
1676026146.913039,24,1.0
1676026146.914031,25,1.0
1676026146.915045,26,1.0
1676026146.916055,27,1.0
1676026146.91704,28,1.0
1676026146.918039,29,1.0
1676026146.919042,30,1.0
1676026146.92004,31,1.0
1676026146.921038,32,1.0
1676026146.922028,33,1.0
1676026146.923043,34,1.0
1676026146.924042,35,1.0
1676026146.925032,36,1.0
1676026146.926026,37,0.9899999499320984
1676026146.927035,38,0.9399999976158142
1676026146.928094,39,0.7999999523162842
1676026146.929129,40,0.6699999570846558
1676026146.93035,41,0.4399999976158142
1676026146.931379,42,0.1599999964237213
1676026146.932389,43,0.09999999403953552
1676026146.93364,44,0.029999999329447746
1676026146.93471,45,0.0
1676026146.935898,46,0.0
1676026146.936904,47,0.0
1676026146.93791,48,0.0
1676026146.938929,49,0.0
1676026146.939945,50,0.0
1676026146.940947,51,0.0
1676026146.941951,52,0.0
1676026146.942985,53,0.0
1676026146.944005,54,0.0
1676026146.945023,55,0.0
1676026146.946078,56,0.0
1676026146.947098,57,0.0
1676026146.948256,58,0.0
1676026146.949254,59,0.0
1676026146.950249,60,0.0
1676026146.951273,61,0.0
1676026146.952294,62,0.0
1676026146.953291,63,0.0
1676026146.954295,64,0.0
1676026146.955339,65,0.0
1676026146.956334,66,0.0
1676026146.95734,67,0.0
1676026146.958357,68,0.0
1676026146.959379,69,0.0
1676026146.960378,70,0.0
1676026146.961376,71,0.0
1676026146.962373,72,0.0
1676026146.963403,73,0.0
1676026146.964412,74,0.0
1676026146.965422,75,0.0
1676026146.966422,76,0.0
1676026146.967447,77,0.0
1676026146.968452,78,0.0
1676026146.969452,79,0.0
1676026146.970492,80,0.0
1676026146.971509,81,0.0
1676026146.972508,82,0.0
1676026146.973506,83,0.0
1676026146.974514,84,0.0
1676026146.975538,85,0.0
1676026146.97652,86,0.0
1676026146.977519,87,0.0
1676026146.978508,88,0.0
1676026146.979521,89,0.0
1676026146.980515,90,0.0
1676026146.981515,91,0.0
1676026146.9825,92,0.0
1676026146.983544,93,0.0
1676026146.984537,94,0.0
1676026146.985527,95,0.0
1676026146.986531,96,0.0
1676026146.987554,97,0.0
1676026146.988558,98,0.0
1676026146.989743,99,0.0
1676026146.990751,100,0.0
1676026146.991776,101,0.0
1676026146.992771,102,0.0
1676026146.993768,103,0.0
1676026146.994774,104,0.0
1676026146.995793,105,0.0
1676026146.996792,106,0.0
1676026146.997788,107,0.0
1676026146.998784,108,0.0
1676026146.999819,109,0.0
1676026147.000808,110,0.0
1676026147.00184,111,0.0
1676026147.002851,112,0.0
1676026147.003927,113,0.0
1676026147.004948,114,0.0
1676026147.005961,115,0.0
1676026147.006967,116,0.0
1676026147.007972,117,0.0
1676026147.008973,118,0.0
1676026147.009968,119,0.0
1676026147.010982,120,0.0
1676026147.012126,121,0.0
1676026147.013347,122,0.0
1676026147.014576,123,0.0
1676026147.015786,124,0.0
1676026147.016993,125,0.0
1676026147.01818,126,0.0
1676026147.019392,127,0.0
1676026147.020611,128,0.0
1676026147.021624,129,0.0
1676026147.022626,130,0.0
1676026147.023646,131,0.0
1676026147.024646,132,0.0
1676026147.025652,133,0.0
1676026147.026663,134,0.0
1676026147.027686,135,0.0
1676026147.028701,136,0.0
1676026147.029694,137,0.0
1676026147.030701,138,0.0
1676026147.031727,139,0.0
1676026147.032757,140,0.0
1676026147.033773,141,0.0
1676026147.034767,142,0.0
1676026147.0358,143,0.0
1676026147.0368,144,0.0
1676026147.037806,145,0.0
1676026147.038806,146,0.0
1676026147.039835,147,0.0
1676026147.040843,148,0.0
1676026147.041851,149,0.0
1676026147.042871,150,0.0
1676026147.043898,151,0.0
1676026147.044899,152,0.0
1676026147.045911,153,0.0
1676026147.046906,154,0.0
1676026147.048115,155,0.0
1676026147.049123,156,0.0
1676026147.050123,157,0.0
1676026147.051143,158,0.0
1676026147.052163,159,0.0
1676026147.053174,160,0.0
1676026147.054174,161,0.0
1676026147.055204,162,0.0
1676026147.056226,163,0.0
1676026147.057227,164,0.0
1676026147.058235,165,0.0
1676026147.059272,166,0.0
1676026147.060303,167,0.0
1676026147.061311,168,0.0
1676026147.062317,169,0.0
1676026147.063335,170,0.0
1676026147.06435,171,0.0
1676026147.065407,172,0.0
1676026147.066431,173,0.0
1676026147.067457,174,0.0
1676026147.068464,175,0.0
1676026147.069476,176,0.0
1676026147.070496,177,0.0
1676026147.071525,178,0.0
1676026147.072529,179,0.0
1676026147.073534,180,0.0
1676026147.074551,181,0.0
1676026147.075566,182,0.0
1676026147.076566,183,0.0
1676026147.077567,184,0.0
1676026147.078576,185,0.0
1676026147.079605,186,0.0
1676026147.080616,187,0.0
1676026147.081608,188,0.0
1676026147.082616,189,0.0
1676026147.08364,190,0.0
1676026147.084662,191,0.0
1676026147.085669,192,0.0
1676026147.086668,193,0.0
1676026147.087706,194,0.0
1676026147.08872,195,0.0
1676026147.090072,196,0.0
1676026147.091111,197,0.0
1676026147.092107,198,0.0
1676026147.093106,199,0.0
1676026147.0941,200,0.0
1676026147.095129,201,0.0
1676026147.096136,202,0.0
1676026147.09713,203,0.0
1676026147.09811,204,0.0
1676026147.099125,205,0.0
1676026147.10014,206,0.0
1676026147.101143,207,0.0
1676026147.102149,208,0.0
1676026147.103179,209,0.0
1676026147.104175,210,0.0
1676026147.105176,211,0.0
1676026147.106172,212,0.0
1676026147.10718,213,0.0
1676026147.108175,214,0.0
1676026147.109183,215,0.0
1676026147.110188,216,0.0
1676026147.111215,217,0.0
1676026147.112782,218,0.0
1676026147.113995,219,0.0
1676026147.115024,220,0.0
1676026147.116042,221,0.0
1676026147.117038,222,0.0
1676026147.118064,223,0.0
1676026147.119085,224,0.0
1676026147.120101,225,0.0
1676026147.121299,226,0.0
1676026147.12229,227,0.0
1676026147.123291,228,0.0
1676026147.124291,229,0.0
1676026147.125297,230,0.0
1676026147.1263,231,0.0
1676026147.127528,232,0.0
1676026147.128548,233,0.0
1676026147.129549,234,0.0
1676026147.130552,235,0.0
1676026147.131618,236,0.0
1676026147.132631,237,0.0
1676026147.133638,238,0.0
1676026147.134631,239,0.0
1676026147.135654,240,0.0
1676026147.136653,241,0.0
1676026147.137651,242,0.0
1676026147.138656,243,0.0
1676026147.13988,244,0.0
1676026147.140888,245,0.0
1676026147.141881,246,0.0
1676026147.142885,247,0.0
1676026147.143899,248,0.0
1676026147.144912,249,0.0
1676026147.145907,250,0.0
1676026147.146938,251,0.0
1676026147.147944,252,0.0
1676026147.148954,253,0.0
1676026147.14996,254,0.0
1676026147.150987,255,0.0
1676026147.151984,256,0.0
1676026147.152984,257,0.0
1676026147.153972,258,0.0
1676026147.154976,259,0.0
1676026147.155973,260,0.0
1676026147.156965,261,0.0
1676026147.157965,262,0.0
1676026147.158977,263,0.0
1676026147.159969,264,0.0
1676026147.160986,265,0.0
1676026147.161973,266,0.0
1676026147.163023,267,0.0
1676026147.164034,268,0.0
1676026147.165032,269,0.0
1676026147.166032,270,0.0
1676026147.16704,271,0.0
1676026147.168046,272,0.0
1676026147.169058,273,0.0
1676026147.170061,274,0.0
1676026147.171077,275,0.0
1676026147.172064,276,0.0
1676026147.173069,277,0.0
1676026147.17407,278,0.0
1676026147.17512,279,0.0
1676026147.176111,280,0.0
1676026147.177106,281,0.0
1676026147.178214,282,0.0
1676026147.179237,283,0.0
1676026147.180218,284,0.0
1676026147.181184,285,0.0
1676026147.182155,286,0.0
1676026147.183136,287,0.0
1676026147.184094,288,0.0
1676026147.185055,289,0.0
1676026147.186035,290,0.0
1676026147.187039,291,0.0
1676026147.188025,292,0.0
1676026147.188991,293,0.0
1676026147.190117,294,0.0
1676026147.191094,295,0.0
1676026147.192067,296,0.0
1676026147.193032,297,0.0
1676026147.193997,298,0.0
1676026147.194966,299,0.0
1676026147.195929,300,0.0
1676026147.1969,301,0.0
1676026147.197861,302,0.0
1676026147.198824,303,0.0
1676026147.199812,304,0.0
1676026147.201057,305,0.0
1676026147.2022,306,0.0
1676026147.203184,307,0.0
1676026147.204156,308,0.0
1676026147.205124,309,0.0
1676026147.206089,310,0.0
1676026147.207103,311,0.0
1676026147.208151,312,0.0
1676026147.209193,313,0.0
1676026147.21021,314,0.0
1676026147.211231,315,0.0
1676026147.212393,316,0.0
1676026147.213528,317,0.0
1676026147.214594,318,0.0
1676026147.215982,319,0.0
1676026147.217004,320,0.0
1676026147.218018,321,0.0
1676026147.219023,322,0.0
1676026147.220035,323,0.0
1676026147.221048,324,0.0
1676026147.222061,325,0.0
1676026147.223087,326,0.0
1676026147.224092,327,0.0
1676026147.225085,328,0.0
1676026147.226084,329,0.0
1676026147.227106,330,0.0
1676026147.228099,331,0.0
1676026147.229207,332,0.0
1676026147.230375,333,0.0
1676026147.23169,334,0.0
1676026147.232915,335,0.0
1676026147.234301,336,0.0
1676026147.235539,337,0.0
1676026147.237027,338,0.0
1676026147.238416,339,0.0
1676026147.239653,340,0.0
1676026147.241649,341,0.0
1676026147.242847,342,0.0
1676026147.244705,343,0.0
1676026147.245899,344,0.0
1676026147.24746,345,0.0
1676026147.248547,346,0.0
1676026147.249792,347,0.0
1676026147.250866,348,0.0
1676026147.251978,349,0.0
1676026147.253026,350,0.0
1676026147.254059,351,0.0
1676026147.255107,352,0.0
1676026147.256807,353,0.0
1676026147.257836,354,0.0
1676026147.258871,355,0.0
1676026147.259902,356,0.0
1676026147.260928,357,0.0
1676026147.261946,358,0.0
1676026147.26297,359,0.0
1676026147.264159,360,0.0
1676026147.265446,361,0.0
1676026147.266998,362,0.0
1676026147.268457,363,0.0
1676026147.269793,364,0.0
1676026147.27133,365,0.0
1676026147.272356,366,0.0
1676026147.273384,367,0.0
1676026147.274422,368,0.0
1676026147.27543,369,0.0
1676026147.276442,370,0.0
1676026147.277456,371,0.0
1676026147.278463,372,0.0
1676026147.279738,373,0.0
1676026147.281314,374,0.0
1676026147.282329,375,0.0
1676026147.283385,376,0.0
1676026147.284412,377,0.0
1676026147.28544,378,0.0
1676026147.286468,379,0.0
1676026147.287547,380,0.0
1676026147.288849,381,0.0
1676026147.289984,382,0.0
1676026147.291184,383,0.0
1676026147.292197,384,0.0
1676026147.293229,385,0.0
1676026147.294361,386,0.0
1676026147.295511,387,0.0
1676026147.296579,388,0.0
1676026147.297693,389,0.0
1676026147.298944,390,0.0
1676026147.301724,391,0.0
1676026147.302965,392,0.0
1676026147.308002,393,0.0
1676026147.3154,394,0.0
1676026147.318517,395,0.0
1676026147.319601,396,0.0
1676026147.320631,397,0.0
1676026147.321662,398,0.0
1676026147.322695,399,0.0
1676026147.323742,400,0.0
1676026147.324982,401,0.0
1676026147.326223,402,0.0
1676026147.327465,403,0.0
1676026147.328673,404,0.0
1676026147.329885,405,0.0
1676026147.331095,406,0.0
1676026147.332315,407,0.0
1676026147.335558,408,0.0
1676026147.338653,409,0.0
1676026147.339708,410,0.0
1676026147.340903,411,0.0
1676026147.34212,412,0.0
1676026147.343355,413,0.0
1676026147.344572,414,0.0
1676026147.345765,415,0.0
1676026147.346967,416,0.0
1676026147.348048,417,0.0
1676026147.349101,418,0.0
1676026147.350541,419,0.0
1676026147.351589,420,0.0
1676026147.352607,421,0.0
1676026147.353612,422,0.0
1676026147.354679,423,0.0
1676026147.356088,424,0.0
1676026147.357489,425,0.0
1676026147.358506,426,0.0
1676026147.359577,427,0.0
1676026147.36057,428,0.0
1676026147.361578,429,0.0
1676026147.362588,430,0.0
1676026147.363636,431,0.0
1676026147.364829,432,0.0
1676026147.365875,433,0.0
1676026147.366869,434,0.0
1676026147.3679,435,0.0
1676026147.368909,436,0.0
1676026147.369928,437,0.0
1676026147.37093,438,0.0
1676026147.372026,439,0.0
1676026147.37318,440,0.0
1676026147.374188,441,0.0
1676026147.375212,442,0.0
1676026147.376213,443,0.0
1676026147.377197,444,0.0
1676026147.378272,445,0.0
1676026147.37968,446,0.0
1676026147.380948,447,0.0
1676026147.381967,448,0.0
1676026147.383005,449,0.0
1676026147.38408,450,0.0
1676026147.385103,451,0.0
1676026147.386107,452,0.0
1676026147.387165,453,0.0
1676026147.388189,454,0.0
1676026147.389178,455,0.0
1676026147.39019,456,0.0
1676026147.391234,457,0.0
1676026147.392269,458,0.0
1676026147.393428,459,0.0
1676026147.394434,460,0.0
1676026147.395468,461,0.0
1676026147.396486,462,0.0
1676026147.397498,463,0.0
1676026147.398491,464,0.0
1676026147.399539,465,0.0
1676026147.400558,466,0.0
1676026147.40155,467,0.0
1676026147.402528,468,0.0
1676026147.403718,469,0.0
1676026147.40478,470,0.0
1676026147.405767,471,0.0
1676026147.406763,472,0.0
1676026147.408454,473,0.0
1676026147.409504,474,0.0
1676026147.410528,475,0.0
1676026147.411585,476,0.0
1676026147.412594,477,0.0
1676026147.413605,478,0.0
1676026147.414575,479,0.0
1676026147.415607,480,0.0
1676026147.416614,481,0.0
1676026147.417599,482,0.0
1676026147.418595,483,0.0
1676026147.419652,484,0.0
1676026147.420654,485,0.0
1676026147.42168,486,0.0
1676026147.422678,487,0.0
1676026147.423711,488,0.0
1676026147.424712,489,0.0
1676026147.425722,490,0.0
1676026147.426729,491,0.0
1676026147.427785,492,0.0
1676026147.428811,493,0.0
1676026147.429812,494,0.0
1676026147.430802,495,0.0
1676026147.431859,496,0.0
1676026147.432862,497,0.0
1676026147.433872,498,0.0
1676026147.435775,499,0.0
1676026147.436969,500,0.0
1676026147.438221,501,0.0
1676026147.439418,502,0.0
1676026147.446628,503,0.0
1676026147.447821,504,0.0
1676026147.449,505,0.0
1676026147.450179,506,0.0
1676026147.451458,507,0.0
1676026147.453337,508,0.0
1676026147.454378,509,0.0
1676026147.45543,510,0.0
1676026147.456434,511,0.0
1676026147.457439,512,0.0
1676026147.458447,513,0.0
1676026147.459506,514,0.0
1676026147.460558,515,0.0
1676026147.461561,516,0.0
1676026147.462562,517,0.0
1676026147.463596,518,0.0
1676026147.464605,519,0.0
1676026147.472121,520,0.0
1676026147.473416,521,0.0
1676026147.474612,522,0.0
1676026147.479893,523,0.0
1676026147.480946,524,0.0
1676026147.481965,525,0.0
1676026147.48319,526,0.0
1676026147.484378,527,0.0
1676026147.485477,528,0.0
1676026147.486543,529,0.0
1676026147.487582,530,0.0
1676026147.488581,531,0.0
1676026147.489668,532,0.0
1676026147.490693,533,0.0
1676026147.495834,534,0.0
1676026147.498429,535,0.0
1676026147.4995,536,0.0
1676026147.500545,537,0.0
1676026147.501604,538,0.0
1676026147.502609,539,0.0
1676026147.503628,540,0.0
1676026147.504652,541,0.0
1676026147.505668,542,0.0
1676026147.506667,543,0.0
1676026147.510227,544,0.0
1676026147.511763,545,0.0
1676026147.512834,546,0.0
1676026147.513869,547,0.0
1676026147.514899,548,0.0
1676026147.515973,549,0.0
1676026147.51701,550,0.0
1676026147.518039,551,0.0
1676026147.519292,552,0.0
1676026147.520374,553,0.0
1676026147.521432,554,0.0
1676026147.522469,555,0.0
1676026147.523553,556,0.0
1676026147.524574,557,0.0
1676026147.525591,558,0.0
1676026147.526603,559,0.0
1676026147.527659,560,0.0
1676026147.528668,561,0.0
1676026147.529712,562,0.0
1676026147.530768,563,0.0
1676026147.531814,564,0.0
1676026147.532833,565,0.0
1676026147.533846,566,0.0
1676026147.534849,567,0.0
1676026147.535911,568,0.0
1676026147.536929,569,0.0
1676026147.537992,570,0.0
1676026147.539331,571,0.0
1676026147.540739,572,0.0
1676026147.541745,573,0.0
1676026147.542763,574,0.0
1676026147.543781,575,0.0
1676026147.544879,576,0.0
1676026147.5459,577,0.0
1676026147.546911,578,0.0
1676026147.547953,579,0.0
1676026147.548966,580,0.0
1676026147.549984,581,0.0
1676026147.551019,582,0.0
1676026147.552059,583,0.0
1676026147.55304,584,0.0
1676026147.554037,585,0.0
1676026147.555483,586,0.0
1676026147.55664,587,0.0
1676026147.557807,588,0.0
1676026147.559035,589,0.0
1676026147.5602,590,0.0
1676026147.561356,591,0.0
1676026147.562525,592,0.0
1676026147.563714,593,0.0
1676026147.564881,594,0.0
1676026147.566025,595,0.0
1676026147.567186,596,0.0
1676026147.568378,597,0.0
1676026147.569439,598,0.0
1676026147.570414,599,0.0
1676026147.571408,600,0.0
1676026147.572437,601,0.0
1676026147.573425,602,0.0
1676026147.574407,603,0.0
1676026147.575407,604,0.0
1676026147.576428,605,0.0
1676026147.577415,606,0.0
1676026147.578385,607,0.0
1676026147.579359,608,0.0
1676026147.580336,609,0.0
1676026147.581288,610,0.0
1676026147.582252,611,0.0
1676026147.583234,612,0.0
1676026147.584222,613,0.0
1676026147.585206,614,0.0
1676026147.586178,615,0.0
1676026147.58716,616,0.0
1676026147.588153,617,0.0
1676026147.58911,618,0.0
1676026147.590078,619,0.0
1676026147.59107,620,0.0
1676026147.592059,621,0.0
1676026147.593035,622,0.0
1676026147.594008,623,0.0
1676026147.594993,624,0.0
1676026147.59596,625,0.0
1676026147.596928,626,0.0
1676026147.597872,627,0.0
1676026147.598827,628,0.0
1676026147.599814,629,0.0
1676026147.600775,630,0.0
1676026147.601723,631,0.0
1676026147.602686,632,0.0
1676026147.603727,633,0.0
1676026147.60473,634,0.0
1676026147.605695,635,0.0
1676026147.60667,636,0.0
1676026147.607664,637,0.0
1676026147.608629,638,0.0
1676026147.60958,639,0.0
1676026147.61055,640,0.0
1676026147.611725,641,0.0
1676026147.612733,642,0.0
1676026147.613754,643,0.0
1676026147.614737,644,0.0
1676026147.615758,645,0.0
1676026147.616754,646,0.0
1676026147.617741,647,0.0
1676026147.618732,648,0.0
1676026147.619934,649,0.0
1676026147.620932,650,0.0
1676026147.621904,651,0.0
1676026147.622898,652,0.0
1676026147.623907,653,0.0
1676026147.624896,654,0.0
1676026147.625874,655,0.0
1676026147.626852,656,0.0
1676026147.627862,657,0.0
1676026147.628823,658,0.0
1676026147.629786,659,0.0
1676026147.630752,660,0.0
1676026147.631773,661,0.0
1676026147.632754,662,0.0
1676026147.633717,663,0.0
1676026147.634688,664,0.0
1676026147.635756,665,0.0
1676026147.636765,666,0.0
1676026147.637751,667,0.0
1676026147.638889,668,0.0
1676026147.639897,669,0.0
1676026147.640881,670,0.0
1676026147.641876,671,0.0
1676026147.642865,672,0.0
1676026147.643925,673,0.0
1676026147.64505,674,0.0
1676026147.646109,675,0.0
1676026147.647293,676,0.0
1676026147.648325,677,0.0
1676026147.649326,678,0.0
1676026147.650327,679,0.0
1676026147.651328,680,0.0
1676026147.652343,681,0.0
1676026147.653336,682,0.0
1676026147.654338,683,0.0
1676026147.655352,684,0.0
1676026147.656352,685,0.0
1676026147.657347,686,0.0
1676026147.658335,687,0.0
1676026147.659345,688,0.0
1676026147.660339,689,0.0
1676026147.661323,690,0.0
1676026147.662306,691,0.0
1676026147.663318,692,0.0
1676026147.664313,693,0.0
1676026147.665297,694,0.0
1676026147.666275,695,0.0
1676026147.66728,696,0.0
1676026147.671835,697,0.0
1676026147.672984,698,0.0
1676026147.674131,699,0.0
1676026147.675292,700,0.0
1676026147.676495,701,0.0
1676026147.677654,702,0.0
1676026147.678803,703,0.0
1676026147.679976,704,0.0
1676026147.680966,705,0.0
1676026147.68192,706,0.0
1676026147.683128,707,0.0
1676026147.685004,708,0.0
1676026147.686655,709,0.0
1676026147.68835,710,0.0
1676026147.69,711,0.0
1676026147.691691,712,0.0
1676026147.693169,713,0.0
1676026147.694568,714,0.0
1676026147.695987,715,0.0
1676026147.697399,716,0.0
1676026147.698809,717,0.0
1676026147.700247,718,0.0
1676026147.701647,719,0.0
1676026147.703063,720,0.0
1676026147.704497,721,0.0
1676026147.705908,722,0.0
1676026147.707335,723,0.0
1676026147.708798,724,0.0
1676026147.710235,725,0.0
1676026147.711661,726,0.0
1676026147.713078,727,0.0
1676026147.714497,728,0.0
1676026147.715926,729,0.0
1676026147.71734,730,0.0
1676026147.718755,731,0.0
1676026147.720182,732,0.0
1676026147.721597,733,0.0
1676026147.723229,734,0.0
1676026147.724665,735,0.0
1676026147.726074,736,0.0
1676026147.72751,737,0.0
1676026147.728946,738,0.0
1676026147.730594,739,0.0
1676026147.732047,740,0.0
1676026147.733182,741,0.0
1676026147.735331,742,0.0
1676026147.736317,743,0.0
1676026147.737293,744,0.0
1676026147.738265,745,0.0
1676026147.739242,746,0.0
1676026147.740216,747,0.0
1676026147.74117,748,0.0
1676026147.74213,749,0.0
1676026147.74312,750,0.0
1676026147.74432,751,0.0
1676026147.745331,752,0.0
1676026147.746338,753,0.0
1676026147.74736,754,0.0
1676026147.74835,755,0.0
1676026147.749334,756,0.0
1676026147.750319,757,0.0
1676026147.751335,758,0.0
1676026147.752324,759,0.0
1676026147.75331,760,0.0
1676026147.754304,761,0.0
1676026147.755305,762,0.0
1676026147.7563,763,0.0
1676026147.757279,764,0.0
1676026147.758278,765,0.0
1676026147.759277,766,0.0
1676026147.760256,767,0.0
1676026147.761245,768,0.0
1676026147.762227,769,0.0
1676026147.763238,770,0.0
1676026147.76422,771,0.0
1676026147.765191,772,0.0
1676026147.766174,773,0.0
1676026147.767171,774,0.0
1676026147.768169,775,0.0
1676026147.769146,776,0.0
1676026147.770121,777,0.0
1676026147.771134,778,0.0
1676026147.772113,779,0.0
1676026147.773132,780,0.0
1676026147.774119,781,0.0
1676026147.775313,782,0.0
1676026147.776291,783,0.0
1676026147.777254,784,0.0
1676026147.778244,785,0.0
1676026147.779327,786,0.0
1676026147.780305,787,0.0
1676026147.781286,788,0.0
1676026147.782257,789,0.0
1676026147.783253,790,0.0
1676026147.784248,791,0.0
1676026147.78523,792,0.0
1676026147.786223,793,0.0
1676026147.787235,794,0.0
1676026147.788225,795,0.0
1676026147.789209,796,0.0
1676026147.790191,797,0.0
1676026147.791179,798,0.0
1676026147.792154,799,0.0
1676026147.793134,800,0.0
1676026147.794111,801,0.0
1676026147.795105,802,0.0
1676026147.796104,803,0.0
1676026147.797263,804,0.0
1676026147.798253,805,0.0
1676026147.799278,806,0.0
1676026147.800271,807,0.0
1676026147.801262,808,0.0
1676026147.80232,809,0.0
1676026147.803341,810,0.0
1676026147.804353,811,0.0
1676026147.805355,812,0.0
1676026147.806333,813,0.0
1676026147.807547,814,0.0
1676026147.808565,815,0.0
1676026147.809529,816,0.0
1676026147.810503,817,0.0
1676026147.811508,818,0.0
1676026147.812487,819,0.0
1676026147.813465,820,0.0
1676026147.81445,821,0.0
1676026147.815452,822,0.0
1676026147.816426,823,0.0
1676026147.817393,824,0.0
1676026147.818375,825,0.0
1676026147.819378,826,0.0
1676026147.820377,827,0.0
1676026147.822059,828,0.0
1676026147.823396,829,0.0
1676026147.824394,830,0.0
1676026147.82538,831,0.0
1676026147.826359,832,0.0
1676026147.827382,833,0.0
1676026147.828371,834,0.0
1676026147.829365,835,0.0
1676026147.830359,836,0.0
1676026147.831374,837,0.0
1676026147.832357,838,0.0
1676026147.833349,839,0.0
1676026147.83435,840,0.0
1676026147.835372,841,0.0
1676026147.836561,842,0.0
1676026147.837552,843,0.0
1676026147.838537,844,0.0
1676026147.839527,845,0.0
1676026147.840511,846,0.0
1676026147.841502,847,0.0
1676026147.84248,848,0.0
1676026147.843483,849,0.0
1676026147.844477,850,0.0
1676026147.845464,851,0.0
1676026147.846458,852,0.0
1676026147.847462,853,0.0
1676026147.848452,854,0.0
1676026147.849435,855,0.0
1676026147.850417,856,0.0
1676026147.85141,857,0.0
1676026147.85241,858,0.0
1676026147.853381,859,0.0
1676026147.854358,860,0.0
1676026147.855359,861,0.0
1676026147.85634,862,0.0
1676026147.857308,863,0.0
1676026147.858293,864,0.0
1676026147.859297,865,0.0
1676026147.860278,866,0.0
1676026147.861261,867,0.0
1676026147.862241,868,0.0
1676026147.863242,869,0.0
1676026147.864225,870,0.0
1676026147.86521,871,0.0
1676026147.866191,872,0.0
1676026147.867175,873,0.0
1676026147.868158,874,0.0
1676026147.869131,875,0.0
1676026147.870111,876,0.0
1676026147.871121,877,0.0
1676026147.872114,878,0.0
1676026147.873088,879,0.0
1676026147.874062,880,0.0
1676026147.875044,881,0.0
1676026147.876025,882,0.0
1676026147.877001,883,0.0
1676026147.877982,884,0.0
1676026147.878992,885,0.0
1676026147.879985,886,0.0
1676026147.880982,887,0.0
1676026147.881977,888,0.0
1676026147.882968,889,0.0
1676026147.883954,890,0.0
1676026147.884929,891,0.0
1676026147.885911,892,0.0
1676026147.886891,893,0.0
1676026147.887908,894,0.0
1676026147.888898,895,0.0
1676026147.889885,896,0.0
1676026147.890865,897,0.0
1676026147.891872,898,0.0
1676026147.892852,899,0.0
1676026147.893833,900,0.0
1676026147.894812,901,0.0
1676026147.895809,902,0.0
1676026147.8968,903,0.0
1676026147.897772,904,0.0
1676026147.898758,905,0.0
1676026147.89975,906,0.0
1676026147.900732,907,0.0
1676026147.901715,908,0.0
1676026147.902692,909,0.0
1676026147.90368,910,0.0
1676026147.904665,911,0.0
1676026147.90565,912,0.0
1676026147.90662,913,0.0
1676026147.907606,914,0.0
1676026147.908585,915,0.0
1676026147.909758,916,0.0
1676026147.910733,917,0.0
1676026147.911732,918,0.0
1676026147.912711,919,0.0
1676026147.913696,920,0.0
1676026147.914668,921,0.0
1676026147.915658,922,0.0
1676026147.91663,923,0.0
1676026147.91762,924,0.0
1676026147.918598,925,0.0
1676026147.919589,926,0.0
1676026147.920567,927,0.0
1676026147.921547,928,0.0
1676026147.922551,929,0.0
1676026147.923694,930,0.0
1676026147.924682,931,0.0
1676026147.925667,932,0.0
1676026147.926635,933,0.0
1676026147.927621,934,0.0
1676026147.928597,935,0.0
1676026147.929585,936,0.0
1676026147.930568,937,0.0
1676026147.931565,938,0.0
1676026147.932548,939,0.0
1676026147.933531,940,0.0
1676026147.934519,941,0.0
1676026147.935512,942,0.0
1676026147.936686,943,0.0
1676026147.937678,944,0.0
1676026147.938677,945,0.0
1676026147.939684,946,0.0
1676026147.940673,947,0.0
1676026147.941654,948,0.0
1676026147.942636,949,0.0
1676026147.94363,950,0.0
1676026147.944619,951,0.0
1676026147.945612,952,0.0
1676026147.946602,953,0.0
1676026147.947615,954,0.0
1676026147.948593,955,0.0
1676026147.949579,956,0.0
1676026147.950562,957,0.0
1676026147.951579,958,0.0
1676026147.952564,959,0.0
1676026147.953545,960,0.0
1676026147.954537,961,0.0
1676026147.955542,962,0.0
1676026147.956524,963,0.0
1676026147.957511,964,0.0
1676026147.958634,965,0.0
1676026147.959885,966,0.0
1676026147.961052,967,0.0
1676026147.962198,968,0.0
1676026147.963408,969,0.0
1676026147.964644,970,0.0
1676026147.96585,971,0.0
1676026147.967067,972,0.0
1676026147.96815,973,0.0
1676026147.969144,974,0.0
1676026147.970157,975,0.0
1676026147.971173,976,0.0
1676026147.972172,977,0.0
1676026147.973173,978,0.0
1676026147.974177,979,0.0
1676026147.975203,980,0.0
1676026147.976217,981,0.0
1676026147.977207,982,0.0
1676026147.97821,983,0.0
1676026147.979222,984,0.0
1676026147.980225,985,0.0
1676026147.981217,986,0.0
1676026147.98222,987,0.0
1676026147.983248,988,0.0
1676026147.984251,989,0.0
1676026147.985255,990,0.0
1676026147.986252,991,0.0
1676026147.987259,992,0.0
1676026147.988271,993,0.0
1676026147.989266,994,0.0
1676026147.990265,995,0.0
1676026147.991302,996,0.0
1676026147.992296,997,0.0
1676026147.993305,998,0.0
1676026147.994297,999,0.0


==> csvs/generalization/d_1024_m_256.csv <==
Wall time,Step,Value
1676026083.867193,0,1.0
1676026083.868668,1,1.0
1676026083.869767,2,1.0
1676026083.870838,3,1.0
1676026083.871942,4,1.0
1676026083.873006,5,1.0
1676026083.874069,6,1.0
1676026083.875146,7,1.0
1676026083.876218,8,1.0
1676026083.877264,9,1.0
1676026083.878318,10,1.0
1676026083.879408,11,1.0
1676026083.880459,12,1.0
1676026083.881501,13,1.0
1676026083.882552,14,1.0
1676026083.883608,15,1.0
1676026083.884656,16,1.0
1676026083.885719,17,1.0
1676026083.886764,18,1.0
1676026083.887869,19,1.0
1676026083.888924,20,1.0
1676026083.889975,21,1.0
1676026083.891029,22,1.0
1676026083.892087,23,1.0
1676026083.893144,24,1.0
1676026083.894206,25,1.0
1676026083.89527,26,1.0
1676026083.896329,27,1.0
1676026083.897381,28,1.0
1676026083.898432,29,1.0
1676026083.899533,30,1.0
1676026083.900581,31,1.0
1676026083.901701,32,1.0
1676026083.902959,33,1.0
1676026083.904249,34,1.0
1676026083.905329,35,1.0
1676026083.906408,36,1.0
1676026083.907522,37,1.0
1676026083.908778,38,1.0
1676026083.909843,39,1.0
1676026083.910899,40,1.0
1676026083.911978,41,1.0
1676026083.913029,42,1.0
1676026083.914071,43,1.0
1676026083.915132,44,1.0
1676026083.91618,45,1.0
1676026083.917703,46,1.0
1676026083.918772,47,1.0
1676026083.919876,48,1.0
1676026083.92094,49,1.0
1676026083.921956,50,1.0
1676026083.923053,51,1.0
1676026083.924122,52,1.0
1676026083.925176,53,1.0
1676026083.926225,54,1.0
1676026083.927299,55,1.0
1676026083.928348,56,1.0
1676026083.929402,57,1.0
1676026083.930447,58,1.0
1676026083.931539,59,0.9799999594688416
1676026083.932589,60,0.9199999570846558
1676026083.933641,61,0.85999995470047
1676026083.934689,62,0.7099999785423279
1676026083.935769,63,0.5600000023841858
1676026083.936807,64,0.41999998688697815
1676026083.937867,65,0.29999998211860657
1676026083.938904,66,0.19999998807907104
1676026083.939965,67,0.09999999403953552
1676026083.94101,68,0.04999999701976776
1676026083.941979,69,0.029999999329447746
1676026083.942966,70,0.019999999552965164
1676026083.944256,71,0.009999999776482582
1676026083.945491,72,0.0
1676026083.946539,73,0.0
1676026083.947602,74,0.0
1676026083.948661,75,0.0
1676026083.949718,76,0.0
1676026083.950762,77,0.0
1676026083.951823,78,0.0
1676026083.952887,79,0.0
1676026083.953939,80,0.0
1676026083.955004,81,0.0
1676026083.956073,82,0.0
1676026083.957113,83,0.0
1676026083.958148,84,0.0
1676026083.959217,85,0.0
1676026083.960258,86,0.0
1676026083.961318,87,0.0
1676026083.962363,88,0.0
1676026083.963442,89,0.0
1676026083.964472,90,0.0
1676026083.965498,91,0.0
1676026083.966526,92,0.0
1676026083.967584,93,0.0
1676026083.968824,94,0.0
1676026083.969852,95,0.0
1676026083.97086,96,0.0
1676026083.971934,97,0.0
1676026083.972965,98,0.0
1676026083.97398,99,0.0
1676026083.975019,100,0.0
1676026083.976048,101,0.0
1676026083.977063,102,0.0
1676026083.978088,103,0.0
1676026083.979122,104,0.0
1676026083.980152,105,0.0
1676026083.981154,106,0.0
1676026083.982314,107,0.0
1676026083.983366,108,0.0
1676026083.984405,109,0.0
1676026083.985436,110,0.0
1676026083.986466,111,0.0
1676026083.987522,112,0.0
1676026083.988552,113,0.0
1676026083.989572,114,0.0
1676026083.990611,115,0.0
1676026083.991657,116,0.0
1676026083.992675,117,0.0
1676026083.993706,118,0.0
1676026083.994728,119,0.0
1676026083.995781,120,0.0
1676026083.996811,121,0.0
1676026083.997822,122,0.0
1676026083.998845,123,0.0
1676026083.999892,124,0.0
1676026084.000916,125,0.0
1676026084.001935,126,0.0
1676026084.003003,127,0.0
1676026084.004028,128,0.0
1676026084.005053,129,0.0
1676026084.006074,130,0.0
1676026084.007106,131,0.0
1676026084.008134,132,0.0
1676026084.009161,133,0.0
1676026084.010174,134,0.0
1676026084.011206,135,0.0
1676026084.012234,136,0.0
1676026084.013183,137,0.0
1676026084.014199,138,0.0
1676026084.015238,139,0.0
1676026084.016266,140,0.0
1676026084.017307,141,0.0
1676026084.018327,142,0.0
1676026084.019374,143,0.0
1676026084.020398,144,0.0
1676026084.021422,145,0.0
1676026084.022434,146,0.0
1676026084.023486,147,0.0
1676026084.024505,148,0.0
1676026084.025524,149,0.0
1676026084.026538,150,0.0
1676026084.027576,151,0.0
1676026084.028598,152,0.0
1676026084.029633,153,0.0
1676026084.030647,154,0.0
1676026084.031697,155,0.0
1676026084.03271,156,0.0
1676026084.033735,157,0.0
1676026084.034775,158,0.0
1676026084.035823,159,0.0
1676026084.036852,160,0.0
1676026084.037951,161,0.0
1676026084.039009,162,0.0
1676026084.040062,163,0.0
1676026084.041111,164,0.0
1676026084.042157,165,0.0
1676026084.043206,166,0.0
1676026084.0443,167,0.0
1676026084.045503,168,0.0
1676026084.046648,169,0.0
1676026084.0477,170,0.0
1676026084.048741,171,0.0
1676026084.049764,172,0.0
1676026084.050787,173,0.0
1676026084.051837,174,0.0
1676026084.052878,175,0.0
1676026084.0539,176,0.0
1676026084.054912,177,0.0
1676026084.055965,178,0.0
1676026084.056983,179,0.0
1676026084.058,180,0.0
1676026084.059045,181,0.0
1676026084.060083,182,0.0
1676026084.061109,183,0.0
1676026084.062121,184,0.0
1676026084.063169,185,0.0
1676026084.064196,186,0.0
1676026084.065217,187,0.0
1676026084.066226,188,0.0
1676026084.067258,189,0.0
1676026084.068287,190,0.0
1676026084.06946,191,0.0
1676026084.070474,192,0.0
1676026084.071515,193,0.0
1676026084.072536,194,0.0
1676026084.073569,195,0.0
1676026084.074585,196,0.0
1676026084.075629,197,0.0
1676026084.076667,198,0.0
1676026084.077698,199,0.0
1676026084.07873,200,0.0
1676026084.079781,201,0.0
1676026084.080811,202,0.0
1676026084.08183,203,0.0
1676026084.082844,204,0.0
1676026084.083906,205,0.0
1676026084.084933,206,0.0
1676026084.085959,207,0.0
1676026084.08699,208,0.0
1676026084.088016,209,0.0
1676026084.089037,210,0.0
1676026084.090077,211,0.0
1676026084.091111,212,0.0
1676026084.092136,213,0.0
1676026084.09316,214,0.0
1676026084.094181,215,0.0
1676026084.095227,216,0.0
1676026084.096256,217,0.0
1676026084.097269,218,0.0
1676026084.098285,219,0.0
1676026084.099375,220,0.0
1676026084.100399,221,0.0
1676026084.101417,222,0.0
1676026084.102446,223,0.0
1676026084.103488,224,0.0
1676026084.104521,225,0.0
1676026084.105544,226,0.0
1676026084.106559,227,0.0
1676026084.107602,228,0.0
1676026084.108631,229,0.0
1676026084.109663,230,0.0
1676026084.110694,231,0.0
1676026084.111756,232,0.0
1676026084.112781,233,0.0
1676026084.113794,234,0.0
1676026084.114814,235,0.0
1676026084.115872,236,0.0
1676026084.1169,237,0.0
1676026084.117945,238,0.0
1676026084.118996,239,0.0
1676026084.120018,240,0.0
1676026084.12104,241,0.0
1676026084.122061,242,0.0
1676026084.123117,243,0.0
1676026084.124153,244,0.0
1676026084.125181,245,0.0
1676026084.126195,246,0.0
1676026084.127248,247,0.0
1676026084.12827,248,0.0
1676026084.129291,249,0.0
1676026084.130304,250,0.0
1676026084.131353,251,0.0
1676026084.132386,252,0.0
1676026084.133409,253,0.0
1676026084.134424,254,0.0
1676026084.135477,255,0.0
1676026084.136508,256,0.0
1676026084.137533,257,0.0
1676026084.13857,258,0.0
1676026084.13961,259,0.0
1676026084.140644,260,0.0
1676026084.141671,261,0.0
1676026084.142685,262,0.0
1676026084.143744,263,0.0
1676026084.144772,264,0.0
1676026084.145807,265,0.0
1676026084.146837,266,0.0
1676026084.147874,267,0.0
1676026084.148827,268,0.0
1676026084.149796,269,0.0
1676026084.150758,270,0.0
1676026084.151794,271,0.0
1676026084.152812,272,0.0
1676026084.153848,273,0.0
1676026084.154866,274,0.0
1676026084.155931,275,0.0
1676026084.156972,276,0.0
1676026084.158118,277,0.0
1676026084.159166,278,0.0
1676026084.160206,279,0.0
1676026084.161251,280,0.0
1676026084.162299,281,0.0
1676026084.163357,282,0.0
1676026084.164422,283,0.0
1676026084.165465,284,0.0
1676026084.166503,285,0.0
1676026084.167559,286,0.0
1676026084.168597,287,0.0
1676026084.169771,288,0.0
1676026084.17081,289,0.0
1676026084.171863,290,0.0
1676026084.17289,291,0.0
1676026084.173912,292,0.0
1676026084.174942,293,0.0
1676026084.175969,294,0.0
1676026084.177008,295,0.0
1676026084.17803,296,0.0
1676026084.179071,297,0.0
1676026084.180114,298,0.0
1676026084.181139,299,0.0
1676026084.182155,300,0.0
1676026084.183214,301,0.0
1676026084.184238,302,0.0
1676026084.185274,303,0.0
1676026084.186306,304,0.0
1676026084.187347,305,0.0
1676026084.18837,306,0.0
1676026084.189518,307,0.0
1676026084.190747,308,0.0
1676026084.191794,309,0.0
1676026084.192813,310,0.0
1676026084.193834,311,0.0
1676026084.194847,312,0.0
1676026084.195915,313,0.0
1676026084.196946,314,0.0
1676026084.197969,315,0.0
1676026084.19902,316,0.0
1676026084.200062,317,0.0
1676026084.201083,318,0.0
1676026084.202115,319,0.0
1676026084.203158,320,0.0
1676026084.204196,321,0.0
1676026084.205238,322,0.0
1676026084.206263,323,0.0
1676026084.207305,324,0.0
1676026084.20834,325,0.0
1676026084.209375,326,0.0
1676026084.21041,327,0.0
1676026084.211463,328,0.0
1676026084.212498,329,0.0
1676026084.213501,330,0.0
1676026084.214525,331,0.0
1676026084.215571,332,0.0
1676026084.216621,333,0.0
1676026084.217637,334,0.0
1676026084.218654,335,0.0
1676026084.219721,336,0.0
1676026084.220745,337,0.0
1676026084.221745,338,0.0
1676026084.222762,339,0.0
1676026084.2238,340,0.0
1676026084.224827,341,0.0
1676026084.225847,342,0.0
1676026084.226862,343,0.0
1676026084.227927,344,0.0
1676026084.228955,345,0.0
1676026084.229966,346,0.0
1676026084.230999,347,0.0
1676026084.232041,348,0.0
1676026084.233054,349,0.0
1676026084.234075,350,0.0
1676026084.23513,351,0.0
1676026084.236148,352,0.0
1676026084.237175,353,0.0
1676026084.238192,354,0.0
1676026084.239238,355,0.0
1676026084.240269,356,0.0
1676026084.241306,357,0.0
1676026084.242337,358,0.0
1676026084.243398,359,0.0
1676026084.244413,360,0.0
1676026084.245444,361,0.0
1676026084.246468,362,0.0
1676026084.247516,363,0.0
1676026084.248551,364,0.0
1676026084.249578,365,0.0
1676026084.250592,366,0.0
1676026084.251642,367,0.0
1676026084.252655,368,0.0
1676026084.253696,369,0.0
1676026084.254712,370,0.0
1676026084.255776,371,0.0
1676026084.256803,372,0.0
1676026084.257827,373,0.0
1676026084.258856,374,0.0
1676026084.259922,375,0.0
1676026084.260956,376,0.0
1676026084.261988,377,0.0
1676026084.263039,378,0.0
1676026084.26408,379,0.0
1676026084.265104,380,0.0
1676026084.266078,381,0.0
1676026084.267042,382,0.0
1676026084.268082,383,0.0
1676026084.269091,384,0.0
1676026084.270247,385,0.0
1676026084.271294,386,0.0
1676026084.272321,387,0.0
1676026084.27335,388,0.0
1676026084.27436,389,0.0
1676026084.27548,390,0.0
1676026084.276518,391,0.0
1676026084.277537,392,0.0
1676026084.278564,393,0.0
1676026084.279596,394,0.0
1676026084.280626,395,0.0
1676026084.281655,396,0.0
1676026084.282682,397,0.0
1676026084.283734,398,0.0
1676026084.28476,399,0.0
1676026084.285784,400,0.0
1676026084.286792,401,0.0
1676026084.287839,402,0.0
1676026084.288862,403,0.0
1676026084.289876,404,0.0
1676026084.291087,405,0.0
1676026084.292116,406,0.0
1676026084.29314,407,0.0
1676026084.294168,408,0.0
1676026084.295202,409,0.0
1676026084.296233,410,0.0
1676026084.297254,411,0.0
1676026084.298274,412,0.0
1676026084.299335,413,0.0
1676026084.300347,414,0.0
1676026084.301369,415,0.0
1676026084.302399,416,0.0
1676026084.303453,417,0.0
1676026084.304477,418,0.0
1676026084.305502,419,0.0
1676026084.306537,420,0.0
1676026084.307589,421,0.0
1676026084.308607,422,0.0
1676026084.309622,423,0.0
1676026084.310641,424,0.0
1676026084.311673,425,0.0
1676026084.312697,426,0.0
1676026084.313725,427,0.0
1676026084.314741,428,0.0
1676026084.315779,429,0.0
1676026084.316798,430,0.0
1676026084.317815,431,0.0
1676026084.318817,432,0.0
1676026084.319863,433,0.0
1676026084.320883,434,0.0
1676026084.321908,435,0.0
1676026084.322945,436,0.0
1676026084.32398,437,0.0
1676026084.324996,438,0.0
1676026084.326017,439,0.0
1676026084.327048,440,0.0
1676026084.328085,441,0.0
1676026084.329097,442,0.0
1676026084.330108,443,0.0
1676026084.331149,444,0.0
1676026084.33217,445,0.0
1676026084.333185,446,0.0
1676026084.33427,447,0.0
1676026084.335318,448,0.0
1676026084.336342,449,0.0
1676026084.337357,450,0.0
1676026084.338371,451,0.0
1676026084.339406,452,0.0
1676026084.340441,453,0.0
1676026084.341451,454,0.0
1676026084.342463,455,0.0
1676026084.343496,456,0.0
1676026084.344519,457,0.0
1676026084.345535,458,0.0
1676026084.346548,459,0.0
1676026084.347581,460,0.0
1676026084.348597,461,0.0
1676026084.349637,462,0.0
1676026084.35067,463,0.0
1676026084.351713,464,0.0
1676026084.352743,465,0.0
1676026084.353764,466,0.0
1676026084.354789,467,0.0
1676026084.355833,468,0.0
1676026084.356852,469,0.0
1676026084.357875,470,0.0
1676026084.358892,471,0.0
1676026084.359945,472,0.0
1676026084.360974,473,0.0
1676026084.361983,474,0.0
1676026084.363018,475,0.0
1676026084.364046,476,0.0
1676026084.365068,477,0.0
1676026084.36609,478,0.0
1676026084.367126,479,0.0
1676026084.368157,480,0.0
1676026084.369174,481,0.0
1676026084.370338,482,0.0
1676026084.371386,483,0.0
1676026084.372405,484,0.0
1676026084.373431,485,0.0
1676026084.374437,486,0.0
1676026084.37548,487,0.0
1676026084.376517,488,0.0
1676026084.377529,489,0.0
1676026084.378534,490,0.0
1676026084.379592,491,0.0
1676026084.380626,492,0.0
1676026084.381654,493,0.0
1676026084.382676,494,0.0
1676026084.383719,495,0.0
1676026084.384738,496,0.0
1676026084.385757,497,0.0
1676026084.386784,498,0.0
1676026084.38782,499,0.0
1676026084.38878,500,0.0
1676026084.389811,501,0.0
1676026084.390826,502,0.0
1676026084.391878,503,0.0
1676026084.392975,504,0.0
1676026084.393998,505,0.0
1676026084.395031,506,0.0
1676026084.396034,507,0.0
1676026084.397247,508,0.0
1676026084.398265,509,0.0
1676026084.399298,510,0.0
1676026084.400316,511,0.0
1676026084.40134,512,0.0
1676026084.402332,513,0.0
1676026084.40332,514,0.0
1676026084.404351,515,0.0
1676026084.405378,516,0.0
1676026084.406405,517,0.0
1676026084.40744,518,0.0
1676026084.408468,519,0.0
1676026084.40949,520,0.0
1676026084.41045,521,0.0
1676026084.411437,522,0.0
1676026084.412446,523,0.0
1676026084.413446,524,0.0
1676026084.414455,525,0.0
1676026084.415495,526,0.0
1676026084.416511,527,0.0
1676026084.417561,528,0.0
1676026084.418585,529,0.0
1676026084.419826,530,0.0
1676026084.421071,531,0.0
1676026084.422296,532,0.0
1676026084.423526,533,0.0
1676026084.424733,534,0.0
1676026084.425924,535,0.0
1676026084.427129,536,0.0
1676026084.428258,537,0.0
1676026084.429276,538,0.0
1676026084.430301,539,0.0
1676026084.431341,540,0.0
1676026084.432382,541,0.0
1676026084.4334,542,0.0
1676026084.434418,543,0.0
1676026084.435457,544,0.0
1676026084.436487,545,0.0
1676026084.437518,546,0.0
1676026084.43853,547,0.0
1676026084.439562,548,0.0
1676026084.440586,549,0.0
1676026084.441601,550,0.0
1676026084.442622,551,0.0
1676026084.443655,552,0.0
1676026084.444683,553,0.0
1676026084.445694,554,0.0
1676026084.446711,555,0.0
1676026084.447756,556,0.0
1676026084.44878,557,0.0
1676026084.449785,558,0.0
1676026084.450801,559,0.0
1676026084.451881,560,0.0
1676026084.45291,561,0.0
1676026084.453917,562,0.0
1676026084.454941,563,0.0
1676026084.455985,564,0.0
1676026084.457015,565,0.0
1676026084.45803,566,0.0
1676026084.459068,567,0.0
1676026084.46008,568,0.0
1676026084.461098,569,0.0
1676026084.462101,570,0.0
1676026084.463052,571,0.0
1676026084.464061,572,0.0
1676026084.465079,573,0.0
1676026084.466092,574,0.0
1676026084.467153,575,0.0
1676026084.468169,576,0.0
1676026084.469182,577,0.0
1676026084.47036,578,0.0
1676026084.471417,579,0.0
1676026084.472437,580,0.0
1676026084.473459,581,0.0
1676026084.474468,582,0.0
1676026084.47551,583,0.0
1676026084.476528,584,0.0
1676026084.477548,585,0.0
1676026084.478565,586,0.0
1676026084.479607,587,0.0
1676026084.480625,588,0.0
1676026084.481645,589,0.0
1676026084.482643,590,0.0
1676026084.483669,591,0.0
1676026084.484701,592,0.0
1676026084.485725,593,0.0
1676026084.48673,594,0.0
1676026084.487766,595,0.0
1676026084.488778,596,0.0
1676026084.489789,597,0.0
1676026084.490725,598,0.0
1676026084.491761,599,0.0
1676026084.492758,600,0.0
1676026084.493783,601,0.0
1676026084.494796,602,0.0
1676026084.495836,603,0.0
1676026084.497044,604,0.0
1676026084.498269,605,0.0
1676026084.499304,606,0.0
1676026084.500325,607,0.0
1676026084.50134,608,0.0
1676026084.50236,609,0.0
1676026084.503408,610,0.0
1676026084.50445,611,0.0
1676026084.505624,612,0.0
1676026084.506637,613,0.0
1676026084.507656,614,0.0
1676026084.508676,615,0.0
1676026084.509687,616,0.0
1676026084.510709,617,0.0
1676026084.511757,618,0.0
1676026084.512765,619,0.0
1676026084.513782,620,0.0
1676026084.514789,621,0.0
1676026084.515832,622,0.0
1676026084.516851,623,0.0
1676026084.517853,624,0.0
1676026084.518861,625,0.0
1676026084.519928,626,0.0
1676026084.520991,627,0.0
1676026084.5222,628,0.0
1676026084.523438,629,0.0
1676026084.524634,630,0.0
1676026084.525837,631,0.0
1676026084.527059,632,0.0
1676026084.52822,633,0.0
1676026084.529242,634,0.0
1676026084.530256,635,0.0
1676026084.531294,636,0.0
1676026084.532325,637,0.0
1676026084.53334,638,0.0
1676026084.534362,639,0.0
1676026084.535422,640,0.0
1676026084.536442,641,0.0
1676026084.537457,642,0.0
1676026084.538469,643,0.0
1676026084.539507,644,0.0
1676026084.540521,645,0.0
1676026084.541537,646,0.0
1676026084.542551,647,0.0
1676026084.543578,648,0.0
1676026084.54459,649,0.0
1676026084.545591,650,0.0
1676026084.546596,651,0.0
1676026084.547623,652,0.0
1676026084.548652,653,0.0
1676026084.549664,654,0.0
1676026084.550677,655,0.0
1676026084.551717,656,0.0
1676026084.552962,657,0.0
1676026084.55419,658,0.0
1676026084.55542,659,0.0
1676026084.556618,660,0.0
1676026084.557812,661,0.0
1676026084.559011,662,0.0
1676026084.56021,663,0.0
1676026084.561345,664,0.0
1676026084.562357,665,0.0
1676026084.563386,666,0.0
1676026084.564387,667,0.0
1676026084.565385,668,0.0
1676026084.566387,669,0.0
1676026084.567409,670,0.0
1676026084.56844,671,0.0
1676026084.569432,672,0.0
1676026084.570583,673,0.0
1676026084.571608,674,0.0
1676026084.572605,675,0.0
1676026084.573601,676,0.0
1676026084.574606,677,0.0
1676026084.575617,678,0.0
1676026084.576616,679,0.0
1676026084.577622,680,0.0
1676026084.578626,681,0.0
1676026084.579635,682,0.0
1676026084.580638,683,0.0
1676026084.581627,684,0.0
1676026084.582617,685,0.0
1676026084.583627,686,0.0
1676026084.584632,687,0.0
1676026084.585632,688,0.0
1676026084.586662,689,0.0
1676026084.587695,690,0.0
1676026084.58869,691,0.0
1676026084.589689,692,0.0
1676026084.590692,693,0.0
1676026084.591714,694,0.0
1676026084.592717,695,0.0
1676026084.593717,696,0.0
1676026084.594716,697,0.0
1676026084.595746,698,0.0
1676026084.596741,699,0.0
1676026084.597739,700,0.0
1676026084.59874,701,0.0
1676026084.599772,702,0.0
1676026084.600791,703,0.0
1676026084.601784,704,0.0
1676026084.602795,705,0.0
1676026084.60383,706,0.0
1676026084.605042,707,0.0
1676026084.606061,708,0.0
1676026084.607093,709,0.0
1676026084.608109,710,0.0
1676026084.609107,711,0.0
1676026084.610112,712,0.0
1676026084.611134,713,0.0
1676026084.612145,714,0.0
1676026084.61314,715,0.0
1676026084.614144,716,0.0
1676026084.615155,717,0.0
1676026084.61618,718,0.0
1676026084.617169,719,0.0
1676026084.618161,720,0.0
1676026084.619205,721,0.0
1676026084.620203,722,0.0
1676026084.62121,723,0.0
1676026084.622221,724,0.0
1676026084.623268,725,0.0
1676026084.624265,726,0.0
1676026084.62525,727,0.0
1676026084.626247,728,0.0
1676026084.627312,729,0.0
1676026084.628307,730,0.0
1676026084.629306,731,0.0
1676026084.630291,732,0.0
1676026084.631326,733,0.0
1676026084.632329,734,0.0
1676026084.633329,735,0.0
1676026084.634329,736,0.0
1676026084.635356,737,0.0
1676026084.636368,738,0.0
1676026084.63736,739,0.0
1676026084.638366,740,0.0
1676026084.639388,741,0.0
1676026084.640381,742,0.0
1676026084.641391,743,0.0
1676026084.642373,744,0.0
1676026084.643388,745,0.0
1676026084.6444,746,0.0
1676026084.645582,747,0.0
1676026084.646587,748,0.0
1676026084.647602,749,0.0
1676026084.648601,750,0.0
1676026084.649594,751,0.0
1676026084.650593,752,0.0
1676026084.651609,753,0.0
1676026084.652623,754,0.0
1676026084.653618,755,0.0
1676026084.654614,756,0.0
1676026084.655626,757,0.0
1676026084.656621,758,0.0
1676026084.657625,759,0.0
1676026084.658619,760,0.0
1676026084.659646,761,0.0
1676026084.660639,762,0.0
1676026084.661634,763,0.0
1676026084.662624,764,0.0
1676026084.663647,765,0.0
1676026084.664654,766,0.0
1676026084.665655,767,0.0
1676026084.666648,768,0.0
1676026084.667664,769,0.0
1676026084.66866,770,0.0
1676026084.669666,771,0.0
1676026084.670798,772,0.0
1676026084.671911,773,0.0
1676026084.672924,774,0.0
1676026084.67393,775,0.0
1676026084.674944,776,0.0
1676026084.675961,777,0.0
1676026084.676957,778,0.0
1676026084.67797,779,0.0
1676026084.678976,780,0.0
1676026084.67997,781,0.0
1676026084.68097,782,0.0
1676026084.681971,783,0.0
1676026084.682981,784,0.0
1676026084.683983,785,0.0
1676026084.684974,786,0.0
1676026084.686046,787,0.0
1676026084.687181,788,0.0
1676026084.691956,789,0.0
1676026084.693015,790,0.0
1676026084.694029,791,0.0
1676026084.695185,792,0.0
1676026084.696255,793,0.0
1676026084.69729,794,0.0
1676026084.698312,795,0.0
1676026084.699348,796,0.0
1676026084.700376,797,0.0
1676026084.701405,798,0.0
1676026084.702434,799,0.0
1676026084.703496,800,0.0
1676026084.704522,801,0.0
1676026084.705529,802,0.0
1676026084.706541,803,0.0
1676026084.707574,804,0.0
1676026084.708598,805,0.0
1676026084.709627,806,0.0
1676026084.71064,807,0.0
1676026084.711687,808,0.0
1676026084.712703,809,0.0
1676026084.71373,810,0.0
1676026084.714738,811,0.0
1676026084.715771,812,0.0
1676026084.716789,813,0.0
1676026084.717795,814,0.0
1676026084.718801,815,0.0
1676026084.719831,816,0.0
1676026084.720861,817,0.0
1676026084.721875,818,0.0
1676026084.722891,819,0.0
1676026084.723931,820,0.0
1676026084.724952,821,0.0
1676026084.725962,822,0.0
1676026084.727001,823,0.0
1676026084.728019,824,0.0
1676026084.729043,825,0.0
1676026084.730053,826,0.0
1676026084.731068,827,0.0
1676026084.732081,828,0.0
1676026084.733091,829,0.0
1676026084.734101,830,0.0
1676026084.735126,831,0.0
1676026084.736146,832,0.0
1676026084.737153,833,0.0
1676026084.738149,834,0.0
1676026084.739176,835,0.0
1676026084.740195,836,0.0
1676026084.741199,837,0.0
1676026084.742212,838,0.0
1676026084.743246,839,0.0
1676026084.744265,840,0.0
1676026084.745426,841,0.0
1676026084.746452,842,0.0
1676026084.747493,843,0.0
1676026084.748519,844,0.0
1676026084.749537,845,0.0
1676026084.750554,846,0.0
1676026084.7516,847,0.0
1676026084.752772,848,0.0
1676026084.75378,849,0.0
1676026084.754791,850,0.0
1676026084.755836,851,0.0
1676026084.756848,852,0.0
1676026084.757864,853,0.0
1676026084.758874,854,0.0
1676026084.75991,855,0.0
1676026084.760925,856,0.0
1676026084.761949,857,0.0
1676026084.762984,858,0.0
1676026084.764094,859,0.0
1676026084.765135,860,0.0
1676026084.76615,861,0.0
1676026084.767194,862,0.0
1676026084.768212,863,0.0
1676026084.769218,864,0.0
1676026084.770227,865,0.0
1676026084.771275,866,0.0
1676026084.772423,867,0.0
1676026084.773439,868,0.0
1676026084.774445,869,0.0
1676026084.775485,870,0.0
1676026084.776495,871,0.0
1676026084.777505,872,0.0
1676026084.77852,873,0.0
1676026084.779569,874,0.0
1676026084.780577,875,0.0
1676026084.781601,876,0.0
1676026084.782601,877,0.0
1676026084.783641,878,0.0
1676026084.784662,879,0.0
1676026084.785678,880,0.0
1676026084.786689,881,0.0
1676026084.787741,882,0.0
1676026084.788748,883,0.0
1676026084.789745,884,0.0
1676026084.790753,885,0.0
1676026084.791772,886,0.0
1676026084.792774,887,0.0
1676026084.793797,888,0.0
1676026084.794811,889,0.0
1676026084.795861,890,0.0
1676026084.796871,891,0.0
1676026084.797888,892,0.0
1676026084.798901,893,0.0
1676026084.799935,894,0.0
1676026084.800955,895,0.0
1676026084.801963,896,0.0
1676026084.803028,897,0.0
1676026084.804036,898,0.0
1676026084.805043,899,0.0
1676026084.806048,900,0.0
1676026084.807066,901,0.0
1676026084.808073,902,0.0
1676026084.809093,903,0.0
1676026084.810101,904,0.0
1676026084.811139,905,0.0
1676026084.812157,906,0.0
1676026084.813165,907,0.0
1676026084.814174,908,0.0
1676026084.815209,909,0.0
1676026084.816228,910,0.0
1676026084.817237,911,0.0
1676026084.818244,912,0.0
1676026084.819292,913,0.0
1676026084.820301,914,0.0
1676026084.821317,915,0.0
1676026084.822332,916,0.0
1676026084.823368,917,0.0
1676026084.824389,918,0.0
1676026084.82539,919,0.0
1676026084.826403,920,0.0
1676026084.82744,921,0.0
1676026084.828441,922,0.0
1676026084.829453,923,0.0
1676026084.830456,924,0.0
1676026084.831497,925,0.0
1676026084.8325,926,0.0
1676026084.83351,927,0.0
1676026084.834527,928,0.0
1676026084.835585,929,0.0
1676026084.836604,930,0.0
1676026084.837614,931,0.0
1676026084.838619,932,0.0
1676026084.839653,933,0.0
1676026084.840661,934,0.0
1676026084.841675,935,0.0
1676026084.842679,936,0.0
1676026084.843708,937,0.0
1676026084.844724,938,0.0
1676026084.845738,939,0.0
1676026084.846741,940,0.0
1676026084.847786,941,0.0
1676026084.848797,942,0.0
1676026084.849813,943,0.0
1676026084.85081,944,0.0
1676026084.85185,945,0.0
1676026084.852869,946,0.0
1676026084.853842,947,0.0
1676026084.8548,948,0.0
1676026084.855983,949,0.0
1676026084.857001,950,0.0
1676026084.858026,951,0.0
1676026084.859053,952,0.0
1676026084.860082,953,0.0
1676026084.861093,954,0.0
1676026084.86226,955,0.0
1676026084.8633,956,0.0
1676026084.864489,957,0.0
1676026084.865505,958,0.0
1676026084.866504,959,0.0
1676026084.867537,960,0.0
1676026084.868547,961,0.0
1676026084.8697,962,0.0
1676026084.870708,963,0.0
1676026084.871743,964,0.0
1676026084.872902,965,0.0
1676026084.873914,966,0.0
1676026084.874937,967,0.0
1676026084.875956,968,0.0
1676026084.876959,969,0.0
1676026084.877969,970,0.0
1676026084.879007,971,0.0
1676026084.880016,972,0.0
1676026084.881046,973,0.0
1676026084.882052,974,0.0
1676026084.883095,975,0.0
1676026084.884119,976,0.0
1676026084.885135,977,0.0
1676026084.886142,978,0.0
1676026084.887421,979,0.0
1676026084.888684,980,0.0
1676026084.889907,981,0.0
1676026084.891125,982,0.0
1676026084.892333,983,0.0
1676026084.893534,984,0.0
1676026084.894738,985,0.0
1676026084.895913,986,0.0
1676026084.89692,987,0.0
1676026084.897926,988,0.0
1676026084.898936,989,0.0
1676026084.899949,990,0.0
1676026084.90096,991,0.0
1676026084.901946,992,0.0
1676026084.902991,993,0.0
1676026084.903996,994,0.0
1676026084.904995,995,0.0
1676026084.906011,996,0.0
1676026084.907025,997,0.0
1676026084.908033,998,0.0
1676026084.909031,999,0.0


==> csvs/generalization/d_1024_m_4096.csv <==
Wall time,Step,Value
1676030549.359662,0,1.0
1676030549.361153,1,1.0
1676030549.362331,2,1.0
1676030549.363497,3,1.0
1676030549.364577,4,1.0
1676030549.365692,5,1.0
1676030549.366788,6,1.0
1676030549.367892,7,1.0
1676030549.368928,8,1.0
1676030549.369982,9,1.0
1676030549.371052,10,1.0
1676030549.372128,11,1.0
1676030549.373189,12,1.0
1676030549.374243,13,1.0
1676030549.375322,14,1.0
1676030549.376378,15,1.0
1676030549.377417,16,1.0
1676030549.378485,17,1.0
1676030549.379556,18,1.0
1676030549.380612,19,1.0
1676030549.381672,20,1.0
1676030549.382742,21,1.0
1676030549.383823,22,1.0
1676030549.384887,23,1.0
1676030549.385939,24,1.0
1676030549.387008,25,1.0
1676030549.388062,26,1.0
1676030549.389138,27,1.0
1676030549.3902,28,1.0
1676030549.391292,29,1.0
1676030549.392377,30,1.0
1676030549.393434,31,1.0
1676030549.394485,32,1.0
1676030549.395568,33,1.0
1676030549.396762,34,1.0
1676030549.397924,35,0.9899999499320984
1676030549.402389,36,0.9699999690055847
1676030549.403762,37,0.8700000047683716
1676030549.404868,38,0.7400000095367432
1676030549.405971,39,0.4699999988079071
1676030549.407063,40,0.20999999344348907
1676030549.408203,41,0.09999999403953552
1676030549.409289,42,0.04999999701976776
1676030549.410387,43,0.0
1676030549.411473,44,0.0
1676030549.412555,45,0.0
1676030549.41364,46,0.0
1676030549.414724,47,0.0
1676030549.415851,48,0.0
1676030549.416934,49,0.0
1676030549.418011,50,0.0
1676030549.419117,51,0.0
1676030549.420213,52,0.0
1676030549.421312,53,0.0
1676030549.422397,54,0.0
1676030549.423501,55,0.0
1676030549.424609,56,0.0
1676030549.425697,57,0.0
1676030549.426794,58,0.0
1676030549.427891,59,0.0
1676030549.428976,60,0.0
1676030549.430054,61,0.0
1676030549.431137,62,0.0
1676030549.432238,63,0.0
1676030549.433312,64,0.0
1676030549.434382,65,0.0
1676030549.435476,66,0.0
1676030549.436594,67,0.0
1676030549.437706,68,0.0
1676030549.438794,69,0.0
1676030549.439899,70,0.0
1676030549.44099,71,0.0
1676030549.442061,72,0.0
1676030549.44316,73,0.0
1676030549.444445,74,0.0
1676030549.445551,75,0.0
1676030549.446654,76,0.0
1676030549.44781,77,0.0
1676030549.449196,78,0.0
1676030549.450411,79,0.0
1676030549.451532,80,0.0
1676030549.45267,81,0.0
1676030549.453738,82,0.0
1676030549.454843,83,0.0
1676030549.455959,84,0.0
1676030549.457055,85,0.0
1676030549.458136,86,0.0
1676030549.459264,87,0.0
1676030549.460363,88,0.0
1676030549.461638,89,0.0
1676030549.462707,90,0.0
1676030549.46385,91,0.0
1676030549.464941,92,0.0
1676030549.466042,93,0.0
1676030549.467153,94,0.0
1676030549.468257,95,0.0
1676030549.469345,96,0.0
1676030549.47045,97,0.0
1676030549.471553,98,0.0
1676030549.47263,99,0.0
1676030549.473706,100,0.0
1676030549.474816,101,0.0
1676030549.475925,102,0.0
1676030549.477015,103,0.0
1676030549.478081,104,0.0
1676030549.479205,105,0.0
1676030549.480328,106,0.0
1676030549.481423,107,0.0
1676030549.48252,108,0.0
1676030549.483647,109,0.0
1676030549.484732,110,0.0
1676030549.485957,111,0.0
1676030549.487049,112,0.0
1676030549.488191,113,0.0
1676030549.489261,114,0.0
1676030549.490336,115,0.0
1676030549.491435,116,0.0
1676030549.492556,117,0.0
1676030549.493658,118,0.0
1676030549.494737,119,0.0
1676030549.495855,120,0.0
1676030549.496978,121,0.0
1676030549.498274,122,0.0
1676030549.499417,123,0.0
1676030549.500518,124,0.0
1676030549.50162,125,0.0
1676030549.502711,126,0.0
1676030549.503846,127,0.0
1676030549.504941,128,0.0
1676030549.506049,129,0.0
1676030549.507171,130,0.0
1676030549.508296,131,0.0
1676030549.509396,132,0.0
1676030549.51051,133,0.0
1676030549.511623,134,0.0
1676030549.512747,135,0.0
1676030549.513861,136,0.0
1676030549.514984,137,0.0
1676030549.516112,138,0.0
1676030549.517206,139,0.0
1676030549.518315,140,0.0
1676030549.519464,141,0.0
1676030549.520577,142,0.0
1676030549.521705,143,0.0
1676030549.5228,144,0.0
1676030549.523944,145,0.0
1676030549.525047,146,0.0
1676030549.526155,147,0.0
1676030549.527299,148,0.0
1676030549.528416,149,0.0
1676030549.529514,150,0.0
1676030549.530612,151,0.0
1676030549.531731,152,0.0
1676030549.532845,153,0.0
1676030549.53395,154,0.0
1676030549.53506,155,0.0
1676030549.536164,156,0.0
1676030549.537262,157,0.0
1676030549.538349,158,0.0
1676030549.539475,159,0.0
1676030549.540572,160,0.0
1676030549.5417,161,0.0
1676030549.54279,162,0.0
1676030549.543931,163,0.0
1676030549.545022,164,0.0
1676030549.54614,165,0.0
1676030549.547256,166,0.0
1676030549.548372,167,0.0
1676030549.549484,168,0.0
1676030549.55061,169,0.0
1676030549.551767,170,0.0
1676030549.552889,171,0.0
1676030549.553988,172,0.0
1676030549.555107,173,0.0
1676030549.556214,174,0.0
1676030549.557302,175,0.0
1676030549.558389,176,0.0
1676030549.559515,177,0.0
1676030549.560612,178,0.0
1676030549.561866,179,0.0
1676030549.562944,180,0.0
1676030549.564102,181,0.0
1676030549.565191,182,0.0
1676030549.56648,183,0.0
1676030549.567599,184,0.0
1676030549.568709,185,0.0
1676030549.569803,186,0.0
1676030549.570888,187,0.0
1676030549.57198,188,0.0
1676030549.573064,189,0.0
1676030549.57416,190,0.0
1676030549.575267,191,0.0
1676030549.576355,192,0.0
1676030549.577457,193,0.0
1676030549.578527,194,0.0
1676030549.57965,195,0.0
1676030549.580708,196,0.0
1676030549.581779,197,0.0
1676030549.582844,198,0.0
1676030549.583947,199,0.0
1676030549.585018,200,0.0
1676030549.5861,201,0.0
1676030549.587176,202,0.0
1676030549.588264,203,0.0
1676030549.589322,204,0.0
1676030549.590395,205,0.0
1676030549.591485,206,0.0
1676030549.592572,207,0.0
1676030549.593662,208,0.0
1676030549.594756,209,0.0
1676030549.595858,210,0.0
1676030549.596927,211,0.0
1676030549.598398,212,0.0
1676030549.59979,213,0.0
1676030549.60105,214,0.0
1676030549.602942,215,0.0
1676030549.604437,216,0.0
1676030549.606528,217,0.0
1676030549.607664,218,0.0
1676030549.608769,219,0.0
1676030549.609881,220,0.0
1676030549.610997,221,0.0
1676030549.61206,222,0.0
1676030549.613149,223,0.0
1676030549.614221,224,0.0
1676030549.615334,225,0.0
1676030549.616417,226,0.0
1676030549.61748,227,0.0
1676030549.61857,228,0.0
1676030549.619681,229,0.0
1676030549.620764,230,0.0
1676030549.621855,231,0.0
1676030549.622965,232,0.0
1676030549.624096,233,0.0
1676030549.625159,234,0.0
1676030549.626229,235,0.0
1676030549.627371,236,0.0
1676030549.628482,237,0.0
1676030549.62955,238,0.0
1676030549.630621,239,0.0
1676030549.631746,240,0.0
1676030549.632836,241,0.0
1676030549.633901,242,0.0
1676030549.635003,243,0.0
1676030549.636113,244,0.0
1676030549.63721,245,0.0
1676030549.638287,246,0.0
1676030549.639412,247,0.0
1676030549.640509,248,0.0
1676030549.641598,249,0.0
1676030549.642704,250,0.0
1676030549.643837,251,0.0
1676030549.644931,252,0.0
1676030549.646027,253,0.0
1676030549.647137,254,0.0
1676030549.648231,255,0.0
1676030549.64933,256,0.0
1676030549.650425,257,0.0
1676030549.651533,258,0.0
1676030549.652624,259,0.0
1676030549.653684,260,0.0
1676030549.654787,261,0.0
1676030549.656219,262,0.0
1676030549.657361,263,0.0
1676030549.658515,264,0.0
1676030549.659731,265,0.0
1676030549.660905,266,0.0
1676030549.662246,267,0.0
1676030549.663365,268,0.0
1676030549.664505,269,0.0
1676030549.665591,270,0.0
1676030549.66688,271,0.0
1676030549.668012,272,0.0
1676030549.669177,273,0.0
1676030549.670291,274,0.0
1676030549.67144,275,0.0
1676030549.672581,276,0.0
1676030549.673719,277,0.0
1676030549.674835,278,0.0
1676030549.675972,279,0.0
1676030549.677086,280,0.0
1676030549.678219,281,0.0
1676030549.679364,282,0.0
1676030549.680499,283,0.0
1676030549.681608,284,0.0
1676030549.68273,285,0.0
1676030549.683871,286,0.0
1676030549.684992,287,0.0
1676030549.686125,288,0.0
1676030549.687281,289,0.0
1676030549.688408,290,0.0
1676030549.689531,291,0.0
1676030549.690627,292,0.0
1676030549.691817,293,0.0
1676030549.692928,294,0.0
1676030549.694243,295,0.0
1676030549.695385,296,0.0
1676030549.696493,297,0.0
1676030549.697593,298,0.0
1676030549.698808,299,0.0
1676030549.700201,300,0.0
1676030549.702106,301,0.0
1676030549.704007,302,0.0
1676030549.705788,303,0.0
1676030549.707791,304,0.0
1676030549.708929,305,0.0
1676030549.71005,306,0.0
1676030549.711183,307,0.0
1676030549.712295,308,0.0
1676030549.713395,309,0.0
1676030549.714481,310,0.0
1676030549.715622,311,0.0
1676030549.716704,312,0.0
1676030549.717834,313,0.0
1676030549.718947,314,0.0
1676030549.720055,315,0.0
1676030549.721157,316,0.0
1676030549.722247,317,0.0
1676030549.723393,318,0.0
1676030549.724494,319,0.0
1676030549.725603,320,0.0
1676030549.726706,321,0.0
1676030549.727823,322,0.0
1676030549.728926,323,0.0
1676030549.730008,324,0.0
1676030549.731126,325,0.0
1676030549.732234,326,0.0
1676030549.733336,327,0.0
1676030549.734411,328,0.0
1676030549.735541,329,0.0
1676030549.736637,330,0.0
1676030549.737738,331,0.0
1676030549.738825,332,0.0
1676030549.739966,333,0.0
1676030549.741059,334,0.0
1676030549.74215,335,0.0
1676030549.743257,336,0.0
1676030549.744356,337,0.0
1676030549.745449,338,0.0
1676030549.746553,339,0.0
1676030549.747662,340,0.0
1676030549.748771,341,0.0
1676030549.749843,342,0.0
1676030549.750954,343,0.0
1676030549.752053,344,0.0
1676030549.753194,345,0.0
1676030549.754284,346,0.0
1676030549.755404,347,0.0
1676030549.756493,348,0.0
1676030549.757586,349,0.0
1676030549.758677,350,0.0
1676030549.759798,351,0.0
1676030549.760858,352,0.0
1676030549.761981,353,0.0
1676030549.76324,354,0.0
1676030549.764367,355,0.0
1676030549.765459,356,0.0
1676030549.766548,357,0.0
1676030549.767681,358,0.0
1676030549.768793,359,0.0
1676030549.769885,360,0.0
1676030549.770991,361,0.0
1676030549.772073,362,0.0
1676030549.77317,363,0.0
1676030549.774258,364,0.0
1676030549.77538,365,0.0
1676030549.776499,366,0.0
1676030549.777573,367,0.0
1676030549.778635,368,0.0
1676030549.77979,369,0.0
1676030549.780874,370,0.0
1676030549.781991,371,0.0
1676030549.783109,372,0.0
1676030549.784225,373,0.0
1676030549.785316,374,0.0
1676030549.786395,375,0.0
1676030549.787528,376,0.0
1676030549.788605,377,0.0
1676030549.789691,378,0.0
1676030549.79089,379,0.0
1676030549.792331,380,0.0
1676030549.794161,381,0.0
1676030549.796041,382,0.0
1676030549.79756,383,0.0
1676030549.799296,384,0.0
1676030549.800952,385,0.0
1676030549.802009,386,0.0
1676030549.803093,387,0.0
1676030549.804176,388,0.0
1676030549.805304,389,0.0
1676030549.806384,390,0.0
1676030549.807479,391,0.0
1676030549.80855,392,0.0
1676030549.809652,393,0.0
1676030549.810725,394,0.0
1676030549.811866,395,0.0
1676030549.812982,396,0.0
1676030549.81408,397,0.0
1676030549.815178,398,0.0
1676030549.81628,399,0.0
1676030549.817367,400,0.0
1676030549.818474,401,0.0
1676030549.819618,402,0.0
1676030549.820716,403,0.0
1676030549.821791,404,0.0
1676030549.822883,405,0.0
1676030549.824011,406,0.0
1676030549.825144,407,0.0
1676030549.826227,408,0.0
1676030549.827349,409,0.0
1676030549.828443,410,0.0
1676030549.829547,411,0.0
1676030549.830638,412,0.0
1676030549.831779,413,0.0
1676030549.832852,414,0.0
1676030549.833938,415,0.0
1676030549.835015,416,0.0
1676030549.836142,417,0.0
1676030549.837226,418,0.0
1676030549.838314,419,0.0
1676030549.839416,420,0.0
1676030549.840521,421,0.0
1676030549.841595,422,0.0
1676030549.842686,423,0.0
1676030549.843809,424,0.0
1676030549.84491,425,0.0
1676030549.845997,426,0.0
1676030549.847101,427,0.0
1676030549.848194,428,0.0
1676030549.849287,429,0.0
1676030549.85037,430,0.0
1676030549.851473,431,0.0
1676030549.852532,432,0.0
1676030549.853649,433,0.0
1676030549.854727,434,0.0
1676030549.855854,435,0.0
1676030549.856931,436,0.0
1676030549.858034,437,0.0
1676030549.859262,438,0.0
1676030549.860569,439,0.0
1676030549.862447,440,0.0
1676030549.864559,441,0.0
1676030549.866478,442,0.0
1676030549.868302,443,0.0
1676030549.869429,444,0.0
1676030549.87052,445,0.0
1676030549.871647,446,0.0
1676030549.872707,447,0.0
1676030549.873789,448,0.0
1676030549.874873,449,0.0
1676030549.87601,450,0.0
1676030549.877102,451,0.0
1676030549.878177,452,0.0
1676030549.879299,453,0.0
1676030549.8804,454,0.0
1676030549.881492,455,0.0
1676030549.882593,456,0.0
1676030549.883718,457,0.0
1676030549.884803,458,0.0
1676030549.88589,459,0.0
1676030549.886974,460,0.0
1676030549.888111,461,0.0
1676030549.889181,462,0.0
1676030549.890265,463,0.0
1676030549.891372,464,0.0
1676030549.892469,465,0.0
1676030549.893568,466,0.0
1676030549.894861,467,0.0
1676030549.895995,468,0.0
1676030549.897104,469,0.0
1676030549.898199,470,0.0
1676030549.899328,471,0.0
1676030549.900417,472,0.0
1676030549.901532,473,0.0
1676030549.902624,474,0.0
1676030549.903762,475,0.0
1676030549.904864,476,0.0
1676030549.905939,477,0.0
1676030549.907062,478,0.0
1676030549.90818,479,0.0
1676030549.909263,480,0.0
1676030549.91036,481,0.0
1676030549.911471,482,0.0
1676030549.912566,483,0.0
1676030549.913639,484,0.0
1676030549.914736,485,0.0
1676030549.91589,486,0.0
1676030549.917169,487,0.0
1676030549.918269,488,0.0
1676030549.919399,489,0.0
1676030549.92047,490,0.0
1676030549.921522,491,0.0
1676030549.922597,492,0.0
1676030549.923733,493,0.0
1676030549.924808,494,0.0
1676030549.925879,495,0.0
1676030549.926972,496,0.0
1676030549.928078,497,0.0
1676030549.929182,498,0.0
1676030549.93027,499,0.0
1676030549.931366,500,0.0
1676030549.932474,501,0.0
1676030549.933964,502,0.0
1676030549.935069,503,0.0
1676030549.936169,504,0.0
1676030549.937267,505,0.0
1676030549.938361,506,0.0
1676030549.939445,507,0.0
1676030549.94053,508,0.0
1676030549.941606,509,0.0
1676030549.942666,510,0.0
1676030549.943787,511,0.0
1676030549.944853,512,0.0
1676030549.945941,513,0.0
1676030549.947016,514,0.0
1676030549.948101,515,0.0
1676030549.949191,516,0.0
1676030549.950267,517,0.0
1676030549.951424,518,0.0
1676030549.952528,519,0.0
1676030549.953596,520,0.0
1676030549.954695,521,0.0
1676030549.95584,522,0.0
1676030549.956909,523,0.0
1676030549.957942,524,0.0
1676030549.959013,525,0.0
1676030549.960087,526,0.0
1676030549.961146,527,0.0
1676030549.962224,528,0.0
1676030549.963338,529,0.0
1676030549.964563,530,0.0
1676030549.965656,531,0.0
1676030549.966725,532,0.0
1676030549.967834,533,0.0
1676030549.968928,534,0.0
1676030549.970013,535,0.0
1676030549.971119,536,0.0
1676030549.972218,537,0.0
1676030549.973297,538,0.0
1676030549.974389,539,0.0
1676030549.975489,540,0.0
1676030549.976602,541,0.0
1676030549.977671,542,0.0
1676030549.978765,543,0.0
1676030549.979873,544,0.0
1676030549.980957,545,0.0
1676030549.982023,546,0.0
1676030549.983106,547,0.0
1676030549.984208,548,0.0
1676030549.985289,549,0.0
1676030549.986351,550,0.0
1676030549.987466,551,0.0
1676030549.98854,552,0.0
1676030549.989629,553,0.0
1676030549.990763,554,0.0
1676030549.991912,555,0.0
1676030549.992991,556,0.0
1676030549.994085,557,0.0
1676030549.995184,558,0.0
1676030549.996283,559,0.0
1676030549.997362,560,0.0
1676030549.99845,561,0.0
1676030549.999564,562,0.0
1676030550.000684,563,0.0
1676030550.001752,564,0.0
1676030550.002819,565,0.0
1676030550.003937,566,0.0
1676030550.005005,567,0.0
1676030550.00609,568,0.0
1676030550.007187,569,0.0
1676030550.008274,570,0.0
1676030550.009433,571,0.0
1676030550.010499,572,0.0
1676030550.011623,573,0.0
1676030550.01271,574,0.0
1676030550.013788,575,0.0
1676030550.014873,576,0.0
1676030550.015983,577,0.0
1676030550.017065,578,0.0
1676030550.018115,579,0.0
1676030550.019225,580,0.0
1676030550.020331,581,0.0
1676030550.021409,582,0.0
1676030550.022495,583,0.0
1676030550.023591,584,0.0
1676030550.024665,585,0.0
1676030550.025737,586,0.0
1676030550.026945,587,0.0
1676030550.028311,588,0.0
1676030550.029833,589,0.0
1676030550.031939,590,0.0
1676030550.033428,591,0.0
1676030550.03574,592,0.0
1676030550.036904,593,0.0
1676030550.037982,594,0.0
1676030550.039062,595,0.0
1676030550.040156,596,0.0
1676030550.041245,597,0.0
1676030550.042326,598,0.0
1676030550.043422,599,0.0
1676030550.04451,600,0.0
1676030550.045605,601,0.0
1676030550.046676,602,0.0
1676030550.048021,603,0.0
1676030550.049191,604,0.0
1676030550.050335,605,0.0
1676030550.051426,606,0.0
1676030550.052514,607,0.0
1676030550.05359,608,0.0
1676030550.054661,609,0.0
1676030550.055771,610,0.0
1676030550.056862,611,0.0
1676030550.057934,612,0.0
1676030550.059055,613,0.0
1676030550.060158,614,0.0
1676030550.061244,615,0.0
1676030550.06233,616,0.0
1676030550.063471,617,0.0
1676030550.064713,618,0.0
1676030550.065781,619,0.0
1676030550.066877,620,0.0
1676030550.068035,621,0.0
1676030550.069148,622,0.0
1676030550.070252,623,0.0
1676030550.071365,624,0.0
1676030550.0725,625,0.0
1676030550.073607,626,0.0
1676030550.074723,627,0.0
1676030550.07587,628,0.0
1676030550.076959,629,0.0
1676030550.078048,630,0.0
1676030550.079164,631,0.0
1676030550.080296,632,0.0
1676030550.081399,633,0.0
1676030550.082481,634,0.0
1676030550.083622,635,0.0
1676030550.084715,636,0.0
1676030550.085818,637,0.0
1676030550.08694,638,0.0
1676030550.088068,639,0.0
1676030550.089172,640,0.0
1676030550.090282,641,0.0
1676030550.091429,642,0.0
1676030550.092565,643,0.0
1676030550.09366,644,0.0
1676030550.094769,645,0.0
1676030550.095897,646,0.0
1676030550.096985,647,0.0
1676030550.098087,648,0.0
1676030550.099201,649,0.0
1676030550.100331,650,0.0
1676030550.101442,651,0.0
1676030550.102541,652,0.0
1676030550.103685,653,0.0
1676030550.104784,654,0.0
1676030550.105882,655,0.0
1676030550.106987,656,0.0
1676030550.108117,657,0.0
1676030550.109236,658,0.0
1676030550.110324,659,0.0
1676030550.111428,660,0.0
1676030550.112556,661,0.0
1676030550.11364,662,0.0
1676030550.114734,663,0.0
1676030550.115853,664,0.0
1676030550.116941,665,0.0
1676030550.118026,666,0.0
1676030550.119124,667,0.0
1676030550.120224,668,0.0
1676030550.12132,669,0.0
1676030550.122389,670,0.0
1676030550.1235,671,0.0
1676030550.124614,672,0.0
1676030550.125732,673,0.0
1676030550.126831,674,0.0
1676030550.128002,675,0.0
1676030550.129112,676,0.0
1676030550.130215,677,0.0
1676030550.131339,678,0.0
1676030550.132444,679,0.0
1676030550.133557,680,0.0
1676030550.134662,681,0.0
1676030550.135787,682,0.0
1676030550.136913,683,0.0
1676030550.138009,684,0.0
1676030550.139133,685,0.0
1676030550.140245,686,0.0
1676030550.141346,687,0.0
1676030550.142428,688,0.0
1676030550.143536,689,0.0
1676030550.144635,690,0.0
1676030550.14574,691,0.0
1676030550.146839,692,0.0
1676030550.148177,693,0.0
1676030550.149279,694,0.0
1676030550.150389,695,0.0
1676030550.151518,696,0.0
1676030550.152625,697,0.0
1676030550.153732,698,0.0
1676030550.154835,699,0.0
1676030550.156012,700,0.0
1676030550.157139,701,0.0
1676030550.158429,702,0.0
1676030550.159525,703,0.0
1676030550.160598,704,0.0
1676030550.161689,705,0.0
1676030550.162782,706,0.0
1676030550.163878,707,0.0
1676030550.165083,708,0.0
1676030550.166176,709,0.0
1676030550.16729,710,0.0
1676030550.168382,711,0.0
1676030550.169456,712,0.0
1676030550.170532,713,0.0
1676030550.171632,714,0.0
1676030550.172727,715,0.0
1676030550.173813,716,0.0
1676030550.174901,717,0.0
1676030550.176004,718,0.0
1676030550.177082,719,0.0
1676030550.178155,720,0.0
1676030550.179262,721,0.0
1676030550.180353,722,0.0
1676030550.181451,723,0.0
1676030550.182549,724,0.0
1676030550.183662,725,0.0
1676030550.184754,726,0.0
1676030550.18582,727,0.0
1676030550.186903,728,0.0
1676030550.188018,729,0.0
1676030550.189111,730,0.0
1676030550.190204,731,0.0
1676030550.191577,732,0.0
1676030550.192684,733,0.0
1676030550.193758,734,0.0
1676030550.194828,735,0.0
1676030550.195937,736,0.0
1676030550.197015,737,0.0
1676030550.198108,738,0.0
1676030550.199221,739,0.0
1676030550.20032,740,0.0
1676030550.201403,741,0.0
1676030550.202493,742,0.0
1676030550.203627,743,0.0
1676030550.204734,744,0.0
1676030550.20585,745,0.0
1676030550.206908,746,0.0
1676030550.20804,747,0.0
1676030550.209145,748,0.0
1676030550.210262,749,0.0
1676030550.211408,750,0.0
1676030550.212518,751,0.0
1676030550.213605,752,0.0
1676030550.2147,753,0.0
1676030550.215826,754,0.0
1676030550.216933,755,0.0
1676030550.218042,756,0.0
1676030550.219176,757,0.0
1676030550.220302,758,0.0
1676030550.221396,759,0.0
1676030550.222473,760,0.0
1676030550.223606,761,0.0
1676030550.224717,762,0.0
1676030550.225826,763,0.0
1676030550.226915,764,0.0
1676030550.228061,765,0.0
1676030550.229176,766,0.0
1676030550.230259,767,0.0
1676030550.231384,768,0.0
1676030550.23256,769,0.0
1676030550.233651,770,0.0
1676030550.234959,771,0.0
1676030550.236062,772,0.0
1676030550.237165,773,0.0
1676030550.238242,774,0.0
1676030550.239362,775,0.0
1676030550.24046,776,0.0
1676030550.241548,777,0.0
1676030550.24265,778,0.0
1676030550.243762,779,0.0
1676030550.244862,780,0.0
1676030550.245939,781,0.0
1676030550.247017,782,0.0
1676030550.248111,783,0.0
1676030550.249163,784,0.0
1676030550.250236,785,0.0
1676030550.251322,786,0.0
1676030550.252408,787,0.0
1676030550.253489,788,0.0
1676030550.254545,789,0.0
1676030550.255627,790,0.0
1676030550.256811,791,0.0
1676030550.257939,792,0.0
1676030550.259147,793,0.0
1676030550.260315,794,0.0
1676030550.261463,795,0.0
1676030550.262609,796,0.0
1676030550.263736,797,0.0
1676030550.264842,798,0.0
1676030550.266055,799,0.0
1676030550.267125,800,0.0
1676030550.268209,801,0.0
1676030550.269268,802,0.0
1676030550.270345,803,0.0
1676030550.271427,804,0.0
1676030550.272505,805,0.0
1676030550.273577,806,0.0
1676030550.274625,807,0.0
1676030550.275716,808,0.0
1676030550.276795,809,0.0
1676030550.27785,810,0.0
1676030550.278908,811,0.0
1676030550.279994,812,0.0
1676030550.281086,813,0.0
1676030550.282159,814,0.0
1676030550.283246,815,0.0
1676030550.284328,816,0.0
1676030550.285399,817,0.0
1676030550.286471,818,0.0
1676030550.287562,819,0.0
1676030550.288644,820,0.0
1676030550.289718,821,0.0
1676030550.290741,822,0.0
1676030550.291823,823,0.0
1676030550.292898,824,0.0
1676030550.293972,825,0.0
1676030550.295045,826,0.0
1676030550.29612,827,0.0
1676030550.297221,828,0.0
1676030550.298292,829,0.0
1676030550.299367,830,0.0
1676030550.300444,831,0.0
1676030550.301505,832,0.0
1676030550.302578,833,0.0
1676030550.30368,834,0.0
1676030550.304739,835,0.0
1676030550.30581,836,0.0
1676030550.306866,837,0.0
1676030550.307965,838,0.0
1676030550.309015,839,0.0
1676030550.310077,840,0.0
1676030550.311149,841,0.0
1676030550.312223,842,0.0
1676030550.313302,843,0.0
1676030550.314369,844,0.0
1676030550.315457,845,0.0
1676030550.316534,846,0.0
1676030550.3176,847,0.0
1676030550.318657,848,0.0
1676030550.319748,849,0.0
1676030550.320816,850,0.0
1676030550.321883,851,0.0
1676030550.322956,852,0.0
1676030550.324061,853,0.0
1676030550.325132,854,0.0
1676030550.326205,855,0.0
1676030550.327288,856,0.0
1676030550.328383,857,0.0
1676030550.329461,858,0.0
1676030550.330525,859,0.0
1676030550.331633,860,0.0
1676030550.332848,861,0.0
1676030550.334066,862,0.0
1676030550.335565,863,0.0
1676030550.33698,864,0.0
1676030550.338413,865,0.0
1676030550.339785,866,0.0
1676030550.340997,867,0.0
1676030550.342155,868,0.0
1676030550.343274,869,0.0
1676030550.344429,870,0.0
1676030550.345666,871,0.0
1676030550.346984,872,0.0
1676030550.348378,873,0.0
1676030550.349709,874,0.0
1676030550.351051,875,0.0
1676030550.352406,876,0.0
1676030550.353707,877,0.0
1676030550.355012,878,0.0
1676030550.356307,879,0.0
1676030550.357474,880,0.0
1676030550.358766,881,0.0
1676030550.359972,882,0.0
1676030550.361207,883,0.0
1676030550.362334,884,0.0
1676030550.363516,885,0.0
1676030550.364696,886,0.0
1676030550.365936,887,0.0
1676030550.367279,888,0.0
1676030550.368464,889,0.0
1676030550.369667,890,0.0
1676030550.370865,891,0.0
1676030550.372047,892,0.0
1676030550.373217,893,0.0
1676030550.37436,894,0.0
1676030550.375481,895,0.0
1676030550.376653,896,0.0
1676030550.377809,897,0.0
1676030550.37896,898,0.0
1676030550.380091,899,0.0
1676030550.381325,900,0.0
1676030550.382459,901,0.0
1676030550.383585,902,0.0
1676030550.384759,903,0.0
1676030550.385926,904,0.0
1676030550.387162,905,0.0
1676030550.388335,906,0.0
1676030550.389412,907,0.0
1676030550.390584,908,0.0
1676030550.391817,909,0.0
1676030550.392986,910,0.0
1676030550.394139,911,0.0
1676030550.395335,912,0.0
1676030550.396533,913,0.0
1676030550.397748,914,0.0
1676030550.399039,915,0.0
1676030550.400177,916,0.0
1676030550.401325,917,0.0
1676030550.402536,918,0.0
1676030550.403734,919,0.0
1676030550.404901,920,0.0
1676030550.406036,921,0.0
1676030550.407259,922,0.0
1676030550.408447,923,0.0
1676030550.409579,924,0.0
1676030550.410713,925,0.0
1676030550.41193,926,0.0
1676030550.413123,927,0.0
1676030550.414315,928,0.0
1676030550.415507,929,0.0
1676030550.416669,930,0.0
1676030550.417893,931,0.0
1676030550.419149,932,0.0
1676030550.420445,933,0.0
1676030550.421656,934,0.0
1676030550.422849,935,0.0
1676030550.424002,936,0.0
1676030550.425106,937,0.0
1676030550.426263,938,0.0
1676030550.427438,939,0.0
1676030550.42861,940,0.0
1676030550.429787,941,0.0
1676030550.430884,942,0.0
1676030550.432012,943,0.0
1676030550.433083,944,0.0
1676030550.434209,945,0.0
1676030550.435395,946,0.0
1676030550.436573,947,0.0
1676030550.437729,948,0.0
1676030550.438888,949,0.0
1676030550.440109,950,0.0
1676030550.441221,951,0.0
1676030550.442339,952,0.0
1676030550.443499,953,0.0
1676030550.444692,954,0.0
1676030550.445888,955,0.0
1676030550.447051,956,0.0
1676030550.448193,957,0.0
1676030550.449311,958,0.0
1676030550.450391,959,0.0
1676030550.451497,960,0.0
1676030550.452647,961,0.0
1676030550.453817,962,0.0
1676030550.455068,963,0.0
1676030550.456242,964,0.0
1676030550.457384,965,0.0
1676030550.458701,966,0.0
1676030550.459827,967,0.0
1676030550.460954,968,0.0
1676030550.46219,969,0.0
1676030550.463523,970,0.0
1676030550.464772,971,0.0
1676030550.465989,972,0.0
1676030550.467243,973,0.0
1676030550.468474,974,0.0
1676030550.469919,975,0.0
1676030550.471579,976,0.0
1676030550.472662,977,0.0
1676030550.473714,978,0.0
1676030550.47497,979,0.0
1676030550.476044,980,0.0
1676030550.4771,981,0.0
1676030550.47814,982,0.0
1676030550.479199,983,0.0
1676030550.480245,984,0.0
1676030550.481317,985,0.0
1676030550.482377,986,0.0
1676030550.483443,987,0.0
1676030550.484566,988,0.0
1676030550.486103,989,0.0
1676030550.48725,990,0.0
1676030550.488376,991,0.0
1676030550.48949,992,0.0
1676030550.490645,993,0.0
1676030550.491726,994,0.0
1676030550.492789,995,0.0
1676030550.493845,996,0.0
1676030550.494895,997,0.0
1676030550.495997,998,0.0
1676030550.49705,999,0.0


==> csvs/generalization/d_1024_m_512.csv <==
Wall time,Step,Value
1676026097.258504,0,1.0
1676026097.259987,1,1.0
1676026097.261061,2,1.0
1676026097.262117,3,1.0
1676026097.263175,4,1.0
1676026097.264194,5,1.0
1676026097.26522,6,1.0
1676026097.266254,7,1.0
1676026097.267296,8,1.0
1676026097.26833,9,1.0
1676026097.269346,10,1.0
1676026097.270369,11,1.0
1676026097.271411,12,1.0
1676026097.27244,13,1.0
1676026097.273463,14,1.0
1676026097.274496,15,1.0
1676026097.27559,16,1.0
1676026097.276647,17,1.0
1676026097.277714,18,1.0
1676026097.278776,19,1.0
1676026097.279861,20,1.0
1676026097.280921,21,1.0
1676026097.281974,22,1.0
1676026097.283045,23,1.0
1676026097.284095,24,1.0
1676026097.285152,25,1.0
1676026097.286188,26,1.0
1676026097.28726,27,1.0
1676026097.288317,28,1.0
1676026097.289375,29,1.0
1676026097.290406,30,1.0
1676026097.29238,31,1.0
1676026097.29346,32,1.0
1676026097.294514,33,1.0
1676026097.295596,34,1.0
1676026097.296652,35,1.0
1676026097.297704,36,1.0
1676026097.298735,37,1.0
1676026097.299819,38,1.0
1676026097.30087,39,1.0
1676026097.301917,40,1.0
1676026097.302984,41,1.0
1676026097.304038,42,1.0
1676026097.305081,43,1.0
1676026097.306117,44,1.0
1676026097.307153,45,0.9899999499320984
1676026097.308158,46,0.949999988079071
1676026097.309173,47,0.9300000071525574
1676026097.310192,48,0.85999995470047
1676026097.311227,49,0.7299999594688416
1676026097.31223,50,0.5
1676026097.313233,51,0.32999998331069946
1676026097.314241,52,0.17999999225139618
1676026097.315294,53,0.07999999821186066
1676026097.316294,54,0.03999999910593033
1676026097.31729,55,0.0
1676026097.318302,56,0.0
1676026097.319334,57,0.0
1676026097.320364,58,0.0
1676026097.321395,59,0.0
1676026097.322398,60,0.0
1676026097.323439,61,0.0
1676026097.324417,62,0.0
1676026097.325389,63,0.0
1676026097.326384,64,0.0
1676026097.327413,65,0.0
1676026097.328433,66,0.0
1676026097.32943,67,0.0
1676026097.330447,68,0.0
1676026097.331479,69,0.0
1676026097.332504,70,0.0
1676026097.333486,71,0.0
1676026097.335853,72,0.0
1676026097.340185,73,0.0
1676026097.341239,74,0.0
1676026097.342266,75,0.0
1676026097.343313,76,0.0
1676026097.344354,77,0.0
1676026097.345361,78,0.0
1676026097.346413,79,0.0
1676026097.347515,80,0.0
1676026097.348613,81,0.0
1676026097.34983,82,0.0
1676026097.350889,83,0.0
1676026097.351966,84,0.0
1676026097.353244,85,0.0
1676026097.35584,86,0.0
1676026097.356868,87,0.0
1676026097.357893,88,0.0
1676026097.358942,89,0.0
1676026097.360182,90,0.0
1676026097.361223,91,0.0
1676026097.362235,92,0.0
1676026097.363292,93,0.0
1676026097.364311,94,0.0
1676026097.365381,95,0.0
1676026097.366436,96,0.0
1676026097.367512,97,0.0
1676026097.368537,98,0.0
1676026097.369564,99,0.0
1676026097.370575,100,0.0
1676026097.371614,101,0.0
1676026097.372637,102,0.0
1676026097.373659,103,0.0
1676026097.374696,104,0.0
1676026097.375729,105,0.0
1676026097.376751,106,0.0
1676026097.377761,107,0.0
1676026097.378771,108,0.0
1676026097.379821,109,0.0
1676026097.380846,110,0.0
1676026097.381877,111,0.0
1676026097.382895,112,0.0
1676026097.383932,113,0.0
1676026097.384939,114,0.0
1676026097.385956,115,0.0
1676026097.386984,116,0.0
1676026097.388003,117,0.0
1676026097.38901,118,0.0
1676026097.390022,119,0.0
1676026097.391063,120,0.0
1676026097.392081,121,0.0
1676026097.393084,122,0.0
1676026097.39409,123,0.0
1676026097.395107,124,0.0
1676026097.396115,125,0.0
1676026097.397108,126,0.0
1676026097.398106,127,0.0
1676026097.39913,128,0.0
1676026097.400164,129,0.0
1676026097.401176,130,0.0
1676026097.402182,131,0.0
1676026097.403209,132,0.0
1676026097.404227,133,0.0
1676026097.405233,134,0.0
1676026097.406231,135,0.0
1676026097.407246,136,0.0
1676026097.408262,137,0.0
1676026097.409268,138,0.0
1676026097.410272,139,0.0
1676026097.411298,140,0.0
1676026097.412316,141,0.0
1676026097.413311,142,0.0
1676026097.414318,143,0.0
1676026097.415347,144,0.0
1676026097.41628,145,0.0
1676026097.417211,146,0.0
1676026097.418216,147,0.0
1676026097.419252,148,0.0
1676026097.420273,149,0.0
1676026097.421293,150,0.0
1676026097.422299,151,0.0
1676026097.423335,152,0.0
1676026097.424387,153,0.0
1676026097.425391,154,0.0
1676026097.426388,155,0.0
1676026097.427439,156,0.0
1676026097.428472,157,0.0
1676026097.429472,158,0.0
1676026097.431069,159,0.0
1676026097.432116,160,0.0
1676026097.43315,161,0.0
1676026097.434181,162,0.0
1676026097.435222,163,0.0
1676026097.436248,164,0.0
1676026097.437282,165,0.0
1676026097.438325,166,0.0
1676026097.439385,167,0.0
1676026097.440413,168,0.0
1676026097.441439,169,0.0
1676026097.442472,170,0.0
1676026097.443504,171,0.0
1676026097.444537,172,0.0
1676026097.445559,173,0.0
1676026097.446574,174,0.0
1676026097.447614,175,0.0
1676026097.44864,176,0.0
1676026097.449676,177,0.0
1676026097.450708,178,0.0
1676026097.45176,179,0.0
1676026097.452793,180,0.0
1676026097.454022,181,0.0
1676026097.455073,182,0.0
1676026097.456098,183,0.0
1676026097.457331,184,0.0
1676026097.45841,185,0.0
1676026097.459478,186,0.0
1676026097.460698,187,0.0
1676026097.461749,188,0.0
1676026097.462791,189,0.0
1676026097.463854,190,0.0
1676026097.464903,191,0.0
1676026097.465943,192,0.0
1676026097.466999,193,0.0
1676026097.468037,194,0.0
1676026097.469076,195,0.0
1676026097.470109,196,0.0
1676026097.471157,197,0.0
1676026097.472205,198,0.0
1676026097.47324,199,0.0
1676026097.47427,200,0.0
1676026097.47532,201,0.0
1676026097.476359,202,0.0
1676026097.477395,203,0.0
1676026097.478432,204,0.0
1676026097.479491,205,0.0
1676026097.48053,206,0.0
1676026097.481549,207,0.0
1676026097.482583,208,0.0
1676026097.483638,209,0.0
1676026097.484675,210,0.0
1676026097.48571,211,0.0
1676026097.486745,212,0.0
1676026097.487787,213,0.0
1676026097.48882,214,0.0
1676026097.489854,215,0.0
1676026097.49089,216,0.0
1676026097.491955,217,0.0
1676026097.492993,218,0.0
1676026097.494049,219,0.0
1676026097.4951,220,0.0
1676026097.496137,221,0.0
1676026097.497174,222,0.0
1676026097.498213,223,0.0
1676026097.499266,224,0.0
1676026097.500284,225,0.0
1676026097.501328,226,0.0
1676026097.502364,227,0.0
1676026097.503431,228,0.0
1676026097.504467,229,0.0
1676026097.505499,230,0.0
1676026097.506545,231,0.0
1676026097.507611,232,0.0
1676026097.508655,233,0.0
1676026097.50969,234,0.0
1676026097.51072,235,0.0
1676026097.511781,236,0.0
1676026097.512819,237,0.0
1676026097.513765,238,0.0
1676026097.514717,239,0.0
1676026097.515756,240,0.0
1676026097.516801,241,0.0
1676026097.517837,242,0.0
1676026097.518869,243,0.0
1676026097.519936,244,0.0
1676026097.520979,245,0.0
1676026097.522835,246,0.0
1676026097.524078,247,0.0
1676026097.525117,248,0.0
1676026097.526151,249,0.0
1676026097.527197,250,0.0
1676026097.52824,251,0.0
1676026097.529269,252,0.0
1676026097.530295,253,0.0
1676026097.531344,254,0.0
1676026097.532369,255,0.0
1676026097.533398,256,0.0
1676026097.534453,257,0.0
1676026097.535521,258,0.0
1676026097.536554,259,0.0
1676026097.537584,260,0.0
1676026097.538618,261,0.0
1676026097.539664,262,0.0
1676026097.540698,263,0.0
1676026097.541727,264,0.0
1676026097.542749,265,0.0
1676026097.543796,266,0.0
1676026097.544822,267,0.0
1676026097.545857,268,0.0
1676026097.546889,269,0.0
1676026097.547936,270,0.0
1676026097.548962,271,0.0
1676026097.549984,272,0.0
1676026097.551042,273,0.0
1676026097.552078,274,0.0
1676026097.553105,275,0.0
1676026097.554139,276,0.0
1676026097.555188,277,0.0
1676026097.556213,278,0.0
1676026097.557232,279,0.0
1676026097.558251,280,0.0
1676026097.559301,281,0.0
1676026097.560355,282,0.0
1676026097.56154,283,0.0
1676026097.562581,284,0.0
1676026097.563643,285,0.0
1676026097.564679,286,0.0
1676026097.565703,287,0.0
1676026097.566733,288,0.0
1676026097.567792,289,0.0
1676026097.568826,290,0.0
1676026097.569855,291,0.0
1676026097.570886,292,0.0
1676026097.571941,293,0.0
1676026097.572917,294,0.0
1676026097.573869,295,0.0
1676026097.574813,296,0.0
1676026097.575852,297,0.0
1676026097.57687,298,0.0
1676026097.577884,299,0.0
1676026097.578909,300,0.0
1676026097.580146,301,0.0
1676026097.581164,302,0.0
1676026097.582192,303,0.0
1676026097.583226,304,0.0
1676026097.58426,305,0.0
1676026097.585286,306,0.0
1676026097.586313,307,0.0
1676026097.587356,308,0.0
1676026097.588526,309,0.0
1676026097.589557,310,0.0
1676026097.59058,311,0.0
1676026097.591638,312,0.0
1676026097.592667,313,0.0
1676026097.593707,314,0.0
1676026097.594732,315,0.0
1676026097.595782,316,0.0
1676026097.59681,317,0.0
1676026097.597841,318,0.0
1676026097.598865,319,0.0
1676026097.59992,320,0.0
1676026097.600968,321,0.0
1676026097.601997,322,0.0
1676026097.603042,323,0.0
1676026097.604075,324,0.0
1676026097.605104,325,0.0
1676026097.606138,326,0.0
1676026097.607228,327,0.0
1676026097.608277,328,0.0
1676026097.60932,329,0.0
1676026097.61036,330,0.0
1676026097.611416,331,0.0
1676026097.612461,332,0.0
1676026097.613524,333,0.0
1676026097.614561,334,0.0
1676026097.615631,335,0.0
1676026097.616655,336,0.0
1676026097.617813,337,0.0
1676026097.618839,338,0.0
1676026097.619949,339,0.0
1676026097.620983,340,0.0
1676026097.622022,341,0.0
1676026097.623076,342,0.0
1676026097.624301,343,0.0
1676026097.625341,344,0.0
1676026097.626421,345,0.0
1676026097.627785,346,0.0
1676026097.629019,347,0.0
1676026097.630214,348,0.0
1676026097.631447,349,0.0
1676026097.632657,350,0.0
1676026097.633849,351,0.0
1676026097.635063,352,0.0
1676026097.636257,353,0.0
1676026097.637452,354,0.0
1676026097.638646,355,0.0
1676026097.639841,356,0.0
1676026097.640847,357,0.0
1676026097.641866,358,0.0
1676026097.642956,359,0.0
1676026097.643974,360,0.0
1676026097.644985,361,0.0
1676026097.645999,362,0.0
1676026097.647041,363,0.0
1676026097.64806,364,0.0
1676026097.649071,365,0.0
1676026097.650092,366,0.0
1676026097.651125,367,0.0
1676026097.652155,368,0.0
1676026097.653353,369,0.0
1676026097.654384,370,0.0
1676026097.655428,371,0.0
1676026097.656453,372,0.0
1676026097.657474,373,0.0
1676026097.658498,374,0.0
1676026097.659556,375,0.0
1676026097.660592,376,0.0
1676026097.661768,377,0.0
1676026097.662787,378,0.0
1676026097.663838,379,0.0
1676026097.664867,380,0.0
1676026097.66609,381,0.0
1676026097.66712,382,0.0
1676026097.668141,383,0.0
1676026097.669165,384,0.0
1676026097.670175,385,0.0
1676026097.671209,386,0.0
1676026097.672215,387,0.0
1676026097.673242,388,0.0
1676026097.674259,389,0.0
1676026097.675292,390,0.0
1676026097.676306,391,0.0
1676026097.677321,392,0.0
1676026097.678337,393,0.0
1676026097.679372,394,0.0
1676026097.680384,395,0.0
1676026097.681412,396,0.0
1676026097.682418,397,0.0
1676026097.683441,398,0.0
1676026097.684462,399,0.0
1676026097.685475,400,0.0
1676026097.686479,401,0.0
1676026097.687511,402,0.0
1676026097.68853,403,0.0
1676026097.689547,404,0.0
1676026097.690565,405,0.0
1676026097.691607,406,0.0
1676026097.692613,407,0.0
1676026097.693624,408,0.0
1676026097.694631,409,0.0
1676026097.695706,410,0.0
1676026097.696724,411,0.0
1676026097.697731,412,0.0
1676026097.698749,413,0.0
1676026097.699815,414,0.0
1676026097.700834,415,0.0
1676026097.701844,416,0.0
1676026097.702843,417,0.0
1676026097.703893,418,0.0
1676026097.704906,419,0.0
1676026097.705915,420,0.0
1676026097.706949,421,0.0
1676026097.707963,422,0.0
1676026097.708975,423,0.0
1676026097.709983,424,0.0
1676026097.711011,425,0.0
1676026097.712028,426,0.0
1676026097.713034,427,0.0
1676026097.714045,428,0.0
1676026097.715073,429,0.0
1676026097.716091,430,0.0
1676026097.717108,431,0.0
1676026097.71811,432,0.0
1676026097.719135,433,0.0
1676026097.720153,434,0.0
1676026097.721158,435,0.0
1676026097.722173,436,0.0
1676026097.723225,437,0.0
1676026097.724234,438,0.0
1676026097.725241,439,0.0
1676026097.726252,440,0.0
1676026097.727289,441,0.0
1676026097.72829,442,0.0
1676026097.729307,443,0.0
1676026097.730316,444,0.0
1676026097.731351,445,0.0
1676026097.732357,446,0.0
1676026097.733369,447,0.0
1676026097.734381,448,0.0
1676026097.735426,449,0.0
1676026097.736429,450,0.0
1676026097.737441,451,0.0
1676026097.738445,452,0.0
1676026097.739499,453,0.0
1676026097.740509,454,0.0
1676026097.741512,455,0.0
1676026097.742519,456,0.0
1676026097.743557,457,0.0
1676026097.744565,458,0.0
1676026097.745581,459,0.0
1676026097.746595,460,0.0
1676026097.747621,461,0.0
1676026097.748634,462,0.0
1676026097.749642,463,0.0
1676026097.750647,464,0.0
1676026097.751679,465,0.0
1676026097.752697,466,0.0
1676026097.753698,467,0.0
1676026097.754705,468,0.0
1676026097.755767,469,0.0
1676026097.756786,470,0.0
1676026097.757807,471,0.0
1676026097.758812,472,0.0
1676026097.759853,473,0.0
1676026097.760871,474,0.0
1676026097.762019,475,0.0
1676026097.763052,476,0.0
1676026097.764068,477,0.0
1676026097.765086,478,0.0
1676026097.766306,479,0.0
1676026097.767359,480,0.0
1676026097.768386,481,0.0
1676026097.7694,482,0.0
1676026097.770431,483,0.0
1676026097.771484,484,0.0
1676026097.772511,485,0.0
1676026097.773719,486,0.0
1676026097.774727,487,0.0
1676026097.775771,488,0.0
1676026097.77679,489,0.0
1676026097.777796,490,0.0
1676026097.778841,491,0.0
1676026097.78007,492,0.0
1676026097.781104,493,0.0
1676026097.782132,494,0.0
1676026097.783156,495,0.0
1676026097.784185,496,0.0
1676026097.785201,497,0.0
1676026097.786226,498,0.0
1676026097.787265,499,0.0
1676026097.788294,500,0.0
1676026097.78932,501,0.0
1676026097.790333,502,0.0
1676026097.791383,503,0.0
1676026097.792404,504,0.0
1676026097.793431,505,0.0
1676026097.794642,506,0.0
1676026097.795673,507,0.0
1676026097.796692,508,0.0
1676026097.797703,509,0.0
1676026097.798719,510,0.0
1676026097.799766,511,0.0
1676026097.80078,512,0.0
1676026097.801805,513,0.0
1676026097.802809,514,0.0
1676026097.803834,515,0.0
1676026097.804853,516,0.0
1676026097.80586,517,0.0
1676026097.80688,518,0.0
1676026097.807941,519,0.0
1676026097.808948,520,0.0
1676026097.809967,521,0.0
1676026097.810987,522,0.0
1676026097.812035,523,0.0
1676026097.813058,524,0.0
1676026097.81406,525,0.0
1676026097.815094,526,0.0
1676026097.816124,527,0.0
1676026097.81714,528,0.0
1676026097.818153,529,0.0
1676026097.819173,530,0.0
1676026097.820193,531,0.0
1676026097.821208,532,0.0
1676026097.822207,533,0.0
1676026097.823223,534,0.0
1676026097.82424,535,0.0
1676026097.825254,536,0.0
1676026097.826268,537,0.0
1676026097.8273,538,0.0
1676026097.828318,539,0.0
1676026097.829328,540,0.0
1676026097.83034,541,0.0
1676026097.831372,542,0.0
1676026097.832389,543,0.0
1676026097.8334,544,0.0
1676026097.834415,545,0.0
1676026097.835451,546,0.0
1676026097.836462,547,0.0
1676026097.837469,548,0.0
1676026097.838486,549,0.0
1676026097.839521,550,0.0
1676026097.840535,551,0.0
1676026097.841542,552,0.0
1676026097.842569,553,0.0
1676026097.843598,554,0.0
1676026097.844612,555,0.0
1676026097.845622,556,0.0
1676026097.846637,557,0.0
1676026097.847681,558,0.0
1676026097.848704,559,0.0
1676026097.849719,560,0.0
1676026097.850738,561,0.0
1676026097.851764,562,0.0
1676026097.85279,563,0.0
1676026097.853802,564,0.0
1676026097.854814,565,0.0
1676026097.855853,566,0.0
1676026097.856868,567,0.0
1676026097.857885,568,0.0
1676026097.858902,569,0.0
1676026097.859937,570,0.0
1676026097.860943,571,0.0
1676026097.862088,572,0.0
1676026097.863117,573,0.0
1676026097.864141,574,0.0
1676026097.865154,575,0.0
1676026097.866156,576,0.0
1676026097.867186,577,0.0
1676026097.86821,578,0.0
1676026097.869217,579,0.0
1676026097.870227,580,0.0
1676026097.871263,581,0.0
1676026097.87227,582,0.0
1676026097.873291,583,0.0
1676026097.874302,584,0.0
1676026097.875347,585,0.0
1676026097.876357,586,0.0
1676026097.877362,587,0.0
1676026097.878372,588,0.0
1676026097.879401,589,0.0
1676026097.880405,590,0.0
1676026097.881416,591,0.0
1676026097.882413,592,0.0
1676026097.883434,593,0.0
1676026097.884441,594,0.0
1676026097.885451,595,0.0
1676026097.886452,596,0.0
1676026097.887489,597,0.0
1676026097.888507,598,0.0
1676026097.889517,599,0.0
1676026097.890519,600,0.0
1676026097.891558,601,0.0
1676026097.892565,602,0.0
1676026097.893577,603,0.0
1676026097.894788,604,0.0
1676026097.895838,605,0.0
1676026097.897042,606,0.0
1676026097.898059,607,0.0
1676026097.899098,608,0.0
1676026097.900122,609,0.0
1676026097.901142,610,0.0
1676026097.902161,611,0.0
1676026097.903197,612,0.0
1676026097.904222,613,0.0
1676026097.905238,614,0.0
1676026097.906255,615,0.0
1676026097.907289,616,0.0
1676026097.908307,617,0.0
1676026097.909325,618,0.0
1676026097.910344,619,0.0
1676026097.911388,620,0.0
1676026097.912412,621,0.0
1676026097.91341,622,0.0
1676026097.914424,623,0.0
1676026097.915452,624,0.0
1676026097.916467,625,0.0
1676026097.917476,626,0.0
1676026097.918485,627,0.0
1676026097.919515,628,0.0
1676026097.920531,629,0.0
1676026097.921525,630,0.0
1676026097.922532,631,0.0
1676026097.923558,632,0.0
1676026097.924572,633,0.0
1676026097.925579,634,0.0
1676026097.926589,635,0.0
1676026097.927621,636,0.0
1676026097.928629,637,0.0
1676026097.929642,638,0.0
1676026097.930649,639,0.0
1676026097.931689,640,0.0
1676026097.932713,641,0.0
1676026097.933731,642,0.0
1676026097.934749,643,0.0
1676026097.935792,644,0.0
1676026097.93681,645,0.0
1676026097.937821,646,0.0
1676026097.938824,647,0.0
1676026097.93986,648,0.0
1676026097.940871,649,0.0
1676026097.941879,650,0.0
1676026097.942897,651,0.0
1676026097.943934,652,0.0
1676026097.94495,653,0.0
1676026097.945959,654,0.0
1676026097.946979,655,0.0
1676026097.947988,656,0.0
1676026097.94899,657,0.0
1676026097.95,658,0.0
1676026097.951045,659,0.0
1676026097.952064,660,0.0
1676026097.953081,661,0.0
1676026097.954084,662,0.0
1676026097.955126,663,0.0
1676026097.95615,664,0.0
1676026097.957162,665,0.0
1676026097.958165,666,0.0
1676026097.959188,667,0.0
1676026097.960204,668,0.0
1676026097.961218,669,0.0
1676026097.962365,670,0.0
1676026097.963398,671,0.0
1676026097.964408,672,0.0
1676026097.965413,673,0.0
1676026097.966419,674,0.0
1676026097.967459,675,0.0
1676026097.968467,676,0.0
1676026097.969467,677,0.0
1676026097.970472,678,0.0
1676026097.971498,679,0.0
1676026097.972503,680,0.0
1676026097.973512,681,0.0
1676026097.974513,682,0.0
1676026097.975555,683,0.0
1676026097.976569,684,0.0
1676026097.977574,685,0.0
1676026097.978585,686,0.0
1676026097.979617,687,0.0
1676026097.980629,688,0.0
1676026097.981633,689,0.0
1676026097.982633,690,0.0
1676026097.983666,691,0.0
1676026097.984672,692,0.0
1676026097.98569,693,0.0
1676026097.986697,694,0.0
1676026097.987742,695,0.0
1676026097.988759,696,0.0
1676026097.989777,697,0.0
1676026097.990783,698,0.0
1676026097.991818,699,0.0
1676026097.992832,700,0.0
1676026097.99384,701,0.0
1676026097.994847,702,0.0
1676026097.995875,703,0.0
1676026097.997074,704,0.0
1676026097.998092,705,0.0
1676026097.999324,706,0.0
1676026098.000333,707,0.0
1676026098.001346,708,0.0
1676026098.002365,709,0.0
1676026098.003388,710,0.0
1676026098.004393,711,0.0
1676026098.005391,712,0.0
1676026098.006401,713,0.0
1676026098.007425,714,0.0
1676026098.008428,715,0.0
1676026098.009424,716,0.0
1676026098.01043,717,0.0
1676026098.011472,718,0.0
1676026098.012488,719,0.0
1676026098.0135,720,0.0
1676026098.014517,721,0.0
1676026098.015542,722,0.0
1676026098.016568,723,0.0
1676026098.017595,724,0.0
1676026098.018616,725,0.0
1676026098.019653,726,0.0
1676026098.020668,727,0.0
1676026098.021684,728,0.0
1676026098.022703,729,0.0
1676026098.023731,730,0.0
1676026098.024749,731,0.0
1676026098.025754,732,0.0
1676026098.026768,733,0.0
1676026098.027809,734,0.0
1676026098.028826,735,0.0
1676026098.029832,736,0.0
1676026098.030832,737,0.0
1676026098.031862,738,0.0
1676026098.032884,739,0.0
1676026098.033897,740,0.0
1676026098.034909,741,0.0
1676026098.035949,742,0.0
1676026098.036967,743,0.0
1676026098.037979,744,0.0
1676026098.039021,745,0.0
1676026098.04004,746,0.0
1676026098.041054,747,0.0
1676026098.042063,748,0.0
1676026098.043087,749,0.0
1676026098.044098,750,0.0
1676026098.045124,751,0.0
1676026098.046129,752,0.0
1676026098.047168,753,0.0
1676026098.048179,754,0.0
1676026098.049182,755,0.0
1676026098.050189,756,0.0
1676026098.051235,757,0.0
1676026098.052253,758,0.0
1676026098.053273,759,0.0
1676026098.054289,760,0.0
1676026098.055326,761,0.0
1676026098.056336,762,0.0
1676026098.057353,763,0.0
1676026098.058371,764,0.0
1676026098.059437,765,0.0
1676026098.060457,766,0.0
1676026098.061478,767,0.0
1676026098.06263,768,0.0
1676026098.063658,769,0.0
1676026098.064669,770,0.0
1676026098.065689,771,0.0
1676026098.066701,772,0.0
1676026098.067753,773,0.0
1676026098.068766,774,0.0
1676026098.069776,775,0.0
1676026098.07079,776,0.0
1676026098.07182,777,0.0
1676026098.072836,778,0.0
1676026098.073845,779,0.0
1676026098.07485,780,0.0
1676026098.075877,781,0.0
1676026098.076891,782,0.0
1676026098.0779,783,0.0
1676026098.078912,784,0.0
1676026098.079958,785,0.0
1676026098.080968,786,0.0
1676026098.081974,787,0.0
1676026098.083008,788,0.0
1676026098.084028,789,0.0
1676026098.085043,790,0.0
1676026098.086056,791,0.0
1676026098.087084,792,0.0
1676026098.088111,793,0.0
1676026098.089145,794,0.0
1676026098.090161,795,0.0
1676026098.091182,796,0.0
1676026098.092199,797,0.0
1676026098.093209,798,0.0
1676026098.094214,799,0.0
1676026098.095242,800,0.0
1676026098.096261,801,0.0
1676026098.097267,802,0.0
1676026098.098291,803,0.0
1676026098.099501,804,0.0
1676026098.100529,805,0.0
1676026098.101546,806,0.0
1676026098.102569,807,0.0
1676026098.103599,808,0.0
1676026098.104619,809,0.0
1676026098.105637,810,0.0
1676026098.106655,811,0.0
1676026098.107695,812,0.0
1676026098.108726,813,0.0
1676026098.109933,814,0.0
1676026098.110955,815,0.0
1676026098.111974,816,0.0
1676026098.112983,817,0.0
1676026098.113992,818,0.0
1676026098.115007,819,0.0
1676026098.116015,820,0.0
1676026098.117023,821,0.0
1676026098.11802,822,0.0
1676026098.11904,823,0.0
1676026098.120045,824,0.0
1676026098.121053,825,0.0
1676026098.12206,826,0.0
1676026098.123079,827,0.0
1676026098.124084,828,0.0
1676026098.125096,829,0.0
1676026098.126097,830,0.0
1676026098.127131,831,0.0
1676026098.128147,832,0.0
1676026098.129173,833,0.0
1676026098.130177,834,0.0
1676026098.131207,835,0.0
1676026098.132226,836,0.0
1676026098.133238,837,0.0
1676026098.134248,838,0.0
1676026098.135289,839,0.0
1676026098.136294,840,0.0
1676026098.137304,841,0.0
1676026098.138308,842,0.0
1676026098.13935,843,0.0
1676026098.140352,844,0.0
1676026098.141362,845,0.0
1676026098.142374,846,0.0
1676026098.143426,847,0.0
1676026098.144448,848,0.0
1676026098.145453,849,0.0
1676026098.146448,850,0.0
1676026098.147477,851,0.0
1676026098.148497,852,0.0
1676026098.149508,853,0.0
1676026098.150519,854,0.0
1676026098.151542,855,0.0
1676026098.152553,856,0.0
1676026098.153571,857,0.0
1676026098.15459,858,0.0
1676026098.155615,859,0.0
1676026098.156627,860,0.0
1676026098.157636,861,0.0
1676026098.15864,862,0.0
1676026098.159669,863,0.0
1676026098.160678,864,0.0
1676026098.161693,865,0.0
1676026098.16283,866,0.0
1676026098.163853,867,0.0
1676026098.164865,868,0.0
1676026098.165866,869,0.0
1676026098.166869,870,0.0
1676026098.172293,871,0.0
1676026098.174067,872,0.0
1676026098.175831,873,0.0
1676026098.177531,874,0.0
1676026098.179246,875,0.0
1676026098.180594,876,0.0
1676026098.181789,877,0.0
1676026098.182994,878,0.0
1676026098.184212,879,0.0
1676026098.185303,880,0.0
1676026098.186322,881,0.0
1676026098.187359,882,0.0
1676026098.188379,883,0.0
1676026098.189556,884,0.0
1676026098.190583,885,0.0
1676026098.19162,886,0.0
1676026098.192649,887,0.0
1676026098.193889,888,0.0
1676026098.194899,889,0.0
1676026098.195933,890,0.0
1676026098.196951,891,0.0
1676026098.197963,892,0.0
1676026098.199002,893,0.0
1676026098.200215,894,0.0
1676026098.201412,895,0.0
1676026098.202414,896,0.0
1676026098.203422,897,0.0
1676026098.204426,898,0.0
1676026098.205461,899,0.0
1676026098.206656,900,0.0
1676026098.207705,901,0.0
1676026098.208708,902,0.0
1676026098.209729,903,0.0
1676026098.210735,904,0.0
1676026098.211788,905,0.0
1676026098.212979,906,0.0
1676026098.213964,907,0.0
1676026098.214992,908,0.0
1676026098.216013,909,0.0
1676026098.217009,910,0.0
1676026098.218028,911,0.0
1676026098.219045,912,0.0
1676026098.220051,913,0.0
1676026098.221048,914,0.0
1676026098.222043,915,0.0
1676026098.223047,916,0.0
1676026098.224047,917,0.0
1676026098.225046,918,0.0
1676026098.22604,919,0.0
1676026098.227053,920,0.0
1676026098.228056,921,0.0
1676026098.229055,922,0.0
1676026098.230061,923,0.0
1676026098.231086,924,0.0
1676026098.232286,925,0.0
1676026098.233297,926,0.0
1676026098.234312,927,0.0
1676026098.23533,928,0.0
1676026098.236352,929,0.0
1676026098.237361,930,0.0
1676026098.238364,931,0.0
1676026098.239384,932,0.0
1676026098.240396,933,0.0
1676026098.241399,934,0.0
1676026098.242416,935,0.0
1676026098.243448,936,0.0
1676026098.244662,937,0.0
1676026098.245673,938,0.0
1676026098.246672,939,0.0
1676026098.247683,940,0.0
1676026098.248697,941,0.0
1676026098.249705,942,0.0
1676026098.250709,943,0.0
1676026098.251739,944,0.0
1676026098.25274,945,0.0
1676026098.253738,946,0.0
1676026098.254728,947,0.0
1676026098.255969,948,0.0
1676026098.257179,949,0.0
1676026098.258197,950,0.0
1676026098.259245,951,0.0
1676026098.260254,952,0.0
1676026098.261271,953,0.0
1676026098.262282,954,0.0
1676026098.263306,955,0.0
1676026098.264315,956,0.0
1676026098.265328,957,0.0
1676026098.26634,958,0.0
1676026098.267377,959,0.0
1676026098.268399,960,0.0
1676026098.269416,961,0.0
1676026098.270726,962,0.0
1676026098.271748,963,0.0
1676026098.272751,964,0.0
1676026098.273756,965,0.0
1676026098.274747,966,0.0
1676026098.275779,967,0.0
1676026098.276787,968,0.0
1676026098.277787,969,0.0
1676026098.278795,970,0.0
1676026098.279804,971,0.0
1676026098.280799,972,0.0
1676026098.281799,973,0.0
1676026098.282795,974,0.0
1676026098.283814,975,0.0
1676026098.284807,976,0.0
1676026098.285802,977,0.0
1676026098.286805,978,0.0
1676026098.287835,979,0.0
1676026098.288834,980,0.0
1676026098.289825,981,0.0
1676026098.290817,982,0.0
1676026098.291842,983,0.0
1676026098.292843,984,0.0
1676026098.293836,985,0.0
1676026098.294828,986,0.0
1676026098.295935,987,0.0
1676026098.296923,988,0.0
1676026098.297895,989,0.0
1676026098.298866,990,0.0
1676026098.299898,991,0.0
1676026098.300875,992,0.0
1676026098.301863,993,0.0
1676026098.302836,994,0.0
1676026098.30384,995,0.0
1676026098.304803,996,0.0
1676026098.305759,997,0.0
1676026098.306714,998,0.0
1676026098.307698,999,0.0


==> csvs/generalization/d_1024_m_64.csv <==
Wall time,Step,Value
1676025657.804367,0,1.0
1676025657.805825,1,1.0
1676025657.806868,2,1.0
1676025657.80792,3,1.0
1676025657.808931,4,1.0
1676025657.810007,5,1.0
1676025657.813451,6,1.0
1676025657.814566,7,1.0
1676025657.815667,8,1.0
1676025657.816751,9,1.0
1676025657.81778,10,1.0
1676025657.818801,11,1.0
1676025657.819843,12,1.0
1676025657.820894,13,1.0
1676025657.821926,14,1.0
1676025657.82296,15,1.0
1676025657.823999,16,1.0
1676025657.82504,17,1.0
1676025657.826054,18,1.0
1676025657.827101,19,1.0
1676025657.828127,20,1.0
1676025657.829153,21,1.0
1676025657.830164,22,1.0
1676025657.831215,23,1.0
1676025657.832237,24,1.0
1676025657.833278,25,1.0
1676025657.834315,26,1.0
1676025657.835362,27,1.0
1676025657.836403,28,1.0
1676025657.837445,29,1.0
1676025657.838446,30,1.0
1676025657.839485,31,1.0
1676025657.8405,32,1.0
1676025657.84153,33,1.0
1676025657.842549,34,1.0
1676025657.843587,35,1.0
1676025657.844609,36,1.0
1676025657.845637,37,1.0
1676025657.846654,38,1.0
1676025657.847705,39,1.0
1676025657.848718,40,1.0
1676025657.849739,41,1.0
1676025657.850757,42,1.0
1676025657.851787,43,1.0
1676025657.852803,44,1.0
1676025657.853828,45,1.0
1676025657.854836,46,1.0
1676025657.855866,47,1.0
1676025657.856898,48,1.0
1676025657.857938,49,1.0
1676025657.858973,50,1.0
1676025657.859996,51,1.0
1676025657.861002,52,1.0
1676025657.862033,53,1.0
1676025657.863068,54,1.0
1676025657.864102,55,1.0
1676025657.865118,56,1.0
1676025657.866136,57,1.0
1676025657.867167,58,1.0
1676025657.868188,59,1.0
1676025657.869199,60,1.0
1676025657.870228,61,1.0
1676025657.871265,62,1.0
1676025657.872276,63,1.0
1676025657.873306,64,1.0
1676025657.874336,65,1.0
1676025657.875369,66,1.0
1676025657.876389,67,1.0
1676025657.877424,68,1.0
1676025657.87859,69,1.0
1676025657.879635,70,1.0
1676025657.880649,71,1.0
1676025657.881679,72,1.0
1676025657.882709,73,1.0
1676025657.883762,74,1.0
1676025657.884828,75,1.0
1676025657.885839,76,1.0
1676025657.886856,77,1.0
1676025657.887895,78,1.0
1676025657.888906,79,1.0
1676025657.889936,80,1.0
1676025657.890983,81,1.0
1676025657.892209,82,1.0
1676025657.893394,83,1.0
1676025657.894424,84,1.0
1676025657.895473,85,1.0
1676025657.896496,86,1.0
1676025657.897498,87,1.0
1676025657.898516,88,1.0
1676025657.89955,89,1.0
1676025657.900569,90,1.0
1676025657.901596,91,1.0
1676025657.902606,92,1.0
1676025657.903647,93,1.0
1676025657.904675,94,1.0
1676025657.905889,95,1.0
1676025657.907017,96,1.0
1676025657.908115,97,1.0
1676025657.909171,98,1.0
1676025657.910211,99,1.0
1676025657.911271,100,1.0
1676025657.912312,101,1.0
1676025657.913339,102,1.0
1676025657.914348,103,1.0
1676025657.915371,104,1.0
1676025657.916437,105,1.0
1676025657.917604,106,1.0
1676025657.918873,107,1.0
1676025657.92021,108,1.0
1676025657.921503,109,1.0
1676025657.922941,110,1.0
1676025657.924349,111,1.0
1676025657.925545,112,0.9899999499320984
1676025657.926757,113,0.9899999499320984
1676025657.92802,114,0.9799999594688416
1676025657.929116,115,0.9699999690055847
1676025657.930127,116,0.9599999785423279
1676025657.931164,117,0.9599999785423279
1676025657.932179,118,0.949999988079071
1676025657.933203,119,0.9300000071525574
1676025657.934214,120,0.8899999856948853
1676025657.93545,121,0.85999995470047
1676025657.936647,122,0.7999999523162842
1676025657.937662,123,0.75
1676025657.938668,124,0.7099999785423279
1676025657.939712,125,0.6299999952316284
1676025657.940728,126,0.5600000023841858
1676025657.941731,127,0.5099999904632568
1676025657.942741,128,0.4399999976158142
1676025657.943796,129,0.3999999761581421
1676025657.944808,130,0.3100000023841858
1676025657.945841,131,0.26999998092651367
1676025657.946848,132,0.20999999344348907
1676025657.94792,133,0.17000000178813934
1676025657.948943,134,0.1599999964237213
1676025657.94996,135,0.12999999523162842
1676025657.951003,136,0.10999999940395355
1676025657.952038,137,0.09999999403953552
1676025657.953062,138,0.07999999821186066
1676025657.954086,139,0.07000000029802322
1676025657.95517,140,0.03999999910593033
1676025657.956218,141,0.03999999910593033
1676025657.957237,142,0.019999999552965164
1676025657.958256,143,0.019999999552965164
1676025657.959333,144,0.019999999552965164
1676025657.960369,145,0.009999999776482582
1676025657.961574,146,0.009999999776482582
1676025657.962782,147,0.0
1676025657.963811,148,0.0
1676025657.964842,149,0.0
1676025657.965858,150,0.0
1676025657.966862,151,0.0
1676025657.967893,152,0.0
1676025657.968912,153,0.0
1676025657.969924,154,0.0
1676025657.970945,155,0.0
1676025657.971975,156,0.0
1676025657.973017,157,0.0
1676025657.974038,158,0.0
1676025657.975067,159,0.0
1676025657.976076,160,0.0
1676025657.977106,161,0.0
1676025657.978118,162,0.0
1676025657.979199,163,0.0
1676025657.980209,164,0.0
1676025657.981223,165,0.0
1676025657.98228,166,0.0
1676025657.983314,167,0.0
1676025657.984323,168,0.0
1676025657.985347,169,0.0
1676025657.986353,170,0.0
1676025657.987385,171,0.0
1676025657.988416,172,0.0
1676025657.989454,173,0.0
1676025657.990477,174,0.0
1676025657.991492,175,0.0
1676025657.992525,176,0.0
1676025657.993568,177,0.0
1676025657.99455,178,0.0
1676025657.995593,179,0.0
1676025657.996595,180,0.0
1676025657.997584,181,0.0
1676025657.998614,182,0.0
1676025657.999629,183,0.0
1676025658.000616,184,0.0
1676025658.001624,185,0.0
1676025658.002631,186,0.0
1676025658.003645,187,0.0
1676025658.004638,188,0.0
1676025658.005641,189,0.0
1676025658.00682,190,0.0
1676025658.007868,191,0.0
1676025658.00893,192,0.0
1676025658.010014,193,0.0
1676025658.01107,194,0.0
1676025658.012146,195,0.0
1676025658.013179,196,0.0
1676025658.014308,197,0.0
1676025658.015414,198,0.0
1676025658.016449,199,0.0
1676025658.017685,200,0.0
1676025658.018972,201,0.0
1676025658.020209,202,0.0
1676025658.021417,203,0.0
1676025658.02261,204,0.0
1676025658.023856,205,0.0
1676025658.02505,206,0.0
1676025658.026199,207,0.0
1676025658.027369,208,0.0
1676025658.028537,209,0.0
1676025658.029671,210,0.0
1676025658.030797,211,0.0
1676025658.031947,212,0.0
1676025658.03309,213,0.0
1676025658.034248,214,0.0
1676025658.035432,215,0.0
1676025658.036574,216,0.0
1676025658.037721,217,0.0
1676025658.038839,218,0.0
1676025658.039987,219,0.0
1676025658.04111,220,0.0
1676025658.042241,221,0.0
1676025658.043374,222,0.0
1676025658.044509,223,0.0
1676025658.045648,224,0.0
1676025658.046778,225,0.0
1676025658.04793,226,0.0
1676025658.049063,227,0.0
1676025658.050188,228,0.0
1676025658.051339,229,0.0
1676025658.052468,230,0.0
1676025658.053582,231,0.0
1676025658.054707,232,0.0
1676025658.05586,233,0.0
1676025658.056978,234,0.0
1676025658.058101,235,0.0
1676025658.059224,236,0.0
1676025658.060377,237,0.0
1676025658.061574,238,0.0
1676025658.062959,239,0.0
1676025658.06428,240,0.0
1676025658.065415,241,0.0
1676025658.066577,242,0.0
1676025658.067735,243,0.0
1676025658.068862,244,0.0
1676025658.07,245,0.0
1676025658.071159,246,0.0
1676025658.072351,247,0.0
1676025658.073484,248,0.0
1676025658.074665,249,0.0
1676025658.075779,250,0.0
1676025658.076841,251,0.0
1676025658.077883,252,0.0
1676025658.078969,253,0.0
1676025658.080035,254,0.0
1676025658.081087,255,0.0
1676025658.082126,256,0.0
1676025658.083224,257,0.0
1676025658.084277,258,0.0
1676025658.085312,259,0.0
1676025658.086335,260,0.0
1676025658.087399,261,0.0
1676025658.088432,262,0.0
1676025658.089473,263,0.0
1676025658.090524,264,0.0
1676025658.091614,265,0.0
1676025658.092644,266,0.0
1676025658.093688,267,0.0
1676025658.094721,268,0.0
1676025658.095828,269,0.0
1676025658.096876,270,0.0
1676025658.097921,271,0.0
1676025658.098976,272,0.0
1676025658.100016,273,0.0
1676025658.101136,274,0.0
1676025658.102184,275,0.0
1676025658.103465,276,0.0
1676025658.104516,277,0.0
1676025658.105755,278,0.0
1676025658.106973,279,0.0
1676025658.111866,280,0.0
1676025658.113159,281,0.0
1676025658.114386,282,0.0
1676025658.115937,283,0.0
1676025658.117016,284,0.0
1676025658.118089,285,0.0
1676025658.119158,286,0.0
1676025658.120303,287,0.0
1676025658.121352,288,0.0
1676025658.122422,289,0.0
1676025658.12351,290,0.0
1676025658.124554,291,0.0
1676025658.125596,292,0.0
1676025658.126726,293,0.0
1676025658.127826,294,0.0
1676025658.128886,295,0.0
1676025658.129946,296,0.0
1676025658.131041,297,0.0
1676025658.132106,298,0.0
1676025658.133106,299,0.0
1676025658.13415,300,0.0
1676025658.135321,301,0.0
1676025658.136363,302,0.0
1676025658.137492,303,0.0
1676025658.13854,304,0.0
1676025658.139636,305,0.0
1676025658.140769,306,0.0
1676025658.141788,307,0.0
1676025658.142943,308,0.0
1676025658.144,309,0.0
1676025658.145088,310,0.0
1676025658.146122,311,0.0
1676025658.147178,312,0.0
1676025658.148311,313,0.0
1676025658.149369,314,0.0
1676025658.150468,315,0.0
1676025658.151515,316,0.0
1676025658.152638,317,0.0
1676025658.153841,318,0.0
1676025658.155104,319,0.0
1676025658.156321,320,0.0
1676025658.157525,321,0.0
1676025658.158778,322,0.0
1676025658.160017,323,0.0
1676025658.16123,324,0.0
1676025658.162431,325,0.0
1676025658.163651,326,0.0
1676025658.164843,327,0.0
1676025658.166068,328,0.0
1676025658.167719,329,0.0
1676025658.169315,330,0.0
1676025658.170699,331,0.0
1676025658.171896,332,0.0
1676025658.172949,333,0.0
1676025658.174007,334,0.0
1676025658.175046,335,0.0
1676025658.176075,336,0.0
1676025658.177082,337,0.0
1676025658.178131,338,0.0
1676025658.179205,339,0.0
1676025658.180218,340,0.0
1676025658.181225,341,0.0
1676025658.182232,342,0.0
1676025658.183264,343,0.0
1676025658.184323,344,0.0
1676025658.185352,345,0.0
1676025658.18638,346,0.0
1676025658.187458,347,0.0
1676025658.188481,348,0.0
1676025658.189561,349,0.0
1676025658.190623,350,0.0
1676025658.191731,351,0.0
1676025658.19284,352,0.0
1676025658.193889,353,0.0
1676025658.19495,354,0.0
1676025658.196005,355,0.0
1676025658.197039,356,0.0
1676025658.198088,357,0.0
1676025658.199128,358,0.0
1676025658.200143,359,0.0
1676025658.201168,360,0.0
1676025658.20219,361,0.0
1676025658.203221,362,0.0
1676025658.204226,363,0.0
1676025658.205304,364,0.0
1676025658.206315,365,0.0
1676025658.207574,366,0.0
1676025658.208595,367,0.0
1676025658.209622,368,0.0
1676025658.210635,369,0.0
1676025658.211671,370,0.0
1676025658.212668,371,0.0
1676025658.213676,372,0.0
1676025658.214673,373,0.0
1676025658.2159,374,0.0
1676025658.216902,375,0.0
1676025658.217912,376,0.0
1676025658.218916,377,0.0
1676025658.21996,378,0.0
1676025658.220964,379,0.0
1676025658.22197,380,0.0
1676025658.223015,381,0.0
1676025658.22404,382,0.0
1676025658.225033,383,0.0
1676025658.226048,384,0.0
1676025658.227119,385,0.0
1676025658.228159,386,0.0
1676025658.229177,387,0.0
1676025658.230205,388,0.0
1676025658.23126,389,0.0
1676025658.232304,390,0.0
1676025658.23332,391,0.0
1676025658.234348,392,0.0
1676025658.235397,393,0.0
1676025658.23657,394,0.0
1676025658.237746,395,0.0
1676025658.239138,396,0.0
1676025658.240306,397,0.0
1676025658.241458,398,0.0
1676025658.242596,399,0.0
1676025658.243777,400,0.0
1676025658.24491,401,0.0
1676025658.246074,402,0.0
1676025658.247234,403,0.0
1676025658.248388,404,0.0
1676025658.249535,405,0.0
1676025658.250682,406,0.0
1676025658.251846,407,0.0
1676025658.252996,408,0.0
1676025658.254155,409,0.0
1676025658.255315,410,0.0
1676025658.256495,411,0.0
1676025658.257641,412,0.0
1676025658.258993,413,0.0
1676025658.260331,414,0.0
1676025658.261457,415,0.0
1676025658.262592,416,0.0
1676025658.263757,417,0.0
1676025658.264903,418,0.0
1676025658.266037,419,0.0
1676025658.267203,420,0.0
1676025658.268346,421,0.0
1676025658.269498,422,0.0
1676025658.27064,423,0.0
1676025658.271796,424,0.0
1676025658.273084,425,0.0
1676025658.274232,426,0.0
1676025658.275385,427,0.0
1676025658.276536,428,0.0
1676025658.277897,429,0.0
1676025658.279232,430,0.0
1676025658.280545,431,0.0
1676025658.281796,432,0.0
1676025658.283074,433,0.0
1676025658.284319,434,0.0
1676025658.285529,435,0.0
1676025658.286749,436,0.0
1676025658.288006,437,0.0
1676025658.289222,438,0.0
1676025658.290436,439,0.0
1676025658.291645,440,0.0
1676025658.292744,441,0.0
1676025658.293771,442,0.0
1676025658.29476,443,0.0
1676025658.295809,444,0.0
1676025658.296861,445,0.0
1676025658.297873,446,0.0
1676025658.298893,447,0.0
1676025658.299948,448,0.0
1676025658.300962,449,0.0
1676025658.301983,450,0.0
1676025658.303008,451,0.0
1676025658.304035,452,0.0
1676025658.305062,453,0.0
1676025658.30609,454,0.0
1676025658.307113,455,0.0
1676025658.308296,456,0.0
1676025658.309313,457,0.0
1676025658.310334,458,0.0
1676025658.311374,459,0.0
1676025658.312402,460,0.0
1676025658.313435,461,0.0
1676025658.314472,462,0.0
1676025658.315525,463,0.0
1676025658.316656,464,0.0
1676025658.317887,465,0.0
1676025658.319147,466,0.0
1676025658.320376,467,0.0
1676025658.321605,468,0.0
1676025658.322811,469,0.0
1676025658.324043,470,0.0
1676025658.325257,471,0.0
1676025658.326456,472,0.0
1676025658.32767,473,0.0
1676025658.328781,474,0.0
1676025658.329784,475,0.0
1676025658.330826,476,0.0
1676025658.331924,477,0.0
1676025658.333003,478,0.0
1676025658.334047,479,0.0
1676025658.3351,480,0.0
1676025658.336136,481,0.0
1676025658.337163,482,0.0
1676025658.33821,483,0.0
1676025658.339281,484,0.0
1676025658.340532,485,0.0
1676025658.341716,486,0.0
1676025658.342885,487,0.0
1676025658.344083,488,0.0
1676025658.345265,489,0.0
1676025658.346416,490,0.0
1676025658.347609,491,0.0
1676025658.348764,492,0.0
1676025658.349922,493,0.0
1676025658.351098,494,0.0
1676025658.352283,495,0.0
1676025658.353448,496,0.0
1676025658.354604,497,0.0
1676025658.355801,498,0.0
1676025658.356954,499,0.0
1676025658.358106,500,0.0
1676025658.359281,501,0.0
1676025658.360435,502,0.0
1676025658.361605,503,0.0
1676025658.362761,504,0.0
1676025658.364004,505,0.0
1676025658.365189,506,0.0
1676025658.366325,507,0.0
1676025658.367492,508,0.0
1676025658.368653,509,0.0
1676025658.369796,510,0.0
1676025658.370917,511,0.0
1676025658.372089,512,0.0
1676025658.373224,513,0.0
1676025658.374346,514,0.0
1676025658.375617,515,0.0
1676025658.376971,516,0.0
1676025658.378345,517,0.0
1676025658.3795,518,0.0
1676025658.380672,519,0.0
1676025658.381827,520,0.0
1676025658.382988,521,0.0
1676025658.384147,522,0.0
1676025658.385296,523,0.0
1676025658.386438,524,0.0
1676025658.387614,525,0.0
1676025658.388798,526,0.0
1676025658.389899,527,0.0
1676025658.390933,528,0.0
1676025658.391961,529,0.0
1676025658.393208,530,0.0
1676025658.394639,531,0.0
1676025658.395899,532,0.0
1676025658.39706,533,0.0
1676025658.398195,534,0.0
1676025658.399376,535,0.0
1676025658.400555,536,0.0
1676025658.401717,537,0.0
1676025658.402865,538,0.0
1676025658.404029,539,0.0
1676025658.405173,540,0.0
1676025658.406322,541,0.0
1676025658.407498,542,0.0
1676025658.40885,543,0.0
1676025658.410008,544,0.0
1676025658.411181,545,0.0
1676025658.412332,546,0.0
1676025658.413473,547,0.0
1676025658.414636,548,0.0
1676025658.415811,549,0.0
1676025658.41695,550,0.0
1676025658.418085,551,0.0
1676025658.41924,552,0.0
1676025658.420397,553,0.0
1676025658.421535,554,0.0
1676025658.422673,555,0.0
1676025658.423817,556,0.0
1676025658.424961,557,0.0
1676025658.426102,558,0.0
1676025658.427271,559,0.0
1676025658.428446,560,0.0
1676025658.429581,561,0.0
1676025658.430722,562,0.0
1676025658.431883,563,0.0
1676025658.43303,564,0.0
1676025658.434165,565,0.0
1676025658.435323,566,0.0
1676025658.436465,567,0.0
1676025658.437637,568,0.0
1676025658.438791,569,0.0
1676025658.439973,570,0.0
1676025658.441141,571,0.0
1676025658.442291,572,0.0
1676025658.443471,573,0.0
1676025658.444644,574,0.0
1676025658.445815,575,0.0
1676025658.447002,576,0.0
1676025658.448176,577,0.0
1676025658.44934,578,0.0
1676025658.450503,579,0.0
1676025658.451689,580,0.0
1676025658.452868,581,0.0
1676025658.455136,582,0.0
1676025658.457107,583,0.0
1676025658.45827,584,0.0
1676025658.459477,585,0.0
1676025658.460669,586,0.0
1676025658.461824,587,0.0
1676025658.462999,588,0.0
1676025658.464182,589,0.0
1676025658.465347,590,0.0
1676025658.466509,591,0.0
1676025658.467696,592,0.0
1676025658.468874,593,0.0
1676025658.470042,594,0.0
1676025658.471236,595,0.0
1676025658.472426,596,0.0
1676025658.473603,597,0.0
1676025658.474764,598,0.0
1676025658.475942,599,0.0
1676025658.477123,600,0.0
1676025658.478492,601,0.0
1676025658.479693,602,0.0
1676025658.480996,603,0.0
1676025658.482428,604,0.0
1676025658.483691,605,0.0
1676025658.484921,606,0.0
1676025658.486141,607,0.0
1676025658.487474,608,0.0
1676025658.491579,609,0.0
1676025658.492837,610,0.0
1676025658.494112,611,0.0
1676025658.495439,612,0.0
1676025658.496779,613,0.0
1676025658.498037,614,0.0
1676025658.499323,615,0.0
1676025658.500579,616,0.0
1676025658.501825,617,0.0
1676025658.503091,618,0.0
1676025658.504328,619,0.0
1676025658.505412,620,0.0
1676025658.506503,621,0.0
1676025658.507577,622,0.0
1676025658.508625,623,0.0
1676025658.509681,624,0.0
1676025658.510734,625,0.0
1676025658.511809,626,0.0
1676025658.512879,627,0.0
1676025658.513917,628,0.0
1676025658.515145,629,0.0
1676025658.516196,630,0.0
1676025658.517244,631,0.0
1676025658.518276,632,0.0
1676025658.519375,633,0.0
1676025658.520597,634,0.0
1676025658.521812,635,0.0
1676025658.52304,636,0.0
1676025658.524269,637,0.0
1676025658.525498,638,0.0
1676025658.526696,639,0.0
1676025658.527935,640,0.0
1676025658.529172,641,0.0
1676025658.530396,642,0.0
1676025658.531634,643,0.0
1676025658.532828,644,0.0
1676025658.533872,645,0.0
1676025658.534933,646,0.0
1676025658.535975,647,0.0
1676025658.537014,648,0.0
1676025658.538053,649,0.0
1676025658.539129,650,0.0
1676025658.540189,651,0.0
1676025658.541221,652,0.0
1676025658.542255,653,0.0
1676025658.543313,654,0.0
1676025658.544361,655,0.0
1676025658.545392,656,0.0
1676025658.546426,657,0.0
1676025658.547487,658,0.0
1676025658.548523,659,0.0
1676025658.549568,660,0.0
1676025658.550603,661,0.0
1676025658.551665,662,0.0
1676025658.552715,663,0.0
1676025658.55376,664,0.0
1676025658.554829,665,0.0
1676025658.555957,666,0.0
1676025658.557031,667,0.0
1676025658.558113,668,0.0
1676025658.559176,669,0.0
1676025658.560236,670,0.0
1676025658.561321,671,0.0
1676025658.562392,672,0.0
1676025658.563513,673,0.0
1676025658.564592,674,0.0
1676025658.565666,675,0.0
1676025658.566712,676,0.0
1676025658.567828,677,0.0
1676025658.568897,678,0.0
1676025658.569978,679,0.0
1676025658.57107,680,0.0
1676025658.572149,681,0.0
1676025658.573218,682,0.0
1676025658.574375,683,0.0
1676025658.575907,684,0.0
1676025658.577398,685,0.0
1676025658.578879,686,0.0
1676025658.580388,687,0.0
1676025658.582061,688,0.0
1676025658.58358,689,0.0
1676025658.58508,690,0.0
1676025658.586736,691,0.0
1676025658.588181,692,0.0
1676025658.589426,693,0.0
1676025658.59057,694,0.0
1676025658.591693,695,0.0
1676025658.592802,696,0.0
1676025658.594042,697,0.0
1676025658.595329,698,0.0
1676025658.596562,699,0.0
1676025658.597785,700,0.0
1676025658.599025,701,0.0
1676025658.600245,702,0.0
1676025658.601434,703,0.0
1676025658.602668,704,0.0
1676025658.603956,705,0.0
1676025658.605205,706,0.0
1676025658.60642,707,0.0
1676025658.607681,708,0.0
1676025658.608736,709,0.0
1676025658.609792,710,0.0
1676025658.610826,711,0.0
1676025658.6119,712,0.0
1676025658.612977,713,0.0
1676025658.614013,714,0.0
1676025658.615287,715,0.0
1676025658.616365,716,0.0
1676025658.617432,717,0.0
1676025658.618503,718,0.0
1676025658.619586,719,0.0
1676025658.62065,720,0.0
1676025658.621706,721,0.0
1676025658.62274,722,0.0
1676025658.623849,723,0.0
1676025658.624902,724,0.0
1676025658.625949,725,0.0
1676025658.627024,726,0.0
1676025658.628051,727,0.0
1676025658.62909,728,0.0
1676025658.630117,729,0.0
1676025658.631153,730,0.0
1676025658.6322,731,0.0
1676025658.63324,732,0.0
1676025658.634291,733,0.0
1676025658.635349,734,0.0
1676025658.636415,735,0.0
1676025658.637468,736,0.0
1676025658.638495,737,0.0
1676025658.639567,738,0.0
1676025658.640601,739,0.0
1676025658.641626,740,0.0
1676025658.642675,741,0.0
1676025658.643793,742,0.0
1676025658.644818,743,0.0
1676025658.645826,744,0.0
1676025658.646863,745,0.0
1676025658.647921,746,0.0
1676025658.648941,747,0.0
1676025658.650007,748,0.0
1676025658.651101,749,0.0
1676025658.652156,750,0.0
1676025658.653205,751,0.0
1676025658.654251,752,0.0
1676025658.655317,753,0.0
1676025658.656395,754,0.0
1676025658.657432,755,0.0
1676025658.658669,756,0.0
1676025658.65976,757,0.0
1676025658.660823,758,0.0
1676025658.661861,759,0.0
1676025658.662908,760,0.0
1676025658.664013,761,0.0
1676025658.665075,762,0.0
1676025658.666141,763,0.0
1676025658.667233,764,0.0
1676025658.668306,765,0.0
1676025658.669344,766,0.0
1676025658.670406,767,0.0
1676025658.671494,768,0.0
1676025658.672545,769,0.0
1676025658.673589,770,0.0
1676025658.674626,771,0.0
1676025658.675709,772,0.0
1676025658.677037,773,0.0
1676025658.678081,774,0.0
1676025658.679328,775,0.0
1676025658.680418,776,0.0
1676025658.681469,777,0.0
1676025658.682516,778,0.0
1676025658.683605,779,0.0
1676025658.684668,780,0.0
1676025658.685936,781,0.0
1676025658.686998,782,0.0
1676025658.688044,783,0.0
1676025658.689099,784,0.0
1676025658.690158,785,0.0
1676025658.69122,786,0.0
1676025658.692497,787,0.0
1676025658.693565,788,0.0
1676025658.694612,789,0.0
1676025658.695702,790,0.0
1676025658.696745,791,0.0
1676025658.698014,792,0.0
1676025658.699074,793,0.0
1676025658.70011,794,0.0
1676025658.701157,795,0.0
1676025658.702188,796,0.0
1676025658.703249,797,0.0
1676025658.704285,798,0.0
1676025658.705313,799,0.0
1676025658.706364,800,0.0
1676025658.707421,801,0.0
1676025658.708462,802,0.0
1676025658.709493,803,0.0
1676025658.710527,804,0.0
1676025658.711584,805,0.0
1676025658.712652,806,0.0
1676025658.713669,807,0.0
1676025658.714706,808,0.0
1676025658.715952,809,0.0
1676025658.717023,810,0.0
1676025658.718061,811,0.0
1676025658.719105,812,0.0
1676025658.720139,813,0.0
1676025658.721176,814,0.0
1676025658.722199,815,0.0
1676025658.723264,816,0.0
1676025658.724322,817,0.0
1676025658.725384,818,0.0
1676025658.726439,819,0.0
1676025658.727521,820,0.0
1676025658.728557,821,0.0
1676025658.729602,822,0.0
1676025658.730651,823,0.0
1676025658.731726,824,0.0
1676025658.73279,825,0.0
1676025658.73384,826,0.0
1676025658.734869,827,0.0
1676025658.735961,828,0.0
1676025658.737038,829,0.0
1676025658.738099,830,0.0
1676025658.739204,831,0.0
1676025658.740297,832,0.0
1676025658.741379,833,0.0
1676025658.74243,834,0.0
1676025658.743521,835,0.0
1676025658.744582,836,0.0
1676025658.745622,837,0.0
1676025658.746674,838,0.0
1676025658.747749,839,0.0
1676025658.748813,840,0.0
1676025658.749857,841,0.0
1676025658.750882,842,0.0
1676025658.751958,843,0.0
1676025658.75299,844,0.0
1676025658.754042,845,0.0
1676025658.755117,846,0.0
1676025658.756168,847,0.0
1676025658.757222,848,0.0
1676025658.758276,849,0.0
1676025658.759334,850,0.0
1676025658.760381,851,0.0
1676025658.761417,852,0.0
1676025658.76248,853,0.0
1676025658.763558,854,0.0
1676025658.764604,855,0.0
1676025658.765765,856,0.0
1676025658.76704,857,0.0
1676025658.768117,858,0.0
1676025658.769189,859,0.0
1676025658.770241,860,0.0
1676025658.771314,861,0.0
1676025658.772372,862,0.0
1676025658.773412,863,0.0
1676025658.774657,864,0.0
1676025658.77573,865,0.0
1676025658.776817,866,0.0
1676025658.77787,867,0.0
1676025658.778962,868,0.0
1676025658.780012,869,0.0
1676025658.781257,870,0.0
1676025658.7825,871,0.0
1676025658.783589,872,0.0
1676025658.784662,873,0.0
1676025658.78571,874,0.0
1676025658.786756,875,0.0
1676025658.787842,876,0.0
1676025658.788876,877,0.0
1676025658.789908,878,0.0
1676025658.790954,879,0.0
1676025658.792004,880,0.0
1676025658.793075,881,0.0
1676025658.794178,882,0.0
1676025658.79528,883,0.0
1676025658.796371,884,0.0
1676025658.797437,885,0.0
1676025658.798522,886,0.0
1676025658.799642,887,0.0
1676025658.800733,888,0.0
1676025658.801791,889,0.0
1676025658.802863,890,0.0
1676025658.80394,891,0.0
1676025658.805076,892,0.0
1676025658.806332,893,0.0
1676025658.807545,894,0.0
1676025658.808719,895,0.0
1676025658.8099,896,0.0
1676025658.811099,897,0.0
1676025658.812268,898,0.0
1676025658.813445,899,0.0
1676025658.814622,900,0.0
1676025658.81581,901,0.0
1676025658.817172,902,0.0
1676025658.818351,903,0.0
1676025658.819548,904,0.0
1676025658.820718,905,0.0
1676025658.82188,906,0.0
1676025658.823059,907,0.0
1676025658.824242,908,0.0
1676025658.825409,909,0.0
1676025658.826601,910,0.0
1676025658.827805,911,0.0
1676025658.828989,912,0.0
1676025658.830166,913,0.0
1676025658.831339,914,0.0
1676025658.832615,915,0.0
1676025658.833771,916,0.0
1676025658.834981,917,0.0
1676025658.836075,918,0.0
1676025658.83711,919,0.0
1676025658.838153,920,0.0
1676025658.839987,921,0.0
1676025658.84134,922,0.0
1676025658.842522,923,0.0
1676025658.843701,924,0.0
1676025658.844869,925,0.0
1676025658.846046,926,0.0
1676025658.847571,927,0.0
1676025658.848756,928,0.0
1676025658.849929,929,0.0
1676025658.851132,930,0.0
1676025658.852325,931,0.0
1676025658.853476,932,0.0
1676025658.8551,933,0.0
1676025658.856279,934,0.0
1676025658.857494,935,0.0
1676025658.85865,936,0.0
1676025658.859844,937,0.0
1676025658.860996,938,0.0
1676025658.862137,939,0.0
1676025658.863287,940,0.0
1676025658.864442,941,0.0
1676025658.865601,942,0.0
1676025658.866771,943,0.0
1676025658.867989,944,0.0
1676025658.869156,945,0.0
1676025658.870321,946,0.0
1676025658.871491,947,0.0
1676025658.87265,948,0.0
1676025658.873796,949,0.0
1676025658.874968,950,0.0
1676025658.876027,951,0.0
1676025658.877052,952,0.0
1676025658.878072,953,0.0
1676025658.879159,954,0.0
1676025658.880216,955,0.0
1676025658.881271,956,0.0
1676025658.882326,957,0.0
1676025658.883396,958,0.0
1676025658.884426,959,0.0
1676025658.885457,960,0.0
1676025658.886491,961,0.0
1676025658.887547,962,0.0
1676025658.888588,963,0.0
1676025658.889608,964,0.0
1676025658.890626,965,0.0
1676025658.891668,966,0.0
1676025658.892677,967,0.0
1676025658.893695,968,0.0
1676025658.894709,969,0.0
1676025658.895774,970,0.0
1676025658.897,971,0.0
1676025658.898222,972,0.0
1676025658.899452,973,0.0
1676025658.900647,974,0.0
1676025658.90185,975,0.0
1676025658.903143,976,0.0
1676025658.90423,977,0.0
1676025658.905299,978,0.0
1676025658.906343,979,0.0
1676025658.907392,980,0.0
1676025658.908429,981,0.0
1676025658.90946,982,0.0
1676025658.910501,983,0.0
1676025658.911557,984,0.0
1676025658.912594,985,0.0
1676025658.91363,986,0.0
1676025658.914648,987,0.0
1676025658.915698,988,0.0
1676025658.916719,989,0.0
1676025658.917775,990,0.0
1676025658.918995,991,0.0
1676025658.920039,992,0.0
1676025658.921073,993,0.0
1676025658.9221,994,0.0
1676025658.923145,995,0.0
1676025658.92419,996,0.0
1676025658.925215,997,0.0
1676025658.926257,998,0.0
1676025658.927312,999,0.0


==> csvs/generalization/d_1024_m_8192.csv <==
Wall time,Step,Value
1676030723.461455,0,1.0
1676030723.46312,1,1.0
1676030723.464404,2,1.0
1676030723.465491,3,1.0
1676030723.466569,4,1.0
1676030723.467623,5,1.0
1676030723.468694,6,1.0
1676030723.46977,7,1.0
1676030723.470785,8,1.0
1676030723.471813,9,1.0
1676030723.472827,10,1.0
1676030723.473804,11,1.0
1676030723.474802,12,1.0
1676030723.475827,13,1.0
1676030723.476822,14,1.0
1676030723.477802,15,1.0
1676030723.478791,16,1.0
1676030723.479811,17,1.0
1676030723.480798,18,1.0
1676030723.481787,19,1.0
1676030723.482788,20,1.0
1676030723.483812,21,1.0
1676030723.484801,22,1.0
1676030723.485771,23,1.0
1676030723.486753,24,1.0
1676030723.487767,25,1.0
1676030723.488755,26,1.0
1676030723.489745,27,1.0
1676030723.490726,28,1.0
1676030723.491749,29,1.0
1676030723.49273,30,1.0
1676030723.493705,31,1.0
1676030723.494682,32,1.0
1676030723.495698,33,1.0
1676030723.496669,34,1.0
1676030723.497649,35,0.9899999499320984
1676030723.498634,36,0.9300000071525574
1676030723.499653,37,0.7599999904632568
1676030723.500649,38,0.5299999713897705
1676030723.501633,39,0.2800000011920929
1676030723.50261,40,0.1599999964237213
1676030723.503616,41,0.03999999910593033
1676030723.504597,42,0.009999999776482582
1676030723.505567,43,0.0
1676030723.506543,44,0.0
1676030723.507553,45,0.0
1676030723.508531,46,0.0
1676030723.509495,47,0.0
1676030723.510462,48,0.0
1676030723.511465,49,0.0
1676030723.51248,50,0.0
1676030723.513465,51,0.0
1676030723.51443,52,0.0
1676030723.515439,53,0.0
1676030723.516412,54,0.0
1676030723.517382,55,0.0
1676030723.518355,56,0.0
1676030723.519365,57,0.0
1676030723.520345,58,0.0
1676030723.521312,59,0.0
1676030723.522276,60,0.0
1676030723.523267,61,0.0
1676030723.524252,62,0.0
1676030723.525221,63,0.0
1676030723.526202,64,0.0
1676030723.527194,65,0.0
1676030723.528181,66,0.0
1676030723.529156,67,0.0
1676030723.530153,68,0.0
1676030723.531157,69,0.0
1676030723.532148,70,0.0
1676030723.533119,71,0.0
1676030723.534095,72,0.0
1676030723.535084,73,0.0
1676030723.536078,74,0.0
1676030723.537063,75,0.0
1676030723.538043,76,0.0
1676030723.539035,77,0.0
1676030723.540029,78,0.0
1676030723.541012,79,0.0
1676030723.541993,80,0.0
1676030723.543,81,0.0
1676030723.543994,82,0.0
1676030723.54498,83,0.0
1676030723.545947,84,0.0
1676030723.546941,85,0.0
1676030723.547947,86,0.0
1676030723.548926,87,0.0
1676030723.549892,88,0.0
1676030723.550866,89,0.0
1676030723.551865,90,0.0
1676030723.552845,91,0.0
1676030723.553821,92,0.0
1676030723.554806,93,0.0
1676030723.555821,94,0.0
1676030723.556803,95,0.0
1676030723.557966,96,0.0
1676030723.558983,97,0.0
1676030723.559985,98,0.0
1676030723.56099,99,0.0
1676030723.561977,100,0.0
1676030723.563196,101,0.0
1676030723.564216,102,0.0
1676030723.565378,103,0.0
1676030723.566353,104,0.0
1676030723.56736,105,0.0
1676030723.568348,106,0.0
1676030723.569312,107,0.0
1676030723.570284,108,0.0
1676030723.571292,109,0.0
1676030723.572278,110,0.0
1676030723.573263,111,0.0
1676030723.574248,112,0.0
1676030723.575253,113,0.0
1676030723.576251,114,0.0
1676030723.57724,115,0.0
1676030723.578209,116,0.0
1676030723.579217,117,0.0
1676030723.580202,118,0.0
1676030723.581179,119,0.0
1676030723.582158,120,0.0
1676030723.583199,121,0.0
1676030723.584422,122,0.0
1676030723.58566,123,0.0
1676030723.586668,124,0.0
1676030723.587689,125,0.0
1676030723.588709,126,0.0
1676030723.589694,127,0.0
1676030723.590675,128,0.0
1676030723.591723,129,0.0
1676030723.59271,130,0.0
1676030723.593689,131,0.0
1676030723.594667,132,0.0
1676030723.595692,133,0.0
1676030723.596671,134,0.0
1676030723.59765,135,0.0
1676030723.598653,136,0.0
1676030723.599686,137,0.0
1676030723.60068,138,0.0
1676030723.601887,139,0.0
1676030723.603064,140,0.0
1676030723.604088,141,0.0
1676030723.605066,142,0.0
1676030723.606066,143,0.0
1676030723.607086,144,0.0
1676030723.608097,145,0.0
1676030723.609106,146,0.0
1676030723.610174,147,0.0
1676030723.611274,148,0.0
1676030723.612322,149,0.0
1676030723.613317,150,0.0
1676030723.614315,151,0.0
1676030723.615312,152,0.0
1676030723.616322,153,0.0
1676030723.617311,154,0.0
1676030723.618288,155,0.0
1676030723.619276,156,0.0
1676030723.620279,157,0.0
1676030723.621275,158,0.0
1676030723.622285,159,0.0
1676030723.623288,160,0.0
1676030723.624281,161,0.0
1676030723.625259,162,0.0
1676030723.62626,163,0.0
1676030723.62725,164,0.0
1676030723.628271,165,0.0
1676030723.629245,166,0.0
1676030723.63026,167,0.0
1676030723.63126,168,0.0
1676030723.632258,169,0.0
1676030723.633228,170,0.0
1676030723.634221,171,0.0
1676030723.635225,172,0.0
1676030723.636224,173,0.0
1676030723.637214,174,0.0
1676030723.638209,175,0.0
1676030723.639219,176,0.0
1676030723.640225,177,0.0
1676030723.641218,178,0.0
1676030723.642286,179,0.0
1676030723.643373,180,0.0
1676030723.644377,181,0.0
1676030723.645358,182,0.0
1676030723.646358,183,0.0
1676030723.647363,184,0.0
1676030723.648362,185,0.0
1676030723.64934,186,0.0
1676030723.650358,187,0.0
1676030723.651374,188,0.0
1676030723.652378,189,0.0
1676030723.653364,190,0.0
1676030723.654366,191,0.0
1676030723.655381,192,0.0
1676030723.656404,193,0.0
1676030723.657399,194,0.0
1676030723.658411,195,0.0
1676030723.659423,196,0.0
1676030723.660438,197,0.0
1676030723.661438,198,0.0
1676030723.662415,199,0.0
1676030723.663573,200,0.0
1676030723.664604,201,0.0
1676030723.665595,202,0.0
1676030723.666584,203,0.0
1676030723.667589,204,0.0
1676030723.668577,205,0.0
1676030723.669565,206,0.0
1676030723.670557,207,0.0
1676030723.671549,208,0.0
1676030723.672542,209,0.0
1676030723.673535,210,0.0
1676030723.674542,211,0.0
1676030723.675553,212,0.0
1676030723.676588,213,0.0
1676030723.677563,214,0.0
1676030723.678549,215,0.0
1676030723.679571,216,0.0
1676030723.680575,217,0.0
1676030723.681554,218,0.0
1676030723.682562,219,0.0
1676030723.683574,220,0.0
1676030723.684579,221,0.0
1676030723.685556,222,0.0
1676030723.68654,223,0.0
1676030723.687555,224,0.0
1676030723.688565,225,0.0
1676030723.689556,226,0.0
1676030723.690556,227,0.0
1676030723.691557,228,0.0
1676030723.692553,229,0.0
1676030723.693538,230,0.0
1676030723.694503,231,0.0
1676030723.695516,232,0.0
1676030723.696512,233,0.0
1676030723.697489,234,0.0
1676030723.698484,235,0.0
1676030723.699492,236,0.0
1676030723.70048,237,0.0
1676030723.701468,238,0.0
1676030723.702654,239,0.0
1676030723.703662,240,0.0
1676030723.704728,241,0.0
1676030723.705739,242,0.0
1676030723.706943,243,0.0
1676030723.708202,244,0.0
1676030723.709221,245,0.0
1676030723.710222,246,0.0
1676030723.711224,247,0.0
1676030723.712241,248,0.0
1676030723.713277,249,0.0
1676030723.714264,250,0.0
1676030723.71528,251,0.0
1676030723.716287,252,0.0
1676030723.717292,253,0.0
1676030723.718299,254,0.0
1676030723.719314,255,0.0
1676030723.720325,256,0.0
1676030723.721516,257,0.0
1676030723.72251,258,0.0
1676030723.723532,259,0.0
1676030723.724505,260,0.0
1676030723.725498,261,0.0
1676030723.726503,262,0.0
1676030723.727508,263,0.0
1676030723.728505,264,0.0
1676030723.729486,265,0.0
1676030723.730467,266,0.0
1676030723.731498,267,0.0
1676030723.732516,268,0.0
1676030723.733707,269,0.0
1676030723.734707,270,0.0
1676030723.735721,271,0.0
1676030723.736708,272,0.0
1676030723.737717,273,0.0
1676030723.738946,274,0.0
1676030723.739966,275,0.0
1676030723.740957,276,0.0
1676030723.741937,277,0.0
1676030723.742914,278,0.0
1676030723.743915,279,0.0
1676030723.744902,280,0.0
1676030723.745916,281,0.0
1676030723.746899,282,0.0
1676030723.747905,283,0.0
1676030723.748892,284,0.0
1676030723.749884,285,0.0
1676030723.75085,286,0.0
1676030723.751856,287,0.0
1676030723.752844,288,0.0
1676030723.753826,289,0.0
1676030723.754811,290,0.0
1676030723.755904,291,0.0
1676030723.756953,292,0.0
1676030723.758009,293,0.0
1676030723.759062,294,0.0
1676030723.760129,295,0.0
1676030723.761171,296,0.0
1676030723.762152,297,0.0
1676030723.763142,298,0.0
1676030723.764261,299,0.0
1676030723.765253,300,0.0
1676030723.766236,301,0.0
1676030723.76722,302,0.0
1676030723.768211,303,0.0
1676030723.769185,304,0.0
1676030723.770164,305,0.0
1676030723.77114,306,0.0
1676030723.772127,307,0.0
1676030723.773105,308,0.0
1676030723.774077,309,0.0
1676030723.77507,310,0.0
1676030723.776057,311,0.0
1676030723.777036,312,0.0
1676030723.77802,313,0.0
1676030723.779008,314,0.0
1676030723.779991,315,0.0
1676030723.780986,316,0.0
1676030723.781973,317,0.0
1676030723.782969,318,0.0
1676030723.783959,319,0.0
1676030723.784941,320,0.0
1676030723.785928,321,0.0
1676030723.786913,322,0.0
1676030723.787918,323,0.0
1676030723.788892,324,0.0
1676030723.789881,325,0.0
1676030723.790862,326,0.0
1676030723.791919,327,0.0
1676030723.792942,328,0.0
1676030723.793948,329,0.0
1676030723.794953,330,0.0
1676030723.795974,331,0.0
1676030723.796967,332,0.0
1676030723.797966,333,0.0
1676030723.798951,334,0.0
1676030723.799955,335,0.0
1676030723.800956,336,0.0
1676030723.801952,337,0.0
1676030723.802948,338,0.0
1676030723.803973,339,0.0
1676030723.804965,340,0.0
1676030723.805959,341,0.0
1676030723.806981,342,0.0
1676030723.807989,343,0.0
1676030723.808989,344,0.0
1676030723.81,345,0.0
1676030723.810997,346,0.0
1676030723.812004,347,0.0
1676030723.813006,348,0.0
1676030723.813993,349,0.0
1676030723.81499,350,0.0
1676030723.815991,351,0.0
1676030723.816981,352,0.0
1676030723.817965,353,0.0
1676030723.818964,354,0.0
1676030723.819987,355,0.0
1676030723.820982,356,0.0
1676030723.821971,357,0.0
1676030723.822976,358,0.0
1676030723.823988,359,0.0
1676030723.824982,360,0.0
1676030723.825977,361,0.0
1676030723.826975,362,0.0
1676030723.827979,363,0.0
1676030723.828969,364,0.0
1676030723.829961,365,0.0
1676030723.830967,366,0.0
1676030723.83198,367,0.0
1676030723.832945,368,0.0
1676030723.833909,369,0.0
1676030723.834866,370,0.0
1676030723.835855,371,0.0
1676030723.836818,372,0.0
1676030723.83779,373,0.0
1676030723.838959,374,0.0
1676030723.840135,375,0.0
1676030723.841103,376,0.0
1676030723.842064,377,0.0
1676030723.843037,378,0.0
1676030723.854901,379,0.0
1676030723.856258,380,0.0
1676030723.857415,381,0.0
1676030723.85855,382,0.0
1676030723.859709,383,0.0
1676030723.861295,384,0.0
1676030723.862957,385,0.0
1676030723.864594,386,0.0
1676030723.866514,387,0.0
1676030723.868196,388,0.0
1676030723.869191,389,0.0
1676030723.870175,390,0.0
1676030723.871183,391,0.0
1676030723.872186,392,0.0
1676030723.873193,393,0.0
1676030723.874191,394,0.0
1676030723.875192,395,0.0
1676030723.876199,396,0.0
1676030723.877204,397,0.0
1676030723.878185,398,0.0
1676030723.879186,399,0.0
1676030723.880172,400,0.0
1676030723.881164,401,0.0
1676030723.882146,402,0.0
1676030723.883146,403,0.0
1676030723.884134,404,0.0
1676030723.885319,405,0.0
1676030723.886278,406,0.0
1676030723.887257,407,0.0
1676030723.888241,408,0.0
1676030723.889228,409,0.0
1676030723.890204,410,0.0
1676030723.891405,411,0.0
1676030723.892568,412,0.0
1676030723.893537,413,0.0
1676030723.894492,414,0.0
1676030723.895475,415,0.0
1676030723.896447,416,0.0
1676030723.897431,417,0.0
1676030723.898407,418,0.0
1676030723.899387,419,0.0
1676030723.900363,420,0.0
1676030723.901318,421,0.0
1676030723.902288,422,0.0
1676030723.903263,423,0.0
1676030723.904237,424,0.0
1676030723.905206,425,0.0
1676030723.906159,426,0.0
1676030723.907123,427,0.0
1676030723.908096,428,0.0
1676030723.909069,429,0.0
1676030723.910034,430,0.0
1676030723.911011,431,0.0
1676030723.911987,432,0.0
1676030723.912959,433,0.0
1676030723.913927,434,0.0
1676030723.914901,435,0.0
1676030723.915896,436,0.0
1676030723.9169,437,0.0
1676030723.917885,438,0.0
1676030723.918866,439,0.0
1676030723.91987,440,0.0
1676030723.920874,441,0.0
1676030723.921852,442,0.0
1676030723.922834,443,0.0
1676030723.923833,444,0.0
1676030723.924822,445,0.0
1676030723.925798,446,0.0
1676030723.926779,447,0.0
1676030723.927786,448,0.0
1676030723.928788,449,0.0
1676030723.929765,450,0.0
1676030723.930746,451,0.0
1676030723.931753,452,0.0
1676030723.932751,453,0.0
1676030723.933715,454,0.0
1676030723.934695,455,0.0
1676030723.935706,456,0.0
1676030723.936714,457,0.0
1676030723.937694,458,0.0
1676030723.938675,459,0.0
1676030723.93968,460,0.0
1676030723.940682,461,0.0
1676030723.941652,462,0.0
1676030723.942629,463,0.0
1676030723.943643,464,0.0
1676030723.944637,465,0.0
1676030723.945615,466,0.0
1676030723.946598,467,0.0
1676030723.947608,468,0.0
1676030723.948597,469,0.0
1676030723.94959,470,0.0
1676030723.950576,471,0.0
1676030723.951564,472,0.0
1676030723.952578,473,0.0
1676030723.953564,474,0.0
1676030723.954551,475,0.0
1676030723.955549,476,0.0
1676030723.956556,477,0.0
1676030723.957562,478,0.0
1676030723.958547,479,0.0
1676030723.959547,480,0.0
1676030723.960542,481,0.0
1676030723.961524,482,0.0
1676030723.962507,483,0.0
1676030723.963519,484,0.0
1676030723.964516,485,0.0
1676030723.965498,486,0.0
1676030723.966632,487,0.0
1676030723.967635,488,0.0
1676030723.968638,489,0.0
1676030723.969623,490,0.0
1676030723.970605,491,0.0
1676030723.971604,492,0.0
1676030723.972979,493,0.0
1676030723.97432,494,0.0
1676030723.976254,495,0.0
1676030723.977727,496,0.0
1676030723.979845,497,0.0
1676030723.981783,498,0.0
1676030723.982961,499,0.0
1676030723.983972,500,0.0
1676030723.98497,501,0.0
1676030723.98596,502,0.0
1676030723.986955,503,0.0
1676030723.987964,504,0.0
1676030723.988984,505,0.0
1676030723.989992,506,0.0
1676030723.99099,507,0.0
1676030723.992219,508,0.0
1676030723.993238,509,0.0
1676030723.994251,510,0.0
1676030723.995259,511,0.0
1676030723.996292,512,0.0
1676030723.997316,513,0.0
1676030723.998336,514,0.0
1676030723.999374,515,0.0
1676030724.000395,516,0.0
1676030724.001398,517,0.0
1676030724.002423,518,0.0
1676030724.003471,519,0.0
1676030724.004491,520,0.0
1676030724.005511,521,0.0
1676030724.006533,522,0.0
1676030724.007565,523,0.0
1676030724.008579,524,0.0
1676030724.009598,525,0.0
1676030724.0106,526,0.0
1676030724.011636,527,0.0
1676030724.012649,528,0.0
1676030724.01366,529,0.0
1676030724.014679,530,0.0
1676030724.015719,531,0.0
1676030724.016717,532,0.0
1676030724.017723,533,0.0
1676030724.018726,534,0.0
1676030724.019893,535,0.0
1676030724.02089,536,0.0
1676030724.021899,537,0.0
1676030724.022907,538,0.0
1676030724.023948,539,0.0
1676030724.024958,540,0.0
1676030724.025958,541,0.0
1676030724.026949,542,0.0
1676030724.02798,543,0.0
1676030724.028981,544,0.0
1676030724.029991,545,0.0
1676030724.031014,546,0.0
1676030724.032037,547,0.0
1676030724.033057,548,0.0
1676030724.034059,549,0.0
1676030724.035072,550,0.0
1676030724.036092,551,0.0
1676030724.037086,552,0.0
1676030724.038096,553,0.0
1676030724.039119,554,0.0
1676030724.040154,555,0.0
1676030724.041161,556,0.0
1676030724.042167,557,0.0
1676030724.043176,558,0.0
1676030724.044189,559,0.0
1676030724.045204,560,0.0
1676030724.04623,561,0.0
1676030724.047256,562,0.0
1676030724.048281,563,0.0
1676030724.049291,564,0.0
1676030724.0503,565,0.0
1676030724.051325,566,0.0
1676030724.052341,567,0.0
1676030724.053328,568,0.0
1676030724.054334,569,0.0
1676030724.055359,570,0.0
1676030724.056371,571,0.0
1676030724.05737,572,0.0
1676030724.058383,573,0.0
1676030724.059398,574,0.0
1676030724.060396,575,0.0
1676030724.061401,576,0.0
1676030724.062405,577,0.0
1676030724.063414,578,0.0
1676030724.064423,579,0.0
1676030724.065438,580,0.0
1676030724.066453,581,0.0
1676030724.067637,582,0.0
1676030724.068652,583,0.0
1676030724.06965,584,0.0
1676030724.070658,585,0.0
1676030724.071694,586,0.0
1676030724.072708,587,0.0
1676030724.073724,588,0.0
1676030724.074736,589,0.0
1676030724.075776,590,0.0
1676030724.076787,591,0.0
1676030724.077792,592,0.0
1676030724.078801,593,0.0
1676030724.079826,594,0.0
1676030724.08083,595,0.0
1676030724.081826,596,0.0
1676030724.08283,597,0.0
1676030724.083853,598,0.0
1676030724.084857,599,0.0
1676030724.085857,600,0.0
1676030724.086861,601,0.0
1676030724.087881,602,0.0
1676030724.08891,603,0.0
1676030724.089904,604,0.0
1676030724.090941,605,0.0
1676030724.091947,606,0.0
1676030724.092949,607,0.0
1676030724.093935,608,0.0
1676030724.094941,609,0.0
1676030724.095952,610,0.0
1676030724.096957,611,0.0
1676030724.097956,612,0.0
1676030724.098969,613,0.0
1676030724.099995,614,0.0
1676030724.101008,615,0.0
1676030724.102004,616,0.0
1676030724.103019,617,0.0
1676030724.104029,618,0.0
1676030724.10502,619,0.0
1676030724.106024,620,0.0
1676030724.10705,621,0.0
1676030724.108061,622,0.0
1676030724.109059,623,0.0
1676030724.110049,624,0.0
1676030724.111073,625,0.0
1676030724.112082,626,0.0
1676030724.113078,627,0.0
1676030724.114082,628,0.0
1676030724.115109,629,0.0
1676030724.116114,630,0.0
1676030724.117123,631,0.0
1676030724.118116,632,0.0
1676030724.11932,633,0.0
1676030724.120327,634,0.0
1676030724.121338,635,0.0
1676030724.122348,636,0.0
1676030724.12356,637,0.0
1676030724.124576,638,0.0
1676030724.125566,639,0.0
1676030724.126564,640,0.0
1676030724.127591,641,0.0
1676030724.128606,642,0.0
1676030724.129603,643,0.0
1676030724.130584,644,0.0
1676030724.131622,645,0.0
1676030724.132619,646,0.0
1676030724.133616,647,0.0
1676030724.134601,648,0.0
1676030724.135642,649,0.0
1676030724.136659,650,0.0
1676030724.137655,651,0.0
1676030724.138641,652,0.0
1676030724.139692,653,0.0
1676030724.14071,654,0.0
1676030724.141707,655,0.0
1676030724.142703,656,0.0
1676030724.143722,657,0.0
1676030724.144722,658,0.0
1676030724.145722,659,0.0
1676030724.146725,660,0.0
1676030724.147754,661,0.0
1676030724.14876,662,0.0
1676030724.149811,663,0.0
1676030724.150993,664,0.0
1676030724.152009,665,0.0
1676030724.153,666,0.0
1676030724.153987,667,0.0
1676030724.15499,668,0.0
1676030724.156003,669,0.0
1676030724.156991,670,0.0
1676030724.157983,671,0.0
1676030724.15897,672,0.0
1676030724.160391,673,0.0
1676030724.161421,674,0.0
1676030724.162431,675,0.0
1676030724.163457,676,0.0
1676030724.164475,677,0.0
1676030724.165477,678,0.0
1676030724.166456,679,0.0
1676030724.167473,680,0.0
1676030724.168634,681,0.0
1676030724.169633,682,0.0
1676030724.170629,683,0.0
1676030724.17165,684,0.0
1676030724.172688,685,0.0
1676030724.173845,686,0.0
1676030724.17484,687,0.0
1676030724.175855,688,0.0
1676030724.176845,689,0.0
1676030724.177829,690,0.0
1676030724.178809,691,0.0
1676030724.179809,692,0.0
1676030724.180798,693,0.0
1676030724.181775,694,0.0
1676030724.182772,695,0.0
1676030724.183782,696,0.0
1676030724.184771,697,0.0
1676030724.185751,698,0.0
1676030724.187096,699,0.0
1676030724.188301,700,0.0
1676030724.189306,701,0.0
1676030724.190494,702,0.0
1676030724.191704,703,0.0
1676030724.192698,704,0.0
1676030724.193689,705,0.0
1676030724.194656,706,0.0
1676030724.195662,707,0.0
1676030724.196633,708,0.0
1676030724.197621,709,0.0
1676030724.1986,710,0.0
1676030724.199631,711,0.0
1676030724.20062,712,0.0
1676030724.201603,713,0.0
1676030724.202578,714,0.0
1676030724.203578,715,0.0
1676030724.204564,716,0.0
1676030724.205558,717,0.0
1676030724.206535,718,0.0
1676030724.207534,719,0.0
1676030724.208533,720,0.0
1676030724.2095,721,0.0
1676030724.210479,722,0.0
1676030724.211492,723,0.0
1676030724.212481,724,0.0
1676030724.213463,725,0.0
1676030724.214447,726,0.0
1676030724.215447,727,0.0
1676030724.216443,728,0.0
1676030724.217426,729,0.0
1676030724.218403,730,0.0
1676030724.219384,731,0.0
1676030724.22037,732,0.0
1676030724.221355,733,0.0
1676030724.222344,734,0.0
1676030724.223353,735,0.0
1676030724.224335,736,0.0
1676030724.225323,737,0.0
1676030724.226308,738,0.0
1676030724.227295,739,0.0
1676030724.228288,740,0.0
1676030724.229272,741,0.0
1676030724.230251,742,0.0
1676030724.231236,743,0.0
1676030724.232243,744,0.0
1676030724.233239,745,0.0
1676030724.23423,746,0.0
1676030724.235225,747,0.0
1676030724.236208,748,0.0
1676030724.237187,749,0.0
1676030724.238166,750,0.0
1676030724.239144,751,0.0
1676030724.240146,752,0.0
1676030724.241125,753,0.0
1676030724.242116,754,0.0
1676030724.2431,755,0.0
1676030724.244099,756,0.0
1676030724.24508,757,0.0
1676030724.246054,758,0.0
1676030724.247041,759,0.0
1676030724.24803,760,0.0
1676030724.249012,761,0.0
1676030724.249984,762,0.0
1676030724.250983,763,0.0
1676030724.251985,764,0.0
1676030724.25298,765,0.0
1676030724.253961,766,0.0
1676030724.254941,767,0.0
1676030724.255935,768,0.0
1676030724.25693,769,0.0
1676030724.257909,770,0.0
1676030724.2589,771,0.0
1676030724.259902,772,0.0
1676030724.260882,773,0.0
1676030724.261854,774,0.0
1676030724.262818,775,0.0
1676030724.263823,776,0.0
1676030724.264807,777,0.0
1676030724.265782,778,0.0
1676030724.266772,779,0.0
1676030724.267779,780,0.0
1676030724.268911,781,0.0
1676030724.269888,782,0.0
1676030724.270868,783,0.0
1676030724.271869,784,0.0
1676030724.272866,785,0.0
1676030724.273848,786,0.0
1676030724.27483,787,0.0
1676030724.275823,788,0.0
1676030724.276818,789,0.0
1676030724.2778,790,0.0
1676030724.278786,791,0.0
1676030724.27979,792,0.0
1676030724.280784,793,0.0
1676030724.281755,794,0.0
1676030724.282732,795,0.0
1676030724.283742,796,0.0
1676030724.284719,797,0.0
1676030724.285692,798,0.0
1676030724.286664,799,0.0
1676030724.287674,800,0.0
1676030724.288654,801,0.0
1676030724.289628,802,0.0
1676030724.290606,803,0.0
1676030724.291788,804,0.0
1676030724.29281,805,0.0
1676030724.293814,806,0.0
1676030724.294813,807,0.0
1676030724.295831,808,0.0
1676030724.296834,809,0.0
1676030724.297822,810,0.0
1676030724.298822,811,0.0
1676030724.299841,812,0.0
1676030724.300845,813,0.0
1676030724.301849,814,0.0
1676030724.302841,815,0.0
1676030724.303858,816,0.0
1676030724.30487,817,0.0
1676030724.30586,818,0.0
1676030724.306848,819,0.0
1676030724.307911,820,0.0
1676030724.308921,821,0.0
1676030724.309926,822,0.0
1676030724.310933,823,0.0
1676030724.312153,824,0.0
1676030724.313152,825,0.0
1676030724.314139,826,0.0
1676030724.315139,827,0.0
1676030724.316161,828,0.0
1676030724.317174,829,0.0
1676030724.318169,830,0.0
1676030724.319175,831,0.0
1676030724.320183,832,0.0
1676030724.321185,833,0.0
1676030724.322185,834,0.0
1676030724.323188,835,0.0
1676030724.324197,836,0.0
1676030724.325202,837,0.0
1676030724.326207,838,0.0
1676030724.327217,839,0.0
1676030724.32823,840,0.0
1676030724.329235,841,0.0
1676030724.330229,842,0.0
1676030724.331239,843,0.0
1676030724.332244,844,0.0
1676030724.333244,845,0.0
1676030724.334261,846,0.0
1676030724.335267,847,0.0
1676030724.336285,848,0.0
1676030724.337283,849,0.0
1676030724.338279,850,0.0
1676030724.339294,851,0.0
1676030724.340292,852,0.0
1676030724.341292,853,0.0
1676030724.342286,854,0.0
1676030724.34329,855,0.0
1676030724.344282,856,0.0
1676030724.345278,857,0.0
1676030724.346278,858,0.0
1676030724.347267,859,0.0
1676030724.348274,860,0.0
1676030724.349269,861,0.0
1676030724.350265,862,0.0
1676030724.351285,863,0.0
1676030724.352286,864,0.0
1676030724.353282,865,0.0
1676030724.35428,866,0.0
1676030724.355289,867,0.0
1676030724.35628,868,0.0
1676030724.357278,869,0.0
1676030724.358274,870,0.0
1676030724.359289,871,0.0
1676030724.360298,872,0.0
1676030724.361297,873,0.0
1676030724.362288,874,0.0
1676030724.363293,875,0.0
1676030724.364298,876,0.0
1676030724.365287,877,0.0
1676030724.36629,878,0.0
1676030724.367286,879,0.0
1676030724.368306,880,0.0
1676030724.369453,881,0.0
1676030724.370449,882,0.0
1676030724.371473,883,0.0
1676030724.372486,884,0.0
1676030724.373493,885,0.0
1676030724.374653,886,0.0
1676030724.37566,887,0.0
1676030724.376657,888,0.0
1676030724.377637,889,0.0
1676030724.378623,890,0.0
1676030724.37962,891,0.0
1676030724.380606,892,0.0
1676030724.381587,893,0.0
1676030724.382571,894,0.0
1676030724.383561,895,0.0
1676030724.384556,896,0.0
1676030724.385539,897,0.0
1676030724.386513,898,0.0
1676030724.387502,899,0.0
1676030724.388485,900,0.0
1676030724.389467,901,0.0
1676030724.39044,902,0.0
1676030724.391447,903,0.0
1676030724.392433,904,0.0
1676030724.393425,905,0.0
1676030724.394413,906,0.0
1676030724.395407,907,0.0
1676030724.396389,908,0.0
1676030724.39737,909,0.0
1676030724.398344,910,0.0
1676030724.399339,911,0.0
1676030724.400341,912,0.0
1676030724.401316,913,0.0
1676030724.402299,914,0.0
1676030724.40329,915,0.0
1676030724.404265,916,0.0
1676030724.405236,917,0.0
1676030724.406213,918,0.0
1676030724.407207,919,0.0
1676030724.408195,920,0.0
1676030724.409182,921,0.0
1676030724.410167,922,0.0
1676030724.411171,923,0.0
1676030724.412173,924,0.0
1676030724.413165,925,0.0
1676030724.414367,926,0.0
1676030724.415545,927,0.0
1676030724.416531,928,0.0
1676030724.417532,929,0.0
1676030724.41851,930,0.0
1676030724.419507,931,0.0
1676030724.420505,932,0.0
1676030724.421486,933,0.0
1676030724.422457,934,0.0
1676030724.423439,935,0.0
1676030724.42442,936,0.0
1676030724.425396,937,0.0
1676030724.426381,938,0.0
1676030724.427382,939,0.0
1676030724.428375,940,0.0
1676030724.429346,941,0.0
1676030724.430324,942,0.0
1676030724.431315,943,0.0
1676030724.432295,944,0.0
1676030724.433272,945,0.0
1676030724.434237,946,0.0
1676030724.435226,947,0.0
1676030724.436223,948,0.0
1676030724.437214,949,0.0
1676030724.438205,950,0.0
1676030724.439177,951,0.0
1676030724.440165,952,0.0
1676030724.441134,953,0.0
1676030724.442101,954,0.0
1676030724.443113,955,0.0
1676030724.444108,956,0.0
1676030724.445096,957,0.0
1676030724.44607,958,0.0
1676030724.447044,959,0.0
1676030724.44817,960,0.0
1676030724.449274,961,0.0
1676030724.450269,962,0.0
1676030724.451286,963,0.0
1676030724.452293,964,0.0
1676030724.453292,965,0.0
1676030724.454288,966,0.0
1676030724.455286,967,0.0
1676030724.456291,968,0.0
1676030724.457293,969,0.0
1676030724.458299,970,0.0
1676030724.459327,971,0.0
1676030724.460328,972,0.0
1676030724.461346,973,0.0
1676030724.462348,974,0.0
1676030724.463367,975,0.0
1676030724.464371,976,0.0
1676030724.465373,977,0.0
1676030724.466372,978,0.0
1676030724.467389,979,0.0
1676030724.468386,980,0.0
1676030724.469533,981,0.0
1676030724.470528,982,0.0
1676030724.471539,983,0.0
1676030724.472545,984,0.0
1676030724.473547,985,0.0
1676030724.474534,986,0.0
1676030724.475537,987,0.0
1676030724.476542,988,0.0
1676030724.477542,989,0.0
1676030724.478532,990,0.0
1676030724.479557,991,0.0
1676030724.480568,992,0.0
1676030724.481571,993,0.0
1676030724.482555,994,0.0
1676030724.483573,995,0.0
1676030724.484579,996,0.0
1676030724.485584,997,0.0
1676030724.486593,998,0.0
1676030724.487621,999,0.0


==> csvs/generalization/d_256_m_1024.csv <==
Wall time,Step,Value
1676027179.112904,0,1.0
1676027179.114299,1,1.0
1676027179.115402,2,1.0
1676027179.11667,3,1.0
1676027179.117711,4,1.0
1676027179.118767,5,1.0
1676027179.119827,6,1.0
1676027179.120885,7,1.0
1676027179.121923,8,1.0
1676027179.123131,9,1.0
1676027179.124168,10,1.0
1676027179.125203,11,1.0
1676027179.126217,12,1.0
1676027179.127292,13,1.0
1676027179.128325,14,1.0
1676027179.129364,15,1.0
1676027179.13039,16,1.0
1676027179.131435,17,1.0
1676027179.132457,18,1.0
1676027179.133479,19,1.0
1676027179.134524,20,1.0
1676027179.135559,21,1.0
1676027179.13658,22,1.0
1676027179.137611,23,1.0
1676027179.138629,24,1.0
1676027179.139679,25,1.0
1676027179.14069,26,1.0
1676027179.141722,27,1.0
1676027179.142749,28,1.0
1676027179.143801,29,1.0
1676027179.144844,30,1.0
1676027179.14588,31,1.0
1676027179.146903,32,1.0
1676027179.147965,33,1.0
1676027179.148994,34,1.0
1676027179.150023,35,1.0
1676027179.151053,36,1.0
1676027179.152088,37,1.0
1676027179.153054,38,1.0
1676027179.154079,39,1.0
1676027179.15513,40,1.0
1676027179.15617,41,1.0
1676027179.157195,42,1.0
1676027179.158237,43,1.0
1676027179.159261,44,1.0
1676027179.160326,45,1.0
1676027179.161343,46,1.0
1676027179.162368,47,1.0
1676027179.163419,48,1.0
1676027179.164451,49,1.0
1676027179.165482,50,1.0
1676027179.166531,51,1.0
1676027179.167571,52,1.0
1676027179.168617,53,1.0
1676027179.16963,54,1.0
1676027179.170656,55,1.0
1676027179.171692,56,1.0
1676027179.17271,57,1.0
1676027179.173732,58,1.0
1676027179.174757,59,1.0
1676027179.175797,60,1.0
1676027179.176829,61,1.0
1676027179.177845,62,1.0
1676027179.178873,63,1.0
1676027179.179912,64,1.0
1676027179.180928,65,0.9899999499320984
1676027179.181946,66,0.9899999499320984
1676027179.182998,67,0.9799999594688416
1676027179.184028,68,0.9699999690055847
1676027179.185041,69,0.9300000071525574
1676027179.186061,70,0.9099999666213989
1676027179.187093,71,0.8399999737739563
1676027179.188115,72,0.7799999713897705
1676027179.189142,73,0.7299999594688416
1676027179.190147,74,0.6399999856948853
1676027179.191218,75,0.5799999833106995
1676027179.192464,76,0.5099999904632568
1676027179.193705,77,0.4599999785423279
1676027179.194719,78,0.4099999964237213
1676027179.195774,79,0.3199999928474426
1676027179.196812,80,0.2199999988079071
1676027179.197886,81,0.14999999105930328
1676027179.19891,82,0.12999999523162842
1676027179.19996,83,0.07999999821186066
1676027179.200967,84,0.05999999865889549
1676027179.202002,85,0.029999999329447746
1676027179.203034,86,0.009999999776482582
1676027179.204074,87,0.0
1676027179.205072,88,0.0
1676027179.206099,89,0.0
1676027179.207142,90,0.0
1676027179.208158,91,0.0
1676027179.209187,92,0.0
1676027179.210226,93,0.0
1676027179.211265,94,0.0
1676027179.212478,95,0.0
1676027179.213489,96,0.0
1676027179.214667,97,0.0
1676027179.215694,98,0.0
1676027179.216715,99,0.0
1676027179.217727,100,0.0
1676027179.218758,101,0.0
1676027179.219791,102,0.0
1676027179.220808,103,0.0
1676027179.221832,104,0.0
1676027179.222857,105,0.0
1676027179.223869,106,0.0
1676027179.22486,107,0.0
1676027179.225818,108,0.0
1676027179.226808,109,0.0
1676027179.227807,110,0.0
1676027179.228781,111,0.0
1676027179.229749,112,0.0
1676027179.230731,113,0.0
1676027179.231769,114,0.0
1676027179.232777,115,0.0
1676027179.233782,116,0.0
1676027179.234778,117,0.0
1676027179.2358,118,0.0
1676027179.236784,119,0.0
1676027179.237773,120,0.0
1676027179.238783,121,0.0
1676027179.239841,122,0.0
1676027179.240825,123,0.0
1676027179.241807,124,0.0
1676027179.242805,125,0.0
1676027179.243855,126,0.0
1676027179.244852,127,0.0
1676027179.245831,128,0.0
1676027179.246817,129,0.0
1676027179.247811,130,0.0
1676027179.248808,131,0.0
1676027179.249776,132,0.0
1676027179.250782,133,0.0
1676027179.251829,134,0.0
1676027179.25282,135,0.0
1676027179.253807,136,0.0
1676027179.254799,137,0.0
1676027179.255802,138,0.0
1676027179.256786,139,0.0
1676027179.257773,140,0.0
1676027179.258763,141,0.0
1676027179.25979,142,0.0
1676027179.260779,143,0.0
1676027179.261766,144,0.0
1676027179.262748,145,0.0
1676027179.263765,146,0.0
1676027179.264765,147,0.0
1676027179.265765,148,0.0
1676027179.266757,149,0.0
1676027179.267813,150,0.0
1676027179.268814,151,0.0
1676027179.269803,152,0.0
1676027179.270796,153,0.0
1676027179.271816,154,0.0
1676027179.272822,155,0.0
1676027179.273827,156,0.0
1676027179.274832,157,0.0
1676027179.27586,158,0.0
1676027179.276857,159,0.0
1676027179.277854,160,0.0
1676027179.278876,161,0.0
1676027179.279908,162,0.0
1676027179.280892,163,0.0
1676027179.281875,164,0.0
1676027179.282874,165,0.0
1676027179.283903,166,0.0
1676027179.285061,167,0.0
1676027179.286081,168,0.0
1676027179.287135,169,0.0
1676027179.288143,170,0.0
1676027179.289143,171,0.0
1676027179.290114,172,0.0
1676027179.291143,173,0.0
1676027179.292132,174,0.0
1676027179.293132,175,0.0
1676027179.294116,176,0.0
1676027179.295132,177,0.0
1676027179.296129,178,0.0
1676027179.297129,179,0.0
1676027179.298135,180,0.0
1676027179.299131,181,0.0
1676027179.300176,182,0.0
1676027179.301196,183,0.0
1676027179.302195,184,0.0
1676027179.303219,185,0.0
1676027179.304309,186,0.0
1676027179.305497,187,0.0
1676027179.306673,188,0.0
1676027179.30791,189,0.0
1676027179.309088,190,0.0
1676027179.310285,191,0.0
1676027179.311376,192,0.0
1676027179.312594,193,0.0
1676027179.31377,194,0.0
1676027179.314913,195,0.0
1676027179.315954,196,0.0
1676027179.316965,197,0.0
1676027179.317988,198,0.0
1676027179.319006,199,0.0
1676027179.320022,200,0.0
1676027179.321029,201,0.0
1676027179.322033,202,0.0
1676027179.32305,203,0.0
1676027179.324056,204,0.0
1676027179.325065,205,0.0
1676027179.326062,206,0.0
1676027179.327095,207,0.0
1676027179.328098,208,0.0
1676027179.329096,209,0.0
1676027179.330096,210,0.0
1676027179.331134,211,0.0
1676027179.332139,212,0.0
1676027179.333142,213,0.0
1676027179.334139,214,0.0
1676027179.335166,215,0.0
1676027179.336182,216,0.0
1676027179.337214,217,0.0
1676027179.338429,218,0.0
1676027179.339652,219,0.0
1676027179.340648,220,0.0
1676027179.341671,221,0.0
1676027179.342679,222,0.0
1676027179.343739,223,0.0
1676027179.344734,224,0.0
1676027179.345763,225,0.0
1676027179.346753,226,0.0
1676027179.347776,227,0.0
1676027179.348784,228,0.0
1676027179.349797,229,0.0
1676027179.351023,230,0.0
1676027179.352248,231,0.0
1676027179.353273,232,0.0
1676027179.354296,233,0.0
1676027179.355331,234,0.0
1676027179.359863,235,0.0
1676027179.360921,236,0.0
1676027179.362162,237,0.0
1676027179.363409,238,0.0
1676027179.364634,239,0.0
1676027179.365831,240,0.0
1676027179.367074,241,0.0
1676027179.368299,242,0.0
1676027179.369432,243,0.0
1676027179.370472,244,0.0
1676027179.371529,245,0.0
1676027179.372566,246,0.0
1676027179.373597,247,0.0
1676027179.374829,248,0.0
1676027179.380005,249,0.0
1676027179.381308,250,0.0
1676027179.382391,251,0.0
1676027179.383484,252,0.0
1676027179.384544,253,0.0
1676027179.385583,254,0.0
1676027179.386631,255,0.0
1676027179.387717,256,0.0
1676027179.388992,257,0.0
1676027179.390042,258,0.0
1676027179.391132,259,0.0
1676027179.392207,260,0.0
1676027179.393275,261,0.0
1676027179.394333,262,0.0
1676027179.395417,263,0.0
1676027179.396473,264,0.0
1676027179.397672,265,0.0
1676027179.398707,266,0.0
1676027179.399778,267,0.0
1676027179.400831,268,0.0
1676027179.401876,269,0.0
1676027179.402911,270,0.0
1676027179.403983,271,0.0
1676027179.405033,272,0.0
1676027179.406104,273,0.0
1676027179.407138,274,0.0
1676027179.408178,275,0.0
1676027179.409283,276,0.0
1676027179.410365,277,0.0
1676027179.411441,278,0.0
1676027179.412529,279,0.0
1676027179.413588,280,0.0
1676027179.414664,281,0.0
1676027179.415882,282,0.0
1676027179.416952,283,0.0
1676027179.417996,284,0.0
1676027179.419067,285,0.0
1676027179.423501,286,0.0
1676027179.424563,287,0.0
1676027179.425624,288,0.0
1676027179.426671,289,0.0
1676027179.42773,290,0.0
1676027179.428778,291,0.0
1676027179.429814,292,0.0
1676027179.430868,293,0.0
1676027179.431915,294,0.0
1676027179.432966,295,0.0
1676027179.434004,296,0.0
1676027179.435059,297,0.0
1676027179.436099,298,0.0
1676027179.437135,299,0.0
1676027179.438189,300,0.0
1676027179.439269,301,0.0
1676027179.440312,302,0.0
1676027179.441341,303,0.0
1676027179.442368,304,0.0
1676027179.443432,305,0.0
1676027179.444458,306,0.0
1676027179.445491,307,0.0
1676027179.446523,308,0.0
1676027179.447583,309,0.0
1676027179.448625,310,0.0
1676027179.449662,311,0.0
1676027179.450712,312,0.0
1676027179.451789,313,0.0
1676027179.452827,314,0.0
1676027179.453859,315,0.0
1676027179.4549,316,0.0
1676027179.455959,317,0.0
1676027179.456968,318,0.0
1676027179.457924,319,0.0
1676027179.458903,320,0.0
1676027179.459982,321,0.0
1676027179.461013,322,0.0
1676027179.462069,323,0.0
1676027179.463119,324,0.0
1676027179.464169,325,0.0
1676027179.466018,326,0.0
1676027179.467287,327,0.0
1676027179.468429,328,0.0
1676027179.469601,329,0.0
1676027179.470753,330,0.0
1676027179.471947,331,0.0
1676027179.473098,332,0.0
1676027179.474278,333,0.0
1676027179.47545,334,0.0
1676027179.476597,335,0.0
1676027179.477722,336,0.0
1676027179.478997,337,0.0
1676027179.480073,338,0.0
1676027179.481141,339,0.0
1676027179.482202,340,0.0
1676027179.483301,341,0.0
1676027179.484363,342,0.0
1676027179.485424,343,0.0
1676027179.48648,344,0.0
1676027179.487558,345,0.0
1676027179.488618,346,0.0
1676027179.48967,347,0.0
1676027179.490721,348,0.0
1676027179.491801,349,0.0
1676027179.492857,350,0.0
1676027179.494092,351,0.0
1676027179.495142,352,0.0
1676027179.496378,353,0.0
1676027179.497588,354,0.0
1676027179.498637,355,0.0
1676027179.499724,356,0.0
1676027179.500781,357,0.0
1676027179.501834,358,0.0
1676027179.502874,359,0.0
1676027179.503946,360,0.0
1676027179.505002,361,0.0
1676027179.506048,362,0.0
1676027179.507104,363,0.0
1676027179.508141,364,0.0
1676027179.5092,365,0.0
1676027179.510242,366,0.0
1676027179.51131,367,0.0
1676027179.512357,368,0.0
1676027179.513412,369,0.0
1676027179.514442,370,0.0
1676027179.515507,371,0.0
1676027179.51671,372,0.0
1676027179.517776,373,0.0
1676027179.518816,374,0.0
1676027179.519909,375,0.0
1676027179.520953,376,0.0
1676027179.521996,377,0.0
1676027179.523035,378,0.0
1676027179.524091,379,0.0
1676027179.525125,380,0.0
1676027179.526177,381,0.0
1676027179.527233,382,0.0
1676027179.52829,383,0.0
1676027179.529321,384,0.0
1676027179.530379,385,0.0
1676027179.531444,386,0.0
1676027179.53249,387,0.0
1676027179.533523,388,0.0
1676027179.534561,389,0.0
1676027179.53562,390,0.0
1676027179.536674,391,0.0
1676027179.537725,392,0.0
1676027179.538759,393,0.0
1676027179.539817,394,0.0
1676027179.540881,395,0.0
1676027179.541943,396,0.0
1676027179.543013,397,0.0
1676027179.544063,398,0.0
1676027179.545104,399,0.0
1676027179.546138,400,0.0
1676027179.547199,401,0.0
1676027179.54825,402,0.0
1676027179.549296,403,0.0
1676027179.550331,404,0.0
1676027179.551433,405,0.0
1676027179.552486,406,0.0
1676027179.553576,407,0.0
1676027179.554763,408,0.0
1676027179.55602,409,0.0
1676027179.557085,410,0.0
1676027179.55813,411,0.0
1676027179.559198,412,0.0
1676027179.560247,413,0.0
1676027179.56129,414,0.0
1676027179.56233,415,0.0
1676027179.563391,416,0.0
1676027179.564447,417,0.0
1676027179.565496,418,0.0
1676027179.566528,419,0.0
1676027179.567592,420,0.0
1676027179.568653,421,0.0
1676027179.569681,422,0.0
1676027179.570723,423,0.0
1676027179.571776,424,0.0
1676027179.572832,425,0.0
1676027179.573847,426,0.0
1676027179.574864,427,0.0
1676027179.575941,428,0.0
1676027179.576984,429,0.0
1676027179.578045,430,0.0
1676027179.579111,431,0.0
1676027179.580166,432,0.0
1676027179.581223,433,0.0
1676027179.582249,434,0.0
1676027179.583298,435,0.0
1676027179.58434,436,0.0
1676027179.58538,437,0.0
1676027179.586412,438,0.0
1676027179.587463,439,0.0
1676027179.588506,440,0.0
1676027179.589596,441,0.0
1676027179.59063,442,0.0
1676027179.591689,443,0.0
1676027179.592719,444,0.0
1676027179.593766,445,0.0
1676027179.594784,446,0.0
1676027179.595849,447,0.0
1676027179.597061,448,0.0
1676027179.598134,449,0.0
1676027179.599164,450,0.0
1676027179.600215,451,0.0
1676027179.601261,452,0.0
1676027179.602317,453,0.0
1676027179.603379,454,0.0
1676027179.604435,455,0.0
1676027179.605496,456,0.0
1676027179.606539,457,0.0
1676027179.607616,458,0.0
1676027179.608665,459,0.0
1676027179.609717,460,0.0
1676027179.610774,461,0.0
1676027179.611846,462,0.0
1676027179.612906,463,0.0
1676027179.613941,464,0.0
1676027179.615013,465,0.0
1676027179.616077,466,0.0
1676027179.617268,467,0.0
1676027179.618314,468,0.0
1676027179.619376,469,0.0
1676027179.620432,470,0.0
1676027179.621457,471,0.0
1676027179.622496,472,0.0
1676027179.623565,473,0.0
1676027179.624596,474,0.0
1676027179.625633,475,0.0
1676027179.626669,476,0.0
1676027179.627745,477,0.0
1676027179.62881,478,0.0
1676027179.629845,479,0.0
1676027179.630867,480,0.0
1676027179.631946,481,0.0
1676027179.632987,482,0.0
1676027179.634043,483,0.0
1676027179.635107,484,0.0
1676027179.63616,485,0.0
1676027179.637202,486,0.0
1676027179.638242,487,0.0
1676027179.63929,488,0.0
1676027179.640353,489,0.0
1676027179.64138,490,0.0
1676027179.642449,491,0.0
1676027179.64369,492,0.0
1676027179.644778,493,0.0
1676027179.646001,494,0.0
1676027179.647056,495,0.0
1676027179.648101,496,0.0
1676027179.649138,497,0.0
1676027179.650152,498,0.0
1676027179.651169,499,0.0
1676027179.65221,500,0.0
1676027179.653264,501,0.0
1676027179.65431,502,0.0
1676027179.655371,503,0.0
1676027179.6564,504,0.0
1676027179.657462,505,0.0
1676027179.658502,506,0.0
1676027179.659553,507,0.0
1676027179.660589,508,0.0
1676027179.661622,509,0.0
1676027179.662664,510,0.0
1676027179.66373,511,0.0
1676027179.664782,512,0.0
1676027179.665835,513,0.0
1676027179.666867,514,0.0
1676027179.667933,515,0.0
1676027179.668961,516,0.0
1676027179.670008,517,0.0
1676027179.671065,518,0.0
1676027179.672132,519,0.0
1676027179.673152,520,0.0
1676027179.674202,521,0.0
1676027179.675249,522,0.0
1676027179.676267,523,0.0
1676027179.677304,524,0.0
1676027179.678338,525,0.0
1676027179.679391,526,0.0
1676027179.680432,527,0.0
1676027179.681471,528,0.0
1676027179.682508,529,0.0
1676027179.683576,530,0.0
1676027179.684616,531,0.0
1676027179.685645,532,0.0
1676027179.686676,533,0.0
1676027179.687727,534,0.0
1676027179.688763,535,0.0
1676027179.689804,536,0.0
1676027179.690844,537,0.0
1676027179.691908,538,0.0
1676027179.692948,539,0.0
1676027179.694001,540,0.0
1676027179.695058,541,0.0
1676027179.696098,542,0.0
1676027179.697132,543,0.0
1676027179.698179,544,0.0
1676027179.699256,545,0.0
1676027179.700296,546,0.0
1676027179.701333,547,0.0
1676027179.702366,548,0.0
1676027179.703435,549,0.0
1676027179.704476,550,0.0
1676027179.705516,551,0.0
1676027179.706559,552,0.0
1676027179.707633,553,0.0
1676027179.708671,554,0.0
1676027179.709719,555,0.0
1676027179.710746,556,0.0
1676027179.71181,557,0.0
1676027179.712847,558,0.0
1676027179.713894,559,0.0
1676027179.714943,560,0.0
1676027179.715981,561,0.0
1676027179.717012,562,0.0
1676027179.718187,563,0.0
1676027179.719248,564,0.0
1676027179.720296,565,0.0
1676027179.72133,566,0.0
1676027179.722354,567,0.0
1676027179.723416,568,0.0
1676027179.724459,569,0.0
1676027179.725497,570,0.0
1676027179.726527,571,0.0
1676027179.727563,572,0.0
1676027179.728605,573,0.0
1676027179.729644,574,0.0
1676027179.730678,575,0.0
1676027179.731741,576,0.0
1676027179.732786,577,0.0
1676027179.734074,578,0.0
1676027179.735124,579,0.0
1676027179.736166,580,0.0
1676027179.737204,581,0.0
1676027179.738241,582,0.0
1676027179.739308,583,0.0
1676027179.740328,584,0.0
1676027179.741385,585,0.0
1676027179.742431,586,0.0
1676027179.743488,587,0.0
1676027179.744535,588,0.0
1676027179.745784,589,0.0
1676027179.747034,590,0.0
1676027179.748088,591,0.0
1676027179.749293,592,0.0
1676027179.750339,593,0.0
1676027179.751403,594,0.0
1676027179.752448,595,0.0
1676027179.753472,596,0.0
1676027179.754513,597,0.0
1676027179.755575,598,0.0
1676027179.756617,599,0.0
1676027179.75765,600,0.0
1676027179.758706,601,0.0
1676027179.75974,602,0.0
1676027179.760783,603,0.0
1676027179.761816,604,0.0
1676027179.762848,605,0.0
1676027179.763907,606,0.0
1676027179.76494,607,0.0
1676027179.765964,608,0.0
1676027179.767012,609,0.0
1676027179.768045,610,0.0
1676027179.769088,611,0.0
1676027179.77013,612,0.0
1676027179.771194,613,0.0
1676027179.772224,614,0.0
1676027179.773254,615,0.0
1676027179.77429,616,0.0
1676027179.775346,617,0.0
1676027179.776383,618,0.0
1676027179.777418,619,0.0
1676027179.778439,620,0.0
1676027179.7795,621,0.0
1676027179.780539,622,0.0
1676027179.781579,623,0.0
1676027179.782606,624,0.0
1676027179.783661,625,0.0
1676027179.784699,626,0.0
1676027179.785735,627,0.0
1676027179.786777,628,0.0
1676027179.78785,629,0.0
1676027179.788889,630,0.0
1676027179.789921,631,0.0
1676027179.790956,632,0.0
1676027179.792013,633,0.0
1676027179.793051,634,0.0
1676027179.794086,635,0.0
1676027179.795119,636,0.0
1676027179.796161,637,0.0
1676027179.797196,638,0.0
1676027179.798227,639,0.0
1676027179.79929,640,0.0
1676027179.80034,641,0.0
1676027179.801392,642,0.0
1676027179.802429,643,0.0
1676027179.803474,644,0.0
1676027179.804514,645,0.0
1676027179.805552,646,0.0
1676027179.806583,647,0.0
1676027179.807624,648,0.0
1676027179.80867,649,0.0
1676027179.809718,650,0.0
1676027179.810748,651,0.0
1676027179.8118,652,0.0
1676027179.812967,653,0.0
1676027179.814107,654,0.0
1676027179.815286,655,0.0
1676027179.816433,656,0.0
1676027179.817483,657,0.0
1676027179.81866,658,0.0
1676027179.819733,659,0.0
1676027179.820775,660,0.0
1676027179.821835,661,0.0
1676027179.822862,662,0.0
1676027179.824294,663,0.0
1676027179.825342,664,0.0
1676027179.826382,665,0.0
1676027179.827433,666,0.0
1676027179.828474,667,0.0
1676027179.829498,668,0.0
1676027179.830475,669,0.0
1676027179.831481,670,0.0
1676027179.832526,671,0.0
1676027179.833554,672,0.0
1676027179.834586,673,0.0
1676027179.835638,674,0.0
1676027179.836674,675,0.0
1676027179.837724,676,0.0
1676027179.838754,677,0.0
1676027179.839813,678,0.0
1676027179.840845,679,0.0
1676027179.841882,680,0.0
1676027179.84294,681,0.0
1676027179.843967,682,0.0
1676027179.844993,683,0.0
1676027179.846032,684,0.0
1676027179.847103,685,0.0
1676027179.848157,686,0.0
1676027179.849332,687,0.0
1676027179.85037,688,0.0
1676027179.85142,689,0.0
1676027179.852461,690,0.0
1676027179.853491,691,0.0
1676027179.85452,692,0.0
1676027179.855582,693,0.0
1676027179.856622,694,0.0
1676027179.857662,695,0.0
1676027179.858687,696,0.0
1676027179.859758,697,0.0
1676027179.86079,698,0.0
1676027179.861835,699,0.0
1676027179.862875,700,0.0
1676027179.863908,701,0.0
1676027179.864935,702,0.0
1676027179.865977,703,0.0
1676027179.867019,704,0.0
1676027179.868073,705,0.0
1676027179.869102,706,0.0
1676027179.870092,707,0.0
1676027179.871272,708,0.0
1676027179.872517,709,0.0
1676027179.873534,710,0.0
1676027179.874562,711,0.0
1676027179.875611,712,0.0
1676027179.876665,713,0.0
1676027179.877703,714,0.0
1676027179.878734,715,0.0
1676027179.879776,716,0.0
1676027179.880823,717,0.0
1676027179.881846,718,0.0
1676027179.882871,719,0.0
1676027179.883943,720,0.0
1676027179.885002,721,0.0
1676027179.886044,722,0.0
1676027179.887087,723,0.0
1676027179.888122,724,0.0
1676027179.889171,725,0.0
1676027179.890211,726,0.0
1676027179.891252,727,0.0
1676027179.892291,728,0.0
1676027179.893321,729,0.0
1676027179.894347,730,0.0
1676027179.895419,731,0.0
1676027179.896453,732,0.0
1676027179.897495,733,0.0
1676027179.898524,734,0.0
1676027179.899587,735,0.0
1676027179.900631,736,0.0
1676027179.901665,737,0.0
1676027179.902699,738,0.0
1676027179.903752,739,0.0
1676027179.904787,740,0.0
1676027179.90584,741,0.0
1676027179.906857,742,0.0
1676027179.907943,743,0.0
1676027179.908985,744,0.0
1676027179.910033,745,0.0
1676027179.91108,746,0.0
1676027179.912125,747,0.0
1676027179.913158,748,0.0
1676027179.914204,749,0.0
1676027179.915247,750,0.0
1676027179.916741,751,0.0
1676027179.917771,752,0.0
1676027179.918974,753,0.0
1676027179.920032,754,0.0
1676027179.921075,755,0.0
1676027179.922109,756,0.0
1676027179.923167,757,0.0
1676027179.9242,758,0.0
1676027179.925232,759,0.0
1676027179.926277,760,0.0
1676027179.927346,761,0.0
1676027179.928388,762,0.0
1676027179.929412,763,0.0
1676027179.930444,764,0.0
1676027179.931517,765,0.0
1676027179.932558,766,0.0
1676027179.933588,767,0.0
1676027179.934622,768,0.0
1676027179.93568,769,0.0
1676027179.936724,770,0.0
1676027179.937765,771,0.0
1676027179.938791,772,0.0
1676027179.939854,773,0.0
1676027179.94086,774,0.0
1676027179.941844,775,0.0
1676027179.942811,776,0.0
1676027179.943906,777,0.0
1676027179.944906,778,0.0
1676027179.945925,779,0.0
1676027179.946976,780,0.0
1676027179.948016,781,0.0
1676027179.949039,782,0.0
1676027179.950097,783,0.0
1676027179.951138,784,0.0
1676027179.952192,785,0.0
1676027179.953225,786,0.0
1676027179.954261,787,0.0
1676027179.955312,788,0.0
1676027179.956371,789,0.0
1676027179.957402,790,0.0
1676027179.958442,791,0.0
1676027179.959507,792,0.0
1676027179.960556,793,0.0
1676027179.961589,794,0.0
1676027179.96265,795,0.0
1676027179.963697,796,0.0
1676027179.964744,797,0.0
1676027179.965776,798,0.0
1676027179.966799,799,0.0
1676027179.967852,800,0.0
1676027179.968917,801,0.0
1676027179.969934,802,0.0
1676027179.970983,803,0.0
1676027179.972011,804,0.0
1676027179.973052,805,0.0
1676027179.974091,806,0.0
1676027179.975143,807,0.0
1676027179.976192,808,0.0
1676027179.977231,809,0.0
1676027179.978277,810,0.0
1676027179.979366,811,0.0
1676027179.980395,812,0.0
1676027179.981454,813,0.0
1676027179.982481,814,0.0
1676027179.983544,815,0.0
1676027179.98459,816,0.0
1676027179.985621,817,0.0
1676027179.986646,818,0.0
1676027179.987699,819,0.0
1676027179.988731,820,0.0
1676027179.989759,821,0.0
1676027179.990779,822,0.0
1676027179.991847,823,0.0
1676027179.992877,824,0.0
1676027179.993928,825,0.0
1676027179.994986,826,0.0
1676027179.996024,827,0.0
1676027179.997063,828,0.0
1676027179.998103,829,0.0
1676027179.999139,830,0.0
1676027180.00019,831,0.0
1676027180.001237,832,0.0
1676027180.002294,833,0.0
1676027180.003336,834,0.0
1676027180.004371,835,0.0
1676027180.005402,836,0.0
1676027180.00668,837,0.0
1676027180.007745,838,0.0
1676027180.008792,839,0.0
1676027180.009832,840,0.0
1676027180.010871,841,0.0
1676027180.011916,842,0.0
1676027180.012956,843,0.0
1676027180.013936,844,0.0
1676027180.014915,845,0.0
1676027180.015972,846,0.0
1676027180.017177,847,0.0
1676027180.018218,848,0.0
1676027180.019432,849,0.0
1676027180.020483,850,0.0
1676027180.021543,851,0.0
1676027180.022582,852,0.0
1676027180.023811,853,0.0
1676027180.024839,854,0.0
1676027180.025888,855,0.0
1676027180.02694,856,0.0
1676027180.028041,857,0.0
1676027180.029093,858,0.0
1676027180.03011,859,0.0
1676027180.031152,860,0.0
1676027180.032198,861,0.0
1676027180.033216,862,0.0
1676027180.034273,863,0.0
1676027180.035327,864,0.0
1676027180.036361,865,0.0
1676027180.037393,866,0.0
1676027180.03842,867,0.0
1676027180.039456,868,0.0
1676027180.040515,869,0.0
1676027180.041562,870,0.0
1676027180.042607,871,0.0
1676027180.043663,872,0.0
1676027180.044708,873,0.0
1676027180.045734,874,0.0
1676027180.046765,875,0.0
1676027180.04782,876,0.0
1676027180.048855,877,0.0
1676027180.049883,878,0.0
1676027180.05091,879,0.0
1676027180.051969,880,0.0
1676027180.053033,881,0.0
1676027180.054071,882,0.0
1676027180.05512,883,0.0
1676027180.056152,884,0.0
1676027180.057189,885,0.0
1676027180.058232,886,0.0
1676027180.059318,887,0.0
1676027180.060377,888,0.0
1676027180.061416,889,0.0
1676027180.062456,890,0.0
1676027180.063517,891,0.0
1676027180.064542,892,0.0
1676027180.06559,893,0.0
1676027180.066621,894,0.0
1676027180.067665,895,0.0
1676027180.068705,896,0.0
1676027180.06973,897,0.0
1676027180.070749,898,0.0
1676027180.071803,899,0.0
1676027180.072845,900,0.0
1676027180.073882,901,0.0
1676027180.074898,902,0.0
1676027180.075966,903,0.0
1676027180.07699,904,0.0
1676027180.078048,905,0.0
1676027180.07912,906,0.0
1676027180.080164,907,0.0
1676027180.081192,908,0.0
1676027180.082217,909,0.0
1676027180.083253,910,0.0
1676027180.08431,911,0.0
1676027180.085357,912,0.0
1676027180.086393,913,0.0
1676027180.087441,914,0.0
1676027180.088469,915,0.0
1676027180.089496,916,0.0
1676027180.090519,917,0.0
1676027180.091577,918,0.0
1676027180.092607,919,0.0
1676027180.093638,920,0.0
1676027180.094673,921,0.0
1676027180.095711,922,0.0
1676027180.096749,923,0.0
1676027180.098161,924,0.0
1676027180.099214,925,0.0
1676027180.100247,926,0.0
1676027180.101281,927,0.0
1676027180.102324,928,0.0
1676027180.103371,929,0.0
1676027180.104413,930,0.0
1676027180.105438,931,0.0
1676027180.106466,932,0.0
1676027180.107518,933,0.0
1676027180.108538,934,0.0
1676027180.109585,935,0.0
1676027180.110626,936,0.0
1676027180.111665,937,0.0
1676027180.112697,938,0.0
1676027180.113717,939,0.0
1676027180.114746,940,0.0
1676027180.115795,941,0.0
1676027180.116826,942,0.0
1676027180.117858,943,0.0
1676027180.118884,944,0.0
1676027180.120082,945,0.0
1676027180.121118,946,0.0
1676027180.122141,947,0.0
1676027180.123345,948,0.0
1676027180.12439,949,0.0
1676027180.12543,950,0.0
1676027180.126461,951,0.0
1676027180.127521,952,0.0
1676027180.128563,953,0.0
1676027180.129598,954,0.0
1676027180.130624,955,0.0
1676027180.131667,956,0.0
1676027180.132694,957,0.0
1676027180.133718,958,0.0
1676027180.134746,959,0.0
1676027180.13579,960,0.0
1676027180.136822,961,0.0
1676027180.137853,962,0.0
1676027180.138878,963,0.0
1676027180.139915,964,0.0
1676027180.140957,965,0.0
1676027180.141993,966,0.0
1676027180.143039,967,0.0
1676027180.144079,968,0.0
1676027180.145135,969,0.0
1676027180.146168,970,0.0
1676027180.147224,971,0.0
1676027180.148276,972,0.0
1676027180.149341,973,0.0
1676027180.150369,974,0.0
1676027180.151428,975,0.0
1676027180.15247,976,0.0
1676027180.153512,977,0.0
1676027180.154526,978,0.0
1676027180.155565,979,0.0
1676027180.156608,980,0.0
1676027180.157644,981,0.0
1676027180.158674,982,0.0
1676027180.159725,983,0.0
1676027180.160758,984,0.0
1676027180.161784,985,0.0
1676027180.162803,986,0.0
1676027180.163852,987,0.0
1676027180.164889,988,0.0
1676027180.165915,989,0.0
1676027180.166952,990,0.0
1676027180.16799,991,0.0
1676027180.169011,992,0.0
1676027180.170049,993,0.0
1676027180.171096,994,0.0
1676027180.172138,995,0.0
1676027180.173191,996,0.0
1676027180.174231,997,0.0
1676027180.175284,998,0.0
1676027180.176323,999,0.0


==> csvs/generalization/d_256_m_128.csv <==
Wall time,Step,Value
1676026543.105518,0,1.0
1676026543.106969,1,1.0
1676026543.108043,2,1.0
1676026543.109094,3,1.0
1676026543.11013,4,1.0
1676026543.111198,5,1.0
1676026543.112229,6,1.0
1676026543.113264,7,1.0
1676026543.114289,8,1.0
1676026543.115336,9,1.0
1676026543.116365,10,1.0
1676026543.117396,11,1.0
1676026543.118404,12,1.0
1676026543.119478,13,1.0
1676026543.120498,14,1.0
1676026543.12152,15,1.0
1676026543.122532,16,1.0
1676026543.123569,17,1.0
1676026543.12457,18,1.0
1676026543.12559,19,1.0
1676026543.126599,20,1.0
1676026543.127651,21,1.0
1676026543.128677,22,1.0
1676026543.129705,23,1.0
1676026543.130727,24,1.0
1676026543.131792,25,1.0
1676026543.132825,26,1.0
1676026543.133865,27,1.0
1676026543.135008,28,1.0
1676026543.136592,29,1.0
1676026543.138287,30,1.0
1676026543.139793,31,1.0
1676026543.140847,32,1.0
1676026543.141878,33,1.0
1676026543.142902,34,1.0
1676026543.143957,35,1.0
1676026543.145,36,1.0
1676026543.146092,37,1.0
1676026543.147391,38,1.0
1676026543.148577,39,1.0
1676026543.149618,40,1.0
1676026543.150654,41,1.0
1676026543.151716,42,1.0
1676026543.152759,43,1.0
1676026543.153788,44,1.0
1676026543.154819,45,1.0
1676026543.155868,46,1.0
1676026543.156898,47,1.0
1676026543.157929,48,1.0
1676026543.159018,49,1.0
1676026543.16007,50,1.0
1676026543.161278,51,1.0
1676026543.162305,52,1.0
1676026543.163375,53,1.0
1676026543.164413,54,1.0
1676026543.165437,55,1.0
1676026543.166459,56,1.0
1676026543.167506,57,1.0
1676026543.16854,58,1.0
1676026543.169559,59,1.0
1676026543.170579,60,1.0
1676026543.171637,61,1.0
1676026543.172665,62,1.0
1676026543.173681,63,1.0
1676026543.174698,64,1.0
1676026543.17575,65,1.0
1676026543.176764,66,1.0
1676026543.177785,67,1.0
1676026543.178815,68,1.0
1676026543.179856,69,1.0
1676026543.180876,70,1.0
1676026543.182115,71,1.0
1676026543.183367,72,1.0
1676026543.184588,73,1.0
1676026543.18579,74,1.0
1676026543.187022,75,1.0
1676026543.18823,76,1.0
1676026543.189423,77,1.0
1676026543.190609,78,1.0
1676026543.191845,79,1.0
1676026543.192948,80,1.0
1676026543.193963,81,1.0
1676026543.194989,82,1.0
1676026543.19601,83,1.0
1676026543.197029,84,1.0
1676026543.198044,85,1.0
1676026543.199072,86,1.0
1676026543.200087,87,1.0
1676026543.201114,88,1.0
1676026543.202128,89,1.0
1676026543.203157,90,1.0
1676026543.20417,91,1.0
1676026543.205177,92,1.0
1676026543.206189,93,1.0
1676026543.20739,94,1.0
1676026543.208409,95,1.0
1676026543.209432,96,1.0
1676026543.210447,97,1.0
1676026543.211475,98,1.0
1676026543.212493,99,1.0
1676026543.213553,100,1.0
1676026543.214565,101,1.0
1676026543.2156,102,1.0
1676026543.21662,103,1.0
1676026543.217634,104,1.0
1676026543.218641,105,1.0
1676026543.219681,106,1.0
1676026543.220692,107,1.0
1676026543.221703,108,1.0
1676026543.222736,109,1.0
1676026543.223757,110,0.9899999499320984
1676026543.224774,111,0.9899999499320984
1676026543.225783,112,0.9899999499320984
1676026543.226793,113,0.9899999499320984
1676026543.227839,114,0.9899999499320984
1676026543.228851,115,0.9899999499320984
1676026543.229866,116,0.9899999499320984
1676026543.230877,117,0.9899999499320984
1676026543.231913,118,0.9899999499320984
1676026543.232926,119,0.9899999499320984
1676026543.234024,120,0.9899999499320984
1676026543.235378,121,0.9899999499320984
1676026543.236389,122,0.9799999594688416
1676026543.237392,123,0.9799999594688416
1676026543.23839,124,0.9599999785423279
1676026543.239429,125,0.9599999785423279
1676026543.240437,126,0.9599999785423279
1676026543.241436,127,0.9399999976158142
1676026543.242449,128,0.8999999761581421
1676026543.243475,129,0.8700000047683716
1676026543.244482,130,0.8399999737739563
1676026543.245486,131,0.8199999928474426
1676026543.246492,132,0.7999999523162842
1676026543.24754,133,0.7799999713897705
1676026543.24854,134,0.7400000095367432
1676026543.249551,135,0.7199999690055847
1676026543.250569,136,0.6200000047683716
1676026543.251594,137,0.5999999642372131
1676026543.252595,138,0.5299999713897705
1676026543.253615,139,0.5099999904632568
1676026543.254633,140,0.4699999988079071
1676026543.255666,141,0.429999977350235
1676026543.256674,142,0.3999999761581421
1676026543.257681,143,0.3499999940395355
1676026543.2587,144,0.29999998211860657
1676026543.25974,145,0.25999999046325684
1676026543.260754,146,0.25
1676026543.261969,147,0.19999998807907104
1676026543.263029,148,0.1599999964237213
1676026543.264123,149,0.12999999523162842
1676026543.265154,150,0.12999999523162842
1676026543.266353,151,0.08999999612569809
1676026543.267408,152,0.07999999821186066
1676026543.268437,153,0.07999999821186066
1676026543.269451,154,0.05999999865889549
1676026543.270467,155,0.04999999701976776
1676026543.271503,156,0.04999999701976776
1676026543.272527,157,0.03999999910593033
1676026543.273554,158,0.03999999910593033
1676026543.274566,159,0.009999999776482582
1676026543.275614,160,0.009999999776482582
1676026543.276625,161,0.0
1676026543.277637,162,0.0
1676026543.278653,163,0.0
1676026543.279698,164,0.0
1676026543.280706,165,0.0
1676026543.281724,166,0.0
1676026543.282743,167,0.0
1676026543.283775,168,0.0
1676026543.284798,169,0.0
1676026543.285818,170,0.0
1676026543.286835,171,0.0
1676026543.287871,172,0.0
1676026543.288888,173,0.0
1676026543.289917,174,0.0
1676026543.290953,175,0.0
1676026543.291972,176,0.0
1676026543.293009,177,0.0
1676026543.29403,178,0.0
1676026543.295069,179,0.0
1676026543.2961,180,0.0
1676026543.297126,181,0.0
1676026543.298134,182,0.0
1676026543.299181,183,0.0
1676026543.300219,184,0.0
1676026543.301242,185,0.0
1676026543.30226,186,0.0
1676026543.303296,187,0.0
1676026543.304318,188,0.0
1676026543.305333,189,0.0
1676026543.306355,190,0.0
1676026543.307557,191,0.0
1676026543.308761,192,0.0
1676026543.30998,193,0.0
1676026543.310999,194,0.0
1676026543.312006,195,0.0
1676026543.313223,196,0.0
1676026543.314513,197,0.0
1676026543.31849,198,0.0
1676026543.321307,199,0.0
1676026543.32414,200,0.0
1676026543.325453,201,0.0
1676026543.326783,202,0.0
1676026543.327984,203,0.0
1676026543.329049,204,0.0
1676026543.330106,205,0.0
1676026543.331163,206,0.0
1676026543.332204,207,0.0
1676026543.333235,208,0.0
1676026543.334266,209,0.0
1676026543.335301,210,0.0
1676026543.336331,211,0.0
1676026543.337348,212,0.0
1676026543.338367,213,0.0
1676026543.339405,214,0.0
1676026543.340447,215,0.0
1676026543.341464,216,0.0
1676026543.342481,217,0.0
1676026543.343508,218,0.0
1676026543.344535,219,0.0
1676026543.345539,220,0.0
1676026543.346553,221,0.0
1676026543.347583,222,0.0
1676026543.348611,223,0.0
1676026543.349624,224,0.0
1676026543.350642,225,0.0
1676026543.351671,226,0.0
1676026543.352702,227,0.0
1676026543.353718,228,0.0
1676026543.354732,229,0.0
1676026543.355758,230,0.0
1676026543.356771,231,0.0
1676026543.357804,232,0.0
1676026543.358828,233,0.0
1676026543.359868,234,0.0
1676026543.360886,235,0.0
1676026543.361891,236,0.0
1676026543.362903,237,0.0
1676026543.363943,238,0.0
1676026543.364957,239,0.0
1676026543.365972,240,0.0
1676026543.367072,241,0.0
1676026543.368135,242,0.0
1676026543.369187,243,0.0
1676026543.370225,244,0.0
1676026543.371299,245,0.0
1676026543.372356,246,0.0
1676026543.373402,247,0.0
1676026543.374442,248,0.0
1676026543.375494,249,0.0
1676026543.376541,250,0.0
1676026543.37758,251,0.0
1676026543.378606,252,0.0
1676026543.379681,253,0.0
1676026543.380712,254,0.0
1676026543.381749,255,0.0
1676026543.382783,256,0.0
1676026543.383841,257,0.0
1676026543.384875,258,0.0
1676026543.385899,259,0.0
1676026543.386937,260,0.0
1676026543.387982,261,0.0
1676026543.389022,262,0.0
1676026543.390056,263,0.0
1676026543.39111,264,0.0
1676026543.392167,265,0.0
1676026543.39321,266,0.0
1676026543.394246,267,0.0
1676026543.395296,268,0.0
1676026543.396338,269,0.0
1676026543.397374,270,0.0
1676026543.398403,271,0.0
1676026543.399453,272,0.0
1676026543.400498,273,0.0
1676026543.401519,274,0.0
1676026543.402546,275,0.0
1676026543.4036,276,0.0
1676026543.404638,277,0.0
1676026543.405671,278,0.0
1676026543.406689,279,0.0
1676026543.407919,280,0.0
1676026543.408963,281,0.0
1676026543.410003,282,0.0
1676026543.411067,283,0.0
1676026543.412112,284,0.0
1676026543.413148,285,0.0
1676026543.414181,286,0.0
1676026543.419229,287,0.0
1676026543.4203,288,0.0
1676026543.421434,289,0.0
1676026543.42259,290,0.0
1676026543.423786,291,0.0
1676026543.42486,292,0.0
1676026543.425994,293,0.0
1676026543.427134,294,0.0
1676026543.428334,295,0.0
1676026543.429455,296,0.0
1676026543.43078,297,0.0
1676026543.43196,298,0.0
1676026543.432948,299,0.0
1676026543.434107,300,0.0
1676026543.435124,301,0.0
1676026543.436126,302,0.0
1676026543.437271,303,0.0
1676026543.438437,304,0.0
1676026543.439442,305,0.0
1676026543.440401,306,0.0
1676026543.441403,307,0.0
1676026543.442407,308,0.0
1676026543.443449,309,0.0
1676026543.444472,310,0.0
1676026543.445477,311,0.0
1676026543.446472,312,0.0
1676026543.447521,313,0.0
1676026543.44853,314,0.0
1676026543.449561,315,0.0
1676026543.450556,316,0.0
1676026543.451584,317,0.0
1676026543.452585,318,0.0
1676026543.453575,319,0.0
1676026543.454561,320,0.0
1676026543.455603,321,0.0
1676026543.456764,322,0.0
1676026543.457986,323,0.0
1676026543.45902,324,0.0
1676026543.460049,325,0.0
1676026543.461058,326,0.0
1676026543.46227,327,0.0
1676026543.463339,328,0.0
1676026543.464444,329,0.0
1676026543.46563,330,0.0
1676026543.46689,331,0.0
1676026543.468193,332,0.0
1676026543.469425,333,0.0
1676026543.470609,334,0.0
1676026543.471863,335,0.0
1676026543.473111,336,0.0
1676026543.47416,337,0.0
1676026543.475204,338,0.0
1676026543.476249,339,0.0
1676026543.477353,340,0.0
1676026543.478434,341,0.0
1676026543.479577,342,0.0
1676026543.480652,343,0.0
1676026543.481815,344,0.0
1676026543.482862,345,0.0
1676026543.483935,346,0.0
1676026543.484978,347,0.0
1676026543.486021,348,0.0
1676026543.487078,349,0.0
1676026543.488316,350,0.0
1676026543.49,351,0.0
1676026543.491222,352,0.0
1676026543.49242,353,0.0
1676026543.493592,354,0.0
1676026543.494707,355,0.0
1676026543.495787,356,0.0
1676026543.496831,357,0.0
1676026543.497865,358,0.0
1676026543.49889,359,0.0
1676026543.499969,360,0.0
1676026543.501037,361,0.0
1676026543.502024,362,0.0
1676026543.50308,363,0.0
1676026543.504131,364,0.0
1676026543.505177,365,0.0
1676026543.506213,366,0.0
1676026543.507282,367,0.0
1676026543.508735,368,0.0
1676026543.509998,369,0.0
1676026543.511058,370,0.0
1676026543.51211,371,0.0
1676026543.513229,372,0.0
1676026543.51427,373,0.0
1676026543.515425,374,0.0
1676026543.516547,375,0.0
1676026543.517803,376,0.0
1676026543.518839,377,0.0
1676026543.519914,378,0.0
1676026543.521035,379,0.0
1676026543.522122,380,0.0
1676026543.523194,381,0.0
1676026543.524246,382,0.0
1676026543.525284,383,0.0
1676026543.526315,384,0.0
1676026543.527371,385,0.0
1676026543.528378,386,0.0
1676026543.529625,387,0.0
1676026543.530827,388,0.0
1676026543.531896,389,0.0
1676026543.532923,390,0.0
1676026543.534024,391,0.0
1676026543.535071,392,0.0
1676026543.536138,393,0.0
1676026543.537165,394,0.0
1676026543.538212,395,0.0
1676026543.539285,396,0.0
1676026543.540321,397,0.0
1676026543.541406,398,0.0
1676026543.542419,399,0.0
1676026543.543512,400,0.0
1676026543.544628,401,0.0
1676026543.54572,402,0.0
1676026543.54679,403,0.0
1676026543.547883,404,0.0
1676026543.548998,405,0.0
1676026543.550107,406,0.0
1676026543.551176,407,0.0
1676026543.552219,408,0.0
1676026543.553264,409,0.0
1676026543.554292,410,0.0
1676026543.555337,411,0.0
1676026543.556613,412,0.0
1676026543.557834,413,0.0
1676026543.559065,414,0.0
1676026543.560278,415,0.0
1676026543.56146,416,0.0
1676026543.56278,417,0.0
1676026543.564019,418,0.0
1676026543.565125,419,0.0
1676026543.566206,420,0.0
1676026543.567318,421,0.0
1676026543.568383,422,0.0
1676026543.569459,423,0.0
1676026543.57051,424,0.0
1676026543.571613,425,0.0
1676026543.572674,426,0.0
1676026543.573728,427,0.0
1676026543.574789,428,0.0
1676026543.579059,429,0.0
1676026543.580114,430,0.0
1676026543.581306,431,0.0
1676026543.582504,432,0.0
1676026543.583736,433,0.0
1676026543.584932,434,0.0
1676026543.586133,435,0.0
1676026543.587413,436,0.0
1676026543.588566,437,0.0
1676026543.589577,438,0.0
1676026543.590587,439,0.0
1676026543.591623,440,0.0
1676026543.59265,441,0.0
1676026543.593668,442,0.0
1676026543.594684,443,0.0
1676026543.595724,444,0.0
1676026543.596741,445,0.0
1676026543.597761,446,0.0
1676026543.598777,447,0.0
1676026543.59982,448,0.0
1676026543.601046,449,0.0
1676026543.602062,450,0.0
1676026543.603092,451,0.0
1676026543.604107,452,0.0
1676026543.605129,453,0.0
1676026543.606155,454,0.0
1676026543.607189,455,0.0
1676026543.608208,456,0.0
1676026543.609367,457,0.0
1676026543.610375,458,0.0
1676026543.611426,459,0.0
1676026543.612449,460,0.0
1676026543.613455,461,0.0
1676026543.614453,462,0.0
1676026543.615608,463,0.0
1676026543.616685,464,0.0
1676026543.617744,465,0.0
1676026543.618746,466,0.0
1676026543.619774,467,0.0
1676026543.62083,468,0.0
1676026543.621922,469,0.0
1676026543.623004,470,0.0
1676026543.624013,471,0.0
1676026543.62502,472,0.0
1676026543.626088,473,0.0
1676026543.627102,474,0.0
1676026543.628176,475,0.0
1676026543.629188,476,0.0
1676026543.630465,477,0.0
1676026543.631754,478,0.0
1676026543.632819,479,0.0
1676026543.633892,480,0.0
1676026543.634977,481,0.0
1676026543.636098,482,0.0
1676026543.63716,483,0.0
1676026543.638158,484,0.0
1676026543.639183,485,0.0
1676026543.640204,486,0.0
1676026543.641196,487,0.0
1676026543.642277,488,0.0
1676026543.64336,489,0.0
1676026543.644428,490,0.0
1676026543.645471,491,0.0
1676026543.646458,492,0.0
1676026543.647522,493,0.0
1676026543.648518,494,0.0
1676026543.649495,495,0.0
1676026543.650559,496,0.0
1676026543.651655,497,0.0
1676026543.652715,498,0.0
1676026543.653693,499,0.0
1676026543.654761,500,0.0
1676026543.65578,501,0.0
1676026543.656779,502,0.0
1676026543.657841,503,0.0
1676026543.658904,504,0.0
1676026543.660002,505,0.0
1676026543.661087,506,0.0
1676026543.662148,507,0.0
1676026543.663372,508,0.0
1676026543.66459,509,0.0
1676026543.665586,510,0.0
1676026543.666575,511,0.0
1676026543.667693,512,0.0
1676026543.668745,513,0.0
1676026543.669796,514,0.0
1676026543.670866,515,0.0
1676026543.671898,516,0.0
1676026543.672897,517,0.0
1676026543.673956,518,0.0
1676026543.675055,519,0.0
1676026543.676125,520,0.0
1676026543.677149,521,0.0
1676026543.678164,522,0.0
1676026543.679209,523,0.0
1676026543.68024,524,0.0
1676026543.681262,525,0.0
1676026543.682271,526,0.0
1676026543.683299,527,0.0
1676026543.684315,528,0.0
1676026543.685337,529,0.0
1676026543.68635,530,0.0
1676026543.687389,531,0.0
1676026543.688407,532,0.0
1676026543.689415,533,0.0
1676026543.690428,534,0.0
1676026543.691457,535,0.0
1676026543.69247,536,0.0
1676026543.693597,537,0.0
1676026543.694799,538,0.0
1676026543.696017,539,0.0
1676026543.697028,540,0.0
1676026543.698028,541,0.0
1676026543.699079,542,0.0
1676026543.700093,543,0.0
1676026543.701097,544,0.0
1676026543.702112,545,0.0
1676026543.703154,546,0.0
1676026543.704158,547,0.0
1676026543.705156,548,0.0
1676026543.706156,549,0.0
1676026543.707169,550,0.0
1676026543.708171,551,0.0
1676026543.709169,552,0.0
1676026543.710331,553,0.0
1676026543.711351,554,0.0
1676026543.712359,555,0.0
1676026543.713365,556,0.0
1676026543.714361,557,0.0
1676026543.715383,558,0.0
1676026543.716384,559,0.0
1676026543.717387,560,0.0
1676026543.718389,561,0.0
1676026543.719423,562,0.0
1676026543.720452,563,0.0
1676026543.721464,564,0.0
1676026543.722481,565,0.0
1676026543.723522,566,0.0
1676026543.724532,567,0.0
1676026543.725543,568,0.0
1676026543.726551,569,0.0
1676026543.72759,570,0.0
1676026543.728609,571,0.0
1676026543.729608,572,0.0
1676026543.73062,573,0.0
1676026543.731651,574,0.0
1676026543.732647,575,0.0
1676026543.733643,576,0.0
1676026543.734652,577,0.0
1676026543.735676,578,0.0
1676026543.736675,579,0.0
1676026543.737679,580,0.0
1676026543.738685,581,0.0
1676026543.739725,582,0.0
1676026543.740729,583,0.0
1676026543.741732,584,0.0
1676026543.742731,585,0.0
1676026543.743778,586,0.0
1676026543.744791,587,0.0
1676026543.745793,588,0.0
1676026543.746794,589,0.0
1676026543.747844,590,0.0
1676026543.748844,591,0.0
1676026543.749847,592,0.0
1676026543.750852,593,0.0
1676026543.751884,594,0.0
1676026543.75289,595,0.0
1676026543.753889,596,0.0
1676026543.754906,597,0.0
1676026543.755934,598,0.0
1676026543.756906,599,0.0
1676026543.757885,600,0.0
1676026543.75886,601,0.0
1676026543.759917,602,0.0
1676026543.760937,603,0.0
1676026543.761948,604,0.0
1676026543.76314,605,0.0
1676026543.764396,606,0.0
1676026543.765613,607,0.0
1676026543.766955,608,0.0
1676026543.768753,609,0.0
1676026543.770523,610,0.0
1676026543.772088,611,0.0
1676026543.773174,612,0.0
1676026543.774187,613,0.0
1676026543.775226,614,0.0
1676026543.776235,615,0.0
1676026543.777232,616,0.0
1676026543.778255,617,0.0
1676026543.779279,618,0.0
1676026543.780295,619,0.0
1676026543.781295,620,0.0
1676026543.782301,621,0.0
1676026543.783334,622,0.0
1676026543.784332,623,0.0
1676026543.785539,624,0.0
1676026543.786547,625,0.0
1676026543.787591,626,0.0
1676026543.788596,627,0.0
1676026543.789617,628,0.0
1676026543.790641,629,0.0
1676026543.791685,630,0.0
1676026543.792697,631,0.0
1676026543.793719,632,0.0
1676026543.794738,633,0.0
1676026543.795982,634,0.0
1676026543.797283,635,0.0
1676026543.798307,636,0.0
1676026543.799489,637,0.0
1676026543.800501,638,0.0
1676026543.801508,639,0.0
1676026543.802522,640,0.0
1676026543.803556,641,0.0
1676026543.804587,642,0.0
1676026543.805599,643,0.0
1676026543.806607,644,0.0
1676026543.807647,645,0.0
1676026543.808668,646,0.0
1676026543.809687,647,0.0
1676026543.810847,648,0.0
1676026543.81189,649,0.0
1676026543.81291,650,0.0
1676026543.813926,651,0.0
1676026543.815004,652,0.0
1676026543.816035,653,0.0
1676026543.817043,654,0.0
1676026543.818051,655,0.0
1676026543.819072,656,0.0
1676026543.820078,657,0.0
1676026543.821092,658,0.0
1676026543.822106,659,0.0
1676026543.823144,660,0.0
1676026543.824167,661,0.0
1676026543.825183,662,0.0
1676026543.826201,663,0.0
1676026543.827224,664,0.0
1676026543.828237,665,0.0
1676026543.829253,666,0.0
1676026543.830255,667,0.0
1676026543.833447,668,0.0
1676026543.834478,669,0.0
1676026543.835542,670,0.0
1676026543.836585,671,0.0
1676026543.837601,672,0.0
1676026543.838617,673,0.0
1676026543.839658,674,0.0
1676026543.840676,675,0.0
1676026543.841697,676,0.0
1676026543.842712,677,0.0
1676026543.843755,678,0.0
1676026543.844768,679,0.0
1676026543.845783,680,0.0
1676026543.8468,681,0.0
1676026543.847855,682,0.0
1676026543.848877,683,0.0
1676026543.849881,684,0.0
1676026543.850878,685,0.0
1676026543.851903,686,0.0
1676026543.852905,687,0.0
1676026543.853914,688,0.0
1676026543.854944,689,0.0
1676026543.855953,690,0.0
1676026543.856958,691,0.0
1676026543.857961,692,0.0
1676026543.858978,693,0.0
1676026543.859983,694,0.0
1676026543.860976,695,0.0
1676026543.861976,696,0.0
1676026543.862997,697,0.0
1676026543.863996,698,0.0
1676026543.864984,699,0.0
1676026543.865988,700,0.0
1676026543.867012,701,0.0
1676026543.868026,702,0.0
1676026543.869025,703,0.0
1676026543.870024,704,0.0
1676026543.871031,705,0.0
1676026543.87204,706,0.0
1676026543.873042,707,0.0
1676026543.874247,708,0.0
1676026543.875284,709,0.0
1676026543.876287,710,0.0
1676026543.877288,711,0.0
1676026543.878294,712,0.0
1676026543.879318,713,0.0
1676026543.880315,714,0.0
1676026543.881322,715,0.0
1676026543.882327,716,0.0
1676026543.883348,717,0.0
1676026543.884358,718,0.0
1676026543.885357,719,0.0
1676026543.886354,720,0.0
1676026543.887384,721,0.0
1676026543.888382,722,0.0
1676026543.889385,723,0.0
1676026543.890398,724,0.0
1676026543.891417,725,0.0
1676026543.892424,726,0.0
1676026543.893423,727,0.0
1676026543.894426,728,0.0
1676026543.895445,729,0.0
1676026543.896448,730,0.0
1676026543.897452,731,0.0
1676026543.898452,732,0.0
1676026543.899653,733,0.0
1676026543.900851,734,0.0
1676026543.901859,735,0.0
1676026543.902855,736,0.0
1676026543.903889,737,0.0
1676026543.904888,738,0.0
1676026543.905893,739,0.0
1676026543.906898,740,0.0
1676026543.907918,741,0.0
1676026543.908922,742,0.0
1676026543.909925,743,0.0
1676026543.911084,744,0.0
1676026543.912093,745,0.0
1676026543.913094,746,0.0
1676026543.914091,747,0.0
1676026543.915129,748,0.0
1676026543.916131,749,0.0
1676026543.917121,750,0.0
1676026543.918124,751,0.0
1676026543.919141,752,0.0
1676026543.920358,753,0.0
1676026543.921545,754,0.0
1676026543.922543,755,0.0
1676026543.923574,756,0.0
1676026543.924589,757,0.0
1676026543.925602,758,0.0
1676026543.926601,759,0.0
1676026543.927637,760,0.0
1676026543.928641,761,0.0
1676026543.929641,762,0.0
1676026543.93064,763,0.0
1676026543.93166,764,0.0
1676026543.932677,765,0.0
1676026543.933685,766,0.0
1676026543.934682,767,0.0
1676026543.935707,768,0.0
1676026543.936701,769,0.0
1676026543.937706,770,0.0
1676026543.938698,771,0.0
1676026543.939717,772,0.0
1676026543.940725,773,0.0
1676026543.941717,774,0.0
1676026543.942717,775,0.0
1676026543.943764,776,0.0
1676026543.944758,777,0.0
1676026543.945764,778,0.0
1676026543.946765,779,0.0
1676026543.947787,780,0.0
1676026543.948795,781,0.0
1676026543.949826,782,0.0
1676026543.950835,783,0.0
1676026543.951889,784,0.0
1676026543.952889,785,0.0
1676026543.953906,786,0.0
1676026543.954898,787,0.0
1676026543.955924,788,0.0
1676026543.956928,789,0.0
1676026543.957927,790,0.0
1676026543.958949,791,0.0
1676026543.959952,792,0.0
1676026543.960959,793,0.0
1676026543.961966,794,0.0
1676026543.963,795,0.0
1676026543.964017,796,0.0
1676026543.965023,797,0.0
1676026543.966148,798,0.0
1676026543.967238,799,0.0
1676026543.96824,800,0.0
1676026543.969241,801,0.0
1676026543.970239,802,0.0
1676026543.971271,803,0.0
1676026543.972282,804,0.0
1676026543.973292,805,0.0
1676026543.974306,806,0.0
1676026543.975326,807,0.0
1676026543.976326,808,0.0
1676026543.977329,809,0.0
1676026543.97833,810,0.0
1676026543.979354,811,0.0
1676026543.980355,812,0.0
1676026543.981356,813,0.0
1676026543.982353,814,0.0
1676026543.983368,815,0.0
1676026543.984365,816,0.0
1676026543.98537,817,0.0
1676026543.986371,818,0.0
1676026543.9874,819,0.0
1676026543.988407,820,0.0
1676026543.98941,821,0.0
1676026543.990412,822,0.0
1676026543.991471,823,0.0
1676026543.992468,824,0.0
1676026543.993469,825,0.0
1676026543.994476,826,0.0
1676026543.995486,827,0.0
1676026543.99649,828,0.0
1676026543.997495,829,0.0
1676026543.998496,830,0.0
1676026543.999524,831,0.0
1676026544.000524,832,0.0
1676026544.001535,833,0.0
1676026544.002534,834,0.0
1676026544.003563,835,0.0
1676026544.004579,836,0.0
1676026544.00558,837,0.0
1676026544.006579,838,0.0
1676026544.007619,839,0.0
1676026544.008646,840,0.0
1676026544.009652,841,0.0
1676026544.010667,842,0.0
1676026544.011834,843,0.0
1676026544.012848,844,0.0
1676026544.013857,845,0.0
1676026544.014866,846,0.0
1676026544.015916,847,0.0
1676026544.016925,848,0.0
1676026544.017919,849,0.0
1676026544.01895,850,0.0
1676026544.01996,851,0.0
1676026544.021165,852,0.0
1676026544.02235,853,0.0
1676026544.023382,854,0.0
1676026544.024386,855,0.0
1676026544.025398,856,0.0
1676026544.026404,857,0.0
1676026544.027423,858,0.0
1676026544.02842,859,0.0
1676026544.029425,860,0.0
1676026544.030432,861,0.0
1676026544.031456,862,0.0
1676026544.032527,863,0.0
1676026544.033523,864,0.0
1676026544.034938,865,0.0
1676026544.035959,866,0.0
1676026544.036953,867,0.0
1676026544.037961,868,0.0
1676026544.038983,869,0.0
1676026544.039993,870,0.0
1676026544.041004,871,0.0
1676026544.042007,872,0.0
1676026544.043027,873,0.0
1676026544.044027,874,0.0
1676026544.045071,875,0.0
1676026544.046073,876,0.0
1676026544.047099,877,0.0
1676026544.048109,878,0.0
1676026544.049114,879,0.0
1676026544.050111,880,0.0
1676026544.05114,881,0.0
1676026544.052144,882,0.0
1676026544.053151,883,0.0
1676026544.054145,884,0.0
1676026544.055169,885,0.0
1676026544.056174,886,0.0
1676026544.057403,887,0.0
1676026544.05842,888,0.0
1676026544.059654,889,0.0
1676026544.060662,890,0.0
1676026544.061669,891,0.0
1676026544.062673,892,0.0
1676026544.06372,893,0.0
1676026544.064744,894,0.0
1676026544.065941,895,0.0
1676026544.066967,896,0.0
1676026544.067965,897,0.0
1676026544.068977,898,0.0
1676026544.06999,899,0.0
1676026544.071017,900,0.0
1676026544.072163,901,0.0
1676026544.073187,902,0.0
1676026544.074187,903,0.0
1676026544.075222,904,0.0
1676026544.076231,905,0.0
1676026544.077235,906,0.0
1676026544.078233,907,0.0
1676026544.079261,908,0.0
1676026544.080268,909,0.0
1676026544.081267,910,0.0
1676026544.082276,911,0.0
1676026544.083397,912,0.0
1676026544.084414,913,0.0
1676026544.085416,914,0.0
1676026544.086428,915,0.0
1676026544.087454,916,0.0
1676026544.088458,917,0.0
1676026544.089468,918,0.0
1676026544.090474,919,0.0
1676026544.091565,920,0.0
1676026544.092579,921,0.0
1676026544.093588,922,0.0
1676026544.094598,923,0.0
1676026544.095637,924,0.0
1676026544.096651,925,0.0
1676026544.097666,926,0.0
1676026544.098675,927,0.0
1676026544.099734,928,0.0
1676026544.100748,929,0.0
1676026544.101758,930,0.0
1676026544.102774,931,0.0
1676026544.103826,932,0.0
1676026544.104846,933,0.0
1676026544.105851,934,0.0
1676026544.106854,935,0.0
1676026544.107885,936,0.0
1676026544.108894,937,0.0
1676026544.109902,938,0.0
1676026544.110935,939,0.0
1676026544.112089,940,0.0
1676026544.113101,941,0.0
1676026544.114102,942,0.0
1676026544.115127,943,0.0
1676026544.116137,944,0.0
1676026544.117149,945,0.0
1676026544.118189,946,0.0
1676026544.119215,947,0.0
1676026544.12023,948,0.0
1676026544.121235,949,0.0
1676026544.122242,950,0.0
1676026544.12328,951,0.0
1676026544.124285,952,0.0
1676026544.125298,953,0.0
1676026544.126306,954,0.0
1676026544.12734,955,0.0
1676026544.128353,956,0.0
1676026544.129359,957,0.0
1676026544.130366,958,0.0
1676026544.131406,959,0.0
1676026544.132407,960,0.0
1676026544.133415,961,0.0
1676026544.134415,962,0.0
1676026544.135451,963,0.0
1676026544.136456,964,0.0
1676026544.137463,965,0.0
1676026544.138475,966,0.0
1676026544.139517,967,0.0
1676026544.140549,968,0.0
1676026544.141571,969,0.0
1676026544.142593,970,0.0
1676026544.143629,971,0.0
1676026544.144637,972,0.0
1676026544.145648,973,0.0
1676026544.146661,974,0.0
1676026544.147697,975,0.0
1676026544.148925,976,0.0
1676026544.149949,977,0.0
1676026544.150994,978,0.0
1676026544.152008,979,0.0
1676026544.153017,980,0.0
1676026544.154025,981,0.0
1676026544.155062,982,0.0
1676026544.156081,983,0.0
1676026544.157092,984,0.0
1676026544.158095,985,0.0
1676026544.159133,986,0.0
1676026544.160172,987,0.0
1676026544.16122,988,0.0
1676026544.162259,989,0.0
1676026544.163293,990,0.0
1676026544.164345,991,0.0
1676026544.16537,992,0.0
1676026544.16645,993,0.0
1676026544.167524,994,0.0
1676026544.168537,995,0.0
1676026544.16957,996,0.0
1676026544.170608,997,0.0
1676026544.171666,998,0.0
1676026544.172906,999,0.0


==> csvs/generalization/d_256_m_2048.csv <==
Wall time,Step,Value
1676027197.622438,0,1.0
1676027197.623929,1,1.0
1676027197.625044,2,1.0
1676027197.62615,3,1.0
1676027197.627263,4,1.0
1676027197.628372,5,1.0
1676027197.629468,6,1.0
1676027197.630557,7,1.0
1676027197.631679,8,1.0
1676027197.632777,9,1.0
1676027197.633875,10,1.0
1676027197.634989,11,1.0
1676027197.636097,12,1.0
1676027197.63721,13,1.0
1676027197.638306,14,1.0
1676027197.639472,15,1.0
1676027197.640575,16,1.0
1676027197.641677,17,1.0
1676027197.642771,18,1.0
1676027197.643898,19,1.0
1676027197.644996,20,1.0
1676027197.646094,21,1.0
1676027197.647215,22,1.0
1676027197.648302,23,1.0
1676027197.649388,24,1.0
1676027197.650489,25,1.0
1676027197.651593,26,1.0
1676027197.652705,27,1.0
1676027197.653786,28,1.0
1676027197.65488,29,1.0
1676027197.656011,30,1.0
1676027197.6571,31,1.0
1676027197.658202,32,1.0
1676027197.659323,33,1.0
1676027197.660407,34,1.0
1676027197.661488,35,1.0
1676027197.662577,36,1.0
1676027197.663698,37,1.0
1676027197.665599,38,1.0
1676027197.666681,39,1.0
1676027197.66779,40,1.0
1676027197.668889,41,1.0
1676027197.669959,42,1.0
1676027197.671085,43,1.0
1676027197.672191,44,1.0
1676027197.673308,45,1.0
1676027197.674399,46,1.0
1676027197.675526,47,1.0
1676027197.676622,48,1.0
1676027197.677747,49,1.0
1676027197.678839,50,1.0
1676027197.679941,51,1.0
1676027197.68101,52,1.0
1676027197.6821,53,1.0
1676027197.683201,54,1.0
1676027197.684285,55,1.0
1676027197.685368,56,1.0
1676027197.68645,57,1.0
1676027197.687573,58,1.0
1676027197.688649,59,1.0
1676027197.689736,60,1.0
1676027197.690832,61,1.0
1676027197.691932,62,0.9799999594688416
1676027197.693021,63,0.9699999690055847
1676027197.694094,64,0.9699999690055847
1676027197.695206,65,0.9399999976158142
1676027197.696314,66,0.9099999666213989
1676027197.697406,67,0.8700000047683716
1676027197.698506,68,0.7999999523162842
1676027197.699624,69,0.7400000095367432
1676027197.700708,70,0.6899999976158142
1676027197.701995,71,0.5699999928474426
1676027197.703136,72,0.4899999797344208
1676027197.704259,73,0.35999998450279236
1676027197.705355,74,0.2800000011920929
1676027197.706466,75,0.2199999988079071
1676027197.707593,76,0.1599999964237213
1676027197.708676,77,0.11999999731779099
1676027197.70977,78,0.07000000029802322
1676027197.710875,79,0.029999999329447746
1676027197.71199,80,0.019999999552965164
1676027197.7131,81,0.019999999552965164
1676027197.714203,82,0.0
1676027197.715357,83,0.0
1676027197.716454,84,0.0
1676027197.717569,85,0.0
1676027197.718668,86,0.0
1676027197.719781,87,0.0
1676027197.72089,88,0.0
1676027197.722002,89,0.0
1676027197.723111,90,0.0
1676027197.724388,91,0.0
1676027197.725482,92,0.0
1676027197.726586,93,0.0
1676027197.727668,94,0.0
1676027197.728767,95,0.0
1676027197.729857,96,0.0
1676027197.730959,97,0.0
1676027197.732052,98,0.0
1676027197.733138,99,0.0
1676027197.73423,100,0.0
1676027197.735355,101,0.0
1676027197.736451,102,0.0
1676027197.737548,103,0.0
1676027197.738642,104,0.0
1676027197.739764,105,0.0
1676027197.743379,106,0.0
1676027197.744495,107,0.0
1676027197.745776,108,0.0
1676027197.747063,109,0.0
1676027197.748101,110,0.0
1676027197.749116,111,0.0
1676027197.750125,112,0.0
1676027197.751167,113,0.0
1676027197.752536,114,0.0
1676027197.754133,115,0.0
1676027197.755692,116,0.0
1676027197.756709,117,0.0
1676027197.75772,118,0.0
1676027197.758709,119,0.0
1676027197.759742,120,0.0
1676027197.76075,121,0.0
1676027197.761744,122,0.0
1676027197.762747,123,0.0
1676027197.763813,124,0.0
1676027197.764827,125,0.0
1676027197.765898,126,0.0
1676027197.766982,127,0.0
1676027197.76807,128,0.0
1676027197.769142,129,0.0
1676027197.770209,130,0.0
1676027197.771309,131,0.0
1676027197.773039,132,0.0
1676027197.774111,133,0.0
1676027197.775202,134,0.0
1676027197.776275,135,0.0
1676027197.777353,136,0.0
1676027197.778445,137,0.0
1676027197.779537,138,0.0
1676027197.78061,139,0.0
1676027197.781677,140,0.0
1676027197.782757,141,0.0
1676027197.783836,142,0.0
1676027197.785005,143,0.0
1676027197.786084,144,0.0
1676027197.787184,145,0.0
1676027197.78827,146,0.0
1676027197.789341,147,0.0
1676027197.790415,148,0.0
1676027197.791512,149,0.0
1676027197.792598,150,0.0
1676027197.793663,151,0.0
1676027197.794727,152,0.0
1676027197.795829,153,0.0
1676027197.796928,154,0.0
1676027197.798009,155,0.0
1676027197.799091,156,0.0
1676027197.800173,157,0.0
1676027197.801242,158,0.0
1676027197.802302,159,0.0
1676027197.803406,160,0.0
1676027197.804494,161,0.0
1676027197.805573,162,0.0
1676027197.806649,163,0.0
1676027197.807741,164,0.0
1676027197.808831,165,0.0
1676027197.809902,166,0.0
1676027197.810994,167,0.0
1676027197.81209,168,0.0
1676027197.813148,169,0.0
1676027197.815592,170,0.0
1676027197.823291,171,0.0
1676027197.82495,172,0.0
1676027197.826434,173,0.0
1676027197.827823,174,0.0
1676027197.829177,175,0.0
1676027197.830537,176,0.0
1676027197.831903,177,0.0
1676027197.833179,178,0.0
1676027197.834304,179,0.0
1676027197.835436,180,0.0
1676027197.836551,181,0.0
1676027197.837643,182,0.0
1676027197.838762,183,0.0
1676027197.839862,184,0.0
1676027197.840965,185,0.0
1676027197.842047,186,0.0
1676027197.843153,187,0.0
1676027197.844252,188,0.0
1676027197.84538,189,0.0
1676027197.846673,190,0.0
1676027197.848018,191,0.0
1676027197.849119,192,0.0
1676027197.850224,193,0.0
1676027197.851345,194,0.0
1676027197.852448,195,0.0
1676027197.853533,196,0.0
1676027197.854631,197,0.0
1676027197.85574,198,0.0
1676027197.85683,199,0.0
1676027197.858835,200,0.0
1676027197.859979,201,0.0
1676027197.861057,202,0.0
1676027197.862159,203,0.0
1676027197.86327,204,0.0
1676027197.864369,205,0.0
1676027197.865449,206,0.0
1676027197.866535,207,0.0
1676027197.867665,208,0.0
1676027197.868769,209,0.0
1676027197.869892,210,0.0
1676027197.871007,211,0.0
1676027197.872102,212,0.0
1676027197.873218,213,0.0
1676027197.874297,214,0.0
1676027197.875581,215,0.0
1676027197.876649,216,0.0
1676027197.877733,217,0.0
1676027197.878811,218,0.0
1676027197.879912,219,0.0
1676027197.880991,220,0.0
1676027197.882083,221,0.0
1676027197.883176,222,0.0
1676027197.884258,223,0.0
1676027197.885323,224,0.0
1676027197.886414,225,0.0
1676027197.887521,226,0.0
1676027197.888623,227,0.0
1676027197.889699,228,0.0
1676027197.890768,229,0.0
1676027197.891875,230,0.0
1676027197.892945,231,0.0
1676027197.894009,232,0.0
1676027197.895138,233,0.0
1676027197.896204,234,0.0
1676027197.89729,235,0.0
1676027197.898376,236,0.0
1676027197.899467,237,0.0
1676027197.900546,238,0.0
1676027197.901624,239,0.0
1676027197.9027,240,0.0
1676027197.903811,241,0.0
1676027197.904883,242,0.0
1676027197.905967,243,0.0
1676027197.907089,244,0.0
1676027197.908178,245,0.0
1676027197.909246,246,0.0
1676027197.91031,247,0.0
1676027197.911407,248,0.0
1676027197.912481,249,0.0
1676027197.913566,250,0.0
1676027197.914651,251,0.0
1676027197.915741,252,0.0
1676027197.916829,253,0.0
1676027197.917901,254,0.0
1676027197.91899,255,0.0
1676027197.920137,256,0.0
1676027197.921407,257,0.0
1676027197.922498,258,0.0
1676027197.923606,259,0.0
1676027197.924855,260,0.0
1676027197.925962,261,0.0
1676027197.927056,262,0.0
1676027197.928147,263,0.0
1676027197.929229,264,0.0
1676027197.930312,265,0.0
1676027197.931421,266,0.0
1676027197.932534,267,0.0
1676027197.933627,268,0.0
1676027197.934709,269,0.0
1676027197.935833,270,0.0
1676027197.936925,271,0.0
1676027197.938,272,0.0
1676027197.939137,273,0.0
1676027197.940221,274,0.0
1676027197.941316,275,0.0
1676027197.942394,276,0.0
1676027197.943503,277,0.0
1676027197.945215,278,0.0
1676027197.946299,279,0.0
1676027197.947408,280,0.0
1676027197.948529,281,0.0
1676027197.949622,282,0.0
1676027197.950723,283,0.0
1676027197.951817,284,0.0
1676027197.952903,285,0.0
1676027197.953995,286,0.0
1676027197.955097,287,0.0
1676027197.956198,288,0.0
1676027197.957358,289,0.0
1676027197.958748,290,0.0
1676027197.959934,291,0.0
1676027197.961088,292,0.0
1676027197.962237,293,0.0
1676027197.963432,294,0.0
1676027197.967403,295,0.0
1676027197.968555,296,0.0
1676027197.969709,297,0.0
1676027197.970838,298,0.0
1676027197.971987,299,0.0
1676027197.973123,300,0.0
1676027197.974264,301,0.0
1676027197.975407,302,0.0
1676027197.976524,303,0.0
1676027197.977606,304,0.0
1676027197.978699,305,0.0
1676027197.979799,306,0.0
1676027197.980867,307,0.0
1676027197.981944,308,0.0
1676027197.983062,309,0.0
1676027197.984146,310,0.0
1676027197.985216,311,0.0
1676027197.986286,312,0.0
1676027197.987379,313,0.0
1676027197.988477,314,0.0
1676027197.989547,315,0.0
1676027197.990665,316,0.0
1676027197.991816,317,0.0
1676027197.9929,318,0.0
1676027197.993982,319,0.0
1676027197.995079,320,0.0
1676027197.996181,321,0.0
1676027197.997267,322,0.0
1676027197.998337,323,0.0
1676027197.999421,324,0.0
1676027198.000523,325,0.0
1676027198.001599,326,0.0
1676027198.002665,327,0.0
1676027198.003756,328,0.0
1676027198.004845,329,0.0
1676027198.005915,330,0.0
1676027198.007013,331,0.0
1676027198.008117,332,0.0
1676027198.009208,333,0.0
1676027198.010276,334,0.0
1676027198.011386,335,0.0
1676027198.012468,336,0.0
1676027198.013566,337,0.0
1676027198.014635,338,0.0
1676027198.015733,339,0.0
1676027198.016813,340,0.0
1676027198.017907,341,0.0
1676027198.018992,342,0.0
1676027198.020087,343,0.0
1676027198.021173,344,0.0
1676027198.022258,345,0.0
1676027198.023357,346,0.0
1676027198.024445,347,0.0
1676027198.025677,348,0.0
1676027198.026764,349,0.0
1676027198.027865,350,0.0
1676027198.028943,351,0.0
1676027198.030008,352,0.0
1676027198.031107,353,0.0
1676027198.032288,354,0.0
1676027198.033491,355,0.0
1676027198.034575,356,0.0
1676027198.035706,357,0.0
1676027198.036803,358,0.0
1676027198.037865,359,0.0
1676027198.038948,360,0.0
1676027198.040046,361,0.0
1676027198.041124,362,0.0
1676027198.042199,363,0.0
1676027198.043279,364,0.0
1676027198.044361,365,0.0
1676027198.045434,366,0.0
1676027198.046534,367,0.0
1676027198.04764,368,0.0
1676027198.048708,369,0.0
1676027198.049773,370,0.0
1676027198.050841,371,0.0
1676027198.051941,372,0.0
1676027198.053024,373,0.0
1676027198.054079,374,0.0
1676027198.055184,375,0.0
1676027198.056256,376,0.0
1676027198.05733,377,0.0
1676027198.058387,378,0.0
1676027198.059698,379,0.0
1676027198.06078,380,0.0
1676027198.061876,381,0.0
1676027198.062954,382,0.0
1676027198.064048,383,0.0
1676027198.065123,384,0.0
1676027198.066215,385,0.0
1676027198.067314,386,0.0
1676027198.071989,387,0.0
1676027198.073074,388,0.0
1676027198.074152,389,0.0
1676027198.075252,390,0.0
1676027198.076324,391,0.0
1676027198.077403,392,0.0
1676027198.078489,393,0.0
1676027198.079588,394,0.0
1676027198.080664,395,0.0
1676027198.081746,396,0.0
1676027198.082811,397,0.0
1676027198.083923,398,0.0
1676027198.084998,399,0.0
1676027198.086067,400,0.0
1676027198.087162,401,0.0
1676027198.08823,402,0.0
1676027198.089291,403,0.0
1676027198.09035,404,0.0
1676027198.091442,405,0.0
1676027198.092528,406,0.0
1676027198.093591,407,0.0
1676027198.094642,408,0.0
1676027198.09574,409,0.0
1676027198.096809,410,0.0
1676027198.097882,411,0.0
1676027198.098966,412,0.0
1676027198.100053,413,0.0
1676027198.101122,414,0.0
1676027198.102186,415,0.0
1676027198.103285,416,0.0
1676027198.104366,417,0.0
1676027198.10543,418,0.0
1676027198.106483,419,0.0
1676027198.107565,420,0.0
1676027198.108643,421,0.0
1676027198.109705,422,0.0
1676027198.110771,423,0.0
1676027198.111846,424,0.0
1676027198.112917,425,0.0
1676027198.113987,426,0.0
1676027198.115059,427,0.0
1676027198.116132,428,0.0
1676027198.117204,429,0.0
1676027198.118258,430,0.0
1676027198.119349,431,0.0
1676027198.12042,432,0.0
1676027198.121771,433,0.0
1676027198.123047,434,0.0
1676027198.124149,435,0.0
1676027198.12523,436,0.0
1676027198.126482,437,0.0
1676027198.127575,438,0.0
1676027198.128642,439,0.0
1676027198.129725,440,0.0
1676027198.130806,441,0.0
1676027198.131904,442,0.0
1676027198.132988,443,0.0
1676027198.13407,444,0.0
1676027198.135189,445,0.0
1676027198.136272,446,0.0
1676027198.137353,447,0.0
1676027198.138421,448,0.0
1676027198.139528,449,0.0
1676027198.140617,450,0.0
1676027198.141702,451,0.0
1676027198.142772,452,0.0
1676027198.143917,453,0.0
1676027198.145007,454,0.0
1676027198.146101,455,0.0
1676027198.147195,456,0.0
1676027198.148297,457,0.0
1676027198.149387,458,0.0
1676027198.15047,459,0.0
1676027198.151579,460,0.0
1676027198.152679,461,0.0
1676027198.15375,462,0.0
1676027198.154836,463,0.0
1676027198.155949,464,0.0
1676027198.157063,465,0.0
1676027198.158141,466,0.0
1676027198.159231,467,0.0
1676027198.160331,468,0.0
1676027198.161422,469,0.0
1676027198.162503,470,0.0
1676027198.163623,471,0.0
1676027198.164712,472,0.0
1676027198.165818,473,0.0
1676027198.166915,474,0.0
1676027198.168196,475,0.0
1676027198.169266,476,0.0
1676027198.170346,477,0.0
1676027198.171442,478,0.0
1676027198.1725,479,0.0
1676027198.173569,480,0.0
1676027198.174659,481,0.0
1676027198.175758,482,0.0
1676027198.176839,483,0.0
1676027198.177897,484,0.0
1676027198.178991,485,0.0
1676027198.180082,486,0.0
1676027198.181148,487,0.0
1676027198.182221,488,0.0
1676027198.183633,489,0.0
1676027198.184691,490,0.0
1676027198.186002,491,0.0
1676027198.187104,492,0.0
1676027198.188198,493,0.0
1676027198.189277,494,0.0
1676027198.190369,495,0.0
1676027198.191468,496,0.0
1676027198.192566,497,0.0
1676027198.193663,498,0.0
1676027198.194743,499,0.0
1676027198.195842,500,0.0
1676027198.196943,501,0.0
1676027198.19821,502,0.0
1676027198.199314,503,0.0
1676027198.200416,504,0.0
1676027198.201502,505,0.0
1676027198.202574,506,0.0
1676027198.203669,507,0.0
1676027198.204745,508,0.0
1676027198.205825,509,0.0
1676027198.206895,510,0.0
1676027198.207987,511,0.0
1676027198.209079,512,0.0
1676027198.210193,513,0.0
1676027198.211302,514,0.0
1676027198.212382,515,0.0
1676027198.213457,516,0.0
1676027198.214531,517,0.0
1676027198.215639,518,0.0
1676027198.216721,519,0.0
1676027198.217791,520,0.0
1676027198.218872,521,0.0
1676027198.219971,522,0.0
1676027198.22103,523,0.0
1676027198.222101,524,0.0
1676027198.223203,525,0.0
1676027198.224283,526,0.0
1676027198.225335,527,0.0
1676027198.226571,528,0.0
1676027198.227672,529,0.0
1676027198.22874,530,0.0
1676027198.229814,531,0.0
1676027198.230872,532,0.0
1676027198.231994,533,0.0
1676027198.23306,534,0.0
1676027198.234117,535,0.0
1676027198.235222,536,0.0
1676027198.236316,537,0.0
1676027198.237383,538,0.0
1676027198.238454,539,0.0
1676027198.239547,540,0.0
1676027198.240641,541,0.0
1676027198.241713,542,0.0
1676027198.242783,543,0.0
1676027198.243876,544,0.0
1676027198.244976,545,0.0
1676027198.246086,546,0.0
1676027198.247183,547,0.0
1676027198.248261,548,0.0
1676027198.249345,549,0.0
1676027198.250416,550,0.0
1676027198.251497,551,0.0
1676027198.252573,552,0.0
1676027198.25365,553,0.0
1676027198.254724,554,0.0
1676027198.255795,555,0.0
1676027198.256868,556,0.0
1676027198.257954,557,0.0
1676027198.259058,558,0.0
1676027198.26014,559,0.0
1676027198.261231,560,0.0
1676027198.262338,561,0.0
1676027198.263433,562,0.0
1676027198.264516,563,0.0
1676027198.26559,564,0.0
1676027198.266683,565,0.0
1676027198.267773,566,0.0
1676027198.268845,567,0.0
1676027198.269931,568,0.0
1676027198.271035,569,0.0
1676027198.272119,570,0.0
1676027198.273192,571,0.0
1676027198.274251,572,0.0
1676027198.275367,573,0.0
1676027198.276449,574,0.0
1676027198.277515,575,0.0
1676027198.278597,576,0.0
1676027198.279682,577,0.0
1676027198.280755,578,0.0
1676027198.281823,579,0.0
1676027198.282897,580,0.0
1676027198.284006,581,0.0
1676027198.285076,582,0.0
1676027198.286143,583,0.0
1676027198.287231,584,0.0
1676027198.288304,585,0.0
1676027198.289375,586,0.0
1676027198.290459,587,0.0
1676027198.291547,588,0.0
1676027198.292631,589,0.0
1676027198.293912,590,0.0
1676027198.295011,591,0.0
1676027198.29609,592,0.0
1676027198.297185,593,0.0
1676027198.298262,594,0.0
1676027198.29938,595,0.0
1676027198.300466,596,0.0
1676027198.301553,597,0.0
1676027198.302633,598,0.0
1676027198.303747,599,0.0
1676027198.304833,600,0.0
1676027198.30593,601,0.0
1676027198.307033,602,0.0
1676027198.308126,603,0.0
1676027198.309188,604,0.0
1676027198.310275,605,0.0
1676027198.311377,606,0.0
1676027198.312454,607,0.0
1676027198.313522,608,0.0
1676027198.314592,609,0.0
1676027198.315687,610,0.0
1676027198.316786,611,0.0
1676027198.31786,612,0.0
1676027198.31897,613,0.0
1676027198.320068,614,0.0
1676027198.321163,615,0.0
1676027198.322243,616,0.0
1676027198.323337,617,0.0
1676027198.324433,618,0.0
1676027198.325517,619,0.0
1676027198.326731,620,0.0
1676027198.327854,621,0.0
1676027198.328944,622,0.0
1676027198.330016,623,0.0
1676027198.331116,624,0.0
1676027198.332206,625,0.0
1676027198.333287,626,0.0
1676027198.334354,627,0.0
1676027198.33545,628,0.0
1676027198.336614,629,0.0
1676027198.337778,630,0.0
1676027198.338975,631,0.0
1676027198.340182,632,0.0
1676027198.341326,633,0.0
1676027198.342459,634,0.0
1676027198.343768,635,0.0
1676027198.344837,636,0.0
1676027198.345908,637,0.0
1676027198.34698,638,0.0
1676027198.351105,639,0.0
1676027198.352202,640,0.0
1676027198.353283,641,0.0
1676027198.354398,642,0.0
1676027198.355511,643,0.0
1676027198.356586,644,0.0
1676027198.357674,645,0.0
1676027198.358732,646,0.0
1676027198.359825,647,0.0
1676027198.360887,648,0.0
1676027198.361939,649,0.0
1676027198.363005,650,0.0
1676027198.364077,651,0.0
1676027198.365127,652,0.0
1676027198.366187,653,0.0
1676027198.367274,654,0.0
1676027198.368456,655,0.0
1676027198.369603,656,0.0
1676027198.37077,657,0.0
1676027198.371959,658,0.0
1676027198.373125,659,0.0
1676027198.374285,660,0.0
1676027198.375651,661,0.0
1676027198.376807,662,0.0
1676027198.377976,663,0.0
1676027198.37914,664,0.0
1676027198.38021,665,0.0
1676027198.381231,666,0.0
1676027198.382229,667,0.0
1676027198.383264,668,0.0
1676027198.384636,669,0.0
1676027198.385796,670,0.0
1676027198.386975,671,0.0
1676027198.38814,672,0.0
1676027198.389317,673,0.0
1676027198.390428,674,0.0
1676027198.391794,675,0.0
1676027198.393072,676,0.0
1676027198.394337,677,0.0
1676027198.395619,678,0.0
1676027198.39669,679,0.0
1676027198.397732,680,0.0
1676027198.398788,681,0.0
1676027198.399837,682,0.0
1676027198.400904,683,0.0
1676027198.401951,684,0.0
1676027198.40303,685,0.0
1676027198.404132,686,0.0
1676027198.405174,687,0.0
1676027198.406229,688,0.0
1676027198.40729,689,0.0
1676027198.408338,690,0.0
1676027198.409384,691,0.0
1676027198.410421,692,0.0
1676027198.411486,693,0.0
1676027198.41253,694,0.0
1676027198.413578,695,0.0
1676027198.414623,696,0.0
1676027198.415688,697,0.0
1676027198.416749,698,0.0
1676027198.417779,699,0.0
1676027198.418817,700,0.0
1676027198.419893,701,0.0
1676027198.420945,702,0.0
1676027198.421989,703,0.0
1676027198.423054,704,0.0
1676027198.424114,705,0.0
1676027198.425145,706,0.0
1676027198.426197,707,0.0
1676027198.427397,708,0.0
1676027198.428455,709,0.0
1676027198.429493,710,0.0
1676027198.430534,711,0.0
1676027198.431608,712,0.0
1676027198.43266,713,0.0
1676027198.433703,714,0.0
1676027198.434739,715,0.0
1676027198.435818,716,0.0
1676027198.43686,717,0.0
1676027198.437891,718,0.0
1676027198.438953,719,0.0
1676027198.440013,720,0.0
1676027198.441074,721,0.0
1676027198.442118,722,0.0
1676027198.443172,723,0.0
1676027198.444221,724,0.0
1676027198.445255,725,0.0
1676027198.446286,726,0.0
1676027198.447373,727,0.0
1676027198.448419,728,0.0
1676027198.449467,729,0.0
1676027198.450503,730,0.0
1676027198.451562,731,0.0
1676027198.452597,732,0.0
1676027198.453639,733,0.0
1676027198.454669,734,0.0
1676027198.455719,735,0.0
1676027198.456752,736,0.0
1676027198.457786,737,0.0
1676027198.45882,738,0.0
1676027198.45987,739,0.0
1676027198.460899,740,0.0
1676027198.461941,741,0.0
1676027198.462982,742,0.0
1676027198.464017,743,0.0
1676027198.465059,744,0.0
1676027198.466089,745,0.0
1676027198.467161,746,0.0
1676027198.468194,747,0.0
1676027198.469226,748,0.0
1676027198.470257,749,0.0
1676027198.471311,750,0.0
1676027198.472355,751,0.0
1676027198.473395,752,0.0
1676027198.474429,753,0.0
1676027198.475486,754,0.0
1676027198.476531,755,0.0
1676027198.477555,756,0.0
1676027198.478591,757,0.0
1676027198.479642,758,0.0
1676027198.480668,759,0.0
1676027198.481692,760,0.0
1676027198.482722,761,0.0
1676027198.483782,762,0.0
1676027198.484997,763,0.0
1676027198.48605,764,0.0
1676027198.487337,765,0.0
1676027198.488374,766,0.0
1676027198.489399,767,0.0
1676027198.490425,768,0.0
1676027198.491487,769,0.0
1676027198.492521,770,0.0
1676027198.493546,771,0.0
1676027198.494569,772,0.0
1676027198.495632,773,0.0
1676027198.496677,774,0.0
1676027198.497722,775,0.0
1676027198.498743,776,0.0
1676027198.499783,777,0.0
1676027198.500809,778,0.0
1676027198.501824,779,0.0
1676027198.502847,780,0.0
1676027198.507931,781,0.0
1676027198.509036,782,0.0
1676027198.510096,783,0.0
1676027198.511174,784,0.0
1676027198.512253,785,0.0
1676027198.513303,786,0.0
1676027198.514345,787,0.0
1676027198.515412,788,0.0
1676027198.516502,789,0.0
1676027198.517562,790,0.0
1676027198.518595,791,0.0
1676027198.52003,792,0.0
1676027198.521075,793,0.0
1676027198.522125,794,0.0
1676027198.523182,795,0.0
1676027198.524254,796,0.0
1676027198.525307,797,0.0
1676027198.526352,798,0.0
1676027198.527559,799,0.0
1676027198.528606,800,0.0
1676027198.529663,801,0.0
1676027198.53069,802,0.0
1676027198.531795,803,0.0
1676027198.532836,804,0.0
1676027198.533876,805,0.0
1676027198.534903,806,0.0
1676027198.535984,807,0.0
1676027198.537017,808,0.0
1676027198.538062,809,0.0
1676027198.539133,810,0.0
1676027198.540202,811,0.0
1676027198.541258,812,0.0
1676027198.542338,813,0.0
1676027198.543421,814,0.0
1676027198.544485,815,0.0
1676027198.545512,816,0.0
1676027198.546544,817,0.0
1676027198.547612,818,0.0
1676027198.548686,819,0.0
1676027198.549721,820,0.0
1676027198.550756,821,0.0
1676027198.551796,822,0.0
1676027198.552839,823,0.0
1676027198.553879,824,0.0
1676027198.554915,825,0.0
1676027198.556021,826,0.0
1676027198.557218,827,0.0
1676027198.558443,828,0.0
1676027198.559517,829,0.0
1676027198.560544,830,0.0
1676027198.561568,831,0.0
1676027198.562709,832,0.0
1676027198.563777,833,0.0
1676027198.564805,834,0.0
1676027198.565825,835,0.0
1676027198.566848,836,0.0
1676027198.567935,837,0.0
1676027198.568949,838,0.0
1676027198.56998,839,0.0
1676027198.571064,840,0.0
1676027198.572162,841,0.0
1676027198.573192,842,0.0
1676027198.574235,843,0.0
1676027198.575303,844,0.0
1676027198.576377,845,0.0
1676027198.577403,846,0.0
1676027198.578433,847,0.0
1676027198.579499,848,0.0
1676027198.582237,849,0.0
1676027198.583298,850,0.0
1676027198.584343,851,0.0
1676027198.585391,852,0.0
1676027198.586421,853,0.0
1676027198.587458,854,0.0
1676027198.588645,855,0.0
1676027198.589711,856,0.0
1676027198.590756,857,0.0
1676027198.591839,858,0.0
1676027198.592917,859,0.0
1676027198.593951,860,0.0
1676027198.595317,861,0.0
1676027198.596577,862,0.0
1676027198.597605,863,0.0
1676027198.598642,864,0.0
1676027198.599768,865,0.0
1676027198.600822,866,0.0
1676027198.601859,867,0.0
1676027198.602899,868,0.0
1676027198.603988,869,0.0
1676027198.605048,870,0.0
1676027198.606101,871,0.0
1676027198.60716,872,0.0
1676027198.60828,873,0.0
1676027198.609301,874,0.0
1676027198.610349,875,0.0
1676027198.611455,876,0.0
1676027198.612548,877,0.0
1676027198.613582,878,0.0
1676027198.614638,879,0.0
1676027198.615724,880,0.0
1676027198.616765,881,0.0
1676027198.617789,882,0.0
1676027198.618797,883,0.0
1676027198.619906,884,0.0
1676027198.620984,885,0.0
1676027198.62204,886,0.0
1676027198.623106,887,0.0
1676027198.624216,888,0.0
1676027198.625264,889,0.0
1676027198.6263,890,0.0
1676027198.627364,891,0.0
1676027198.628569,892,0.0
1676027198.629604,893,0.0
1676027198.630628,894,0.0
1676027198.631681,895,0.0
1676027198.632734,896,0.0
1676027198.633849,897,0.0
1676027198.634889,898,0.0
1676027198.635984,899,0.0
1676027198.63724,900,0.0
1676027198.638291,901,0.0
1676027198.639369,902,0.0
1676027198.640442,903,0.0
1676027198.641479,904,0.0
1676027198.642522,905,0.0
1676027198.643593,906,0.0
1676027198.644888,907,0.0
1676027198.64595,908,0.0
1676027198.64702,909,0.0
1676027198.648123,910,0.0
1676027198.649174,911,0.0
1676027198.650227,912,0.0
1676027198.651292,913,0.0
1676027198.652375,914,0.0
1676027198.653427,915,0.0
1676027198.654475,916,0.0
1676027198.655587,917,0.0
1676027198.656661,918,0.0
1676027198.657719,919,0.0
1676027198.658766,920,0.0
1676027198.659854,921,0.0
1676027198.660895,922,0.0
1676027198.661915,923,0.0
1676027198.662947,924,0.0
1676027198.664035,925,0.0
1676027198.665055,926,0.0
1676027198.666086,927,0.0
1676027198.667149,928,0.0
1676027198.671086,929,0.0
1676027198.672213,930,0.0
1676027198.67327,931,0.0
1676027198.674313,932,0.0
1676027198.675395,933,0.0
1676027198.676473,934,0.0
1676027198.677523,935,0.0
1676027198.678564,936,0.0
1676027198.679621,937,0.0
1676027198.680694,938,0.0
1676027198.681735,939,0.0
1676027198.682772,940,0.0
1676027198.68398,941,0.0
1676027198.685209,942,0.0
1676027198.686433,943,0.0
1676027198.687485,944,0.0
1676027198.688544,945,0.0
1676027198.68959,946,0.0
1676027198.690617,947,0.0
1676027198.691677,948,0.0
1676027198.692781,949,0.0
1676027198.693819,950,0.0
1676027198.694863,951,0.0
1676027198.695974,952,0.0
1676027198.697033,953,0.0
1676027198.698216,954,0.0
1676027198.69931,955,0.0
1676027198.700408,956,0.0
1676027198.701452,957,0.0
1676027198.70249,958,0.0
1676027198.703553,959,0.0
1676027198.704645,960,0.0
1676027198.705676,961,0.0
1676027198.706887,962,0.0
1676027198.707943,963,0.0
1676027198.708965,964,0.0
1676027198.710007,965,0.0
1676027198.711066,966,0.0
1676027198.712168,967,0.0
1676027198.713188,968,0.0
1676027198.714231,969,0.0
1676027198.715325,970,0.0
1676027198.716416,971,0.0
1676027198.717441,972,0.0
1676027198.718482,973,0.0
1676027198.71954,974,0.0
1676027198.720594,975,0.0
1676027198.721624,976,0.0
1676027198.72268,977,0.0
1676027198.723764,978,0.0
1676027198.725022,979,0.0
1676027198.726054,980,0.0
1676027198.727137,981,0.0
1676027198.728179,982,0.0
1676027198.729396,983,0.0
1676027198.73043,984,0.0
1676027198.731509,985,0.0
1676027198.732592,986,0.0
1676027198.733846,987,0.0
1676027198.734871,988,0.0
1676027198.735961,989,0.0
1676027198.736995,990,0.0
1676027198.738043,991,0.0
1676027198.739081,992,0.0
1676027198.740158,993,0.0
1676027198.741189,994,0.0
1676027198.742189,995,0.0
1676027198.74323,996,0.0
1676027198.744285,997,0.0
1676027198.745297,998,0.0
1676027198.746312,999,0.0


==> csvs/generalization/d_256_m_256.csv <==
Wall time,Step,Value
1676027170.737295,0,1.0
1676027170.73877,1,1.0
1676027170.739901,2,1.0
1676027170.740997,3,1.0
1676027170.742063,4,1.0
1676027170.743167,5,1.0
1676027170.744228,6,1.0
1676027170.745289,7,1.0
1676027170.746343,8,1.0
1676027170.74743,9,1.0
1676027170.748481,10,1.0
1676027170.74953,11,1.0
1676027170.750569,12,1.0
1676027170.751653,13,1.0
1676027170.752704,14,1.0
1676027170.753767,15,1.0
1676027170.754819,16,1.0
1676027170.75591,17,1.0
1676027170.756954,18,1.0
1676027170.758004,19,1.0
1676027170.759085,20,1.0
1676027170.76016,21,1.0
1676027170.76121,22,1.0
1676027170.762263,23,1.0
1676027170.763318,24,1.0
1676027170.76439,25,1.0
1676027170.765458,26,1.0
1676027170.766523,27,1.0
1676027170.767597,28,1.0
1676027170.768655,29,1.0
1676027170.76971,30,1.0
1676027170.770765,31,1.0
1676027170.771821,32,1.0
1676027170.772897,33,1.0
1676027170.773926,34,1.0
1676027170.774999,35,1.0
1676027170.776048,36,1.0
1676027170.777112,37,1.0
1676027170.778161,38,1.0
1676027170.779227,39,1.0
1676027170.780267,40,1.0
1676027170.781783,41,1.0
1676027170.782859,42,1.0
1676027170.783924,43,1.0
1676027170.785011,44,1.0
1676027170.786081,45,1.0
1676027170.787156,46,1.0
1676027170.788215,47,1.0
1676027170.789265,48,1.0
1676027170.790324,49,1.0
1676027170.791397,50,1.0
1676027170.792447,51,1.0
1676027170.793492,52,1.0
1676027170.794561,53,1.0
1676027170.79562,54,1.0
1676027170.796688,55,1.0
1676027170.797687,56,1.0
1676027170.798763,57,1.0
1676027170.799818,58,1.0
1676027170.800866,59,1.0
1676027170.801914,60,1.0
1676027170.802994,61,1.0
1676027170.804011,62,1.0
1676027170.804975,63,1.0
1676027170.80617,64,1.0
1676027170.80725,65,1.0
1676027170.808307,66,1.0
1676027170.809357,67,1.0
1676027170.810421,68,1.0
1676027170.811503,69,1.0
1676027170.812549,70,1.0
1676027170.813605,71,1.0
1676027170.814649,72,1.0
1676027170.815746,73,1.0
1676027170.816783,74,1.0
1676027170.817836,75,1.0
1676027170.818874,76,1.0
1676027170.819943,77,1.0
1676027170.820986,78,1.0
1676027170.822023,79,1.0
1676027170.823098,80,1.0
1676027170.824164,81,1.0
1676027170.825206,82,1.0
1676027170.826255,83,1.0
1676027170.827317,84,1.0
1676027170.828376,85,1.0
1676027170.829417,86,1.0
1676027170.830462,87,1.0
1676027170.831523,88,1.0
1676027170.832582,89,1.0
1676027170.83362,90,1.0
1676027170.834663,91,1.0
1676027170.835736,92,0.9899999499320984
1676027170.836802,93,0.9699999690055847
1676027170.837831,94,0.949999988079071
1676027170.839067,95,0.9099999666213989
1676027170.840108,96,0.8999999761581421
1676027170.841153,97,0.8700000047683716
1676027170.842202,98,0.8199999928474426
1676027170.843254,99,0.8100000023841858
1676027170.844298,100,0.7099999785423279
1676027170.845348,101,0.6599999666213989
1676027170.846387,102,0.5899999737739563
1676027170.84745,103,0.550000011920929
1676027170.848481,104,0.5
1676027170.84954,105,0.44999998807907104
1676027170.850582,106,0.3700000047683716
1676027170.851638,107,0.3400000035762787
1676027170.852676,108,0.25999999046325684
1676027170.853731,109,0.19999998807907104
1676027170.854776,110,0.17999999225139618
1676027170.855843,111,0.14000000059604645
1676027170.856853,112,0.11999999731779099
1676027170.857868,113,0.07999999821186066
1676027170.85884,114,0.04999999701976776
1676027170.859952,115,0.03999999910593033
1676027170.860998,116,0.03999999910593033
1676027170.862039,117,0.009999999776482582
1676027170.863111,118,0.0
1676027170.864159,119,0.0
1676027170.865202,120,0.0
1676027170.866238,121,0.0
1676027170.867293,122,0.0
1676027170.868334,123,0.0
1676027170.869358,124,0.0
1676027170.870411,125,0.0
1676027170.871474,126,0.0
1676027170.872528,127,0.0
1676027170.873574,128,0.0
1676027170.874621,129,0.0
1676027170.875673,130,0.0
1676027170.876716,131,0.0
1676027170.877748,132,0.0
1676027170.878817,133,0.0
1676027170.879863,134,0.0
1676027170.880907,135,0.0
1676027170.882322,136,0.0
1676027170.883679,137,0.0
1676027170.884959,138,0.0
1676027170.886174,139,0.0
1676027170.887602,140,0.0
1676027170.888822,141,0.0
1676027170.89003,142,0.0
1676027170.891227,143,0.0
1676027170.892248,144,0.0
1676027170.893281,145,0.0
1676027170.894298,146,0.0
1676027170.895328,147,0.0
1676027170.896347,148,0.0
1676027170.897528,149,0.0
1676027170.898569,150,0.0
1676027170.899597,151,0.0
1676027170.900596,152,0.0
1676027170.901602,153,0.0
1676027170.902595,154,0.0
1676027170.903621,155,0.0
1676027170.904636,156,0.0
1676027170.905646,157,0.0
1676027170.906643,158,0.0
1676027170.907672,159,0.0
1676027170.908669,160,0.0
1676027170.909695,161,0.0
1676027170.910686,162,0.0
1676027170.911745,163,0.0
1676027170.912743,164,0.0
1676027170.913772,165,0.0
1676027170.914774,166,0.0
1676027170.915822,167,0.0
1676027170.916837,168,0.0
1676027170.917865,169,0.0
1676027170.918874,170,0.0
1676027170.91992,171,0.0
1676027170.920923,172,0.0
1676027170.921947,173,0.0
1676027170.923015,174,0.0
1676027170.924034,175,0.0
1676027170.925056,176,0.0
1676027170.926075,177,0.0
1676027170.927127,178,0.0
1676027170.928145,179,0.0
1676027170.929159,180,0.0
1676027170.930194,181,0.0
1676027170.931249,182,0.0
1676027170.93228,183,0.0
1676027170.933283,184,0.0
1676027170.934317,185,0.0
1676027170.935365,186,0.0
1676027170.936392,187,0.0
1676027170.937397,188,0.0
1676027170.938417,189,0.0
1676027170.939602,190,0.0
1676027170.940644,191,0.0
1676027170.941649,192,0.0
1676027170.942673,193,0.0
1676027170.943719,194,0.0
1676027170.944728,195,0.0
1676027170.945738,196,0.0
1676027170.946742,197,0.0
1676027170.947802,198,0.0
1676027170.948807,199,0.0
1676027170.949808,200,0.0
1676027170.950827,201,0.0
1676027170.951845,202,0.0
1676027170.952868,203,0.0
1676027170.953866,204,0.0
1676027170.954888,205,0.0
1676027170.955933,206,0.0
1676027170.956949,207,0.0
1676027170.957951,208,0.0
1676027170.958991,209,0.0
1676027170.960004,210,0.0
1676027170.96103,211,0.0
1676027170.96204,212,0.0
1676027170.963076,213,0.0
1676027170.964079,214,0.0
1676027170.965087,215,0.0
1676027170.966092,216,0.0
1676027170.967127,217,0.0
1676027170.968143,218,0.0
1676027170.969144,219,0.0
1676027170.970159,220,0.0
1676027170.971206,221,0.0
1676027170.972218,222,0.0
1676027170.973237,223,0.0
1676027170.974238,224,0.0
1676027170.975287,225,0.0
1676027170.97629,226,0.0
1676027170.977291,227,0.0
1676027170.978307,228,0.0
1676027170.979338,229,0.0
1676027170.98035,230,0.0
1676027170.981354,231,0.0
1676027170.982389,232,0.0
1676027170.983432,233,0.0
1676027170.984426,234,0.0
1676027170.98543,235,0.0
1676027170.98653,236,0.0
1676027170.987925,237,0.0
1676027170.988941,238,0.0
1676027170.989942,239,0.0
1676027170.990977,240,0.0
1676027170.992007,241,0.0
1676027170.99301,242,0.0
1676027170.994045,243,0.0
1676027170.995067,244,0.0
1676027170.996094,245,0.0
1676027170.997098,246,0.0
1676027170.998108,247,0.0
1676027170.999141,248,0.0
1676027171.000158,249,0.0
1676027171.001177,250,0.0
1676027171.002194,251,0.0
1676027171.003218,252,0.0
1676027171.004238,253,0.0
1676027171.005234,254,0.0
1676027171.006243,255,0.0
1676027171.007281,256,0.0
1676027171.008314,257,0.0
1676027171.00933,258,0.0
1676027171.01034,259,0.0
1676027171.01138,260,0.0
1676027171.012416,261,0.0
1676027171.013428,262,0.0
1676027171.01445,263,0.0
1676027171.015488,264,0.0
1676027171.016518,265,0.0
1676027171.017536,266,0.0
1676027171.018547,267,0.0
1676027171.019587,268,0.0
1676027171.020619,269,0.0
1676027171.021625,270,0.0
1676027171.022633,271,0.0
1676027171.023667,272,0.0
1676027171.024708,273,0.0
1676027171.025716,274,0.0
1676027171.026753,275,0.0
1676027171.027785,276,0.0
1676027171.0288,277,0.0
1676027171.029815,278,0.0
1676027171.030824,279,0.0
1676027171.03185,280,0.0
1676027171.032878,281,0.0
1676027171.033879,282,0.0
1676027171.034896,283,0.0
1676027171.035941,284,0.0
1676027171.036959,285,0.0
1676027171.03798,286,0.0
1676027171.039016,287,0.0
1676027171.040183,288,0.0
1676027171.041215,289,0.0
1676027171.042215,290,0.0
1676027171.04326,291,0.0
1676027171.044275,292,0.0
1676027171.045286,293,0.0
1676027171.046299,294,0.0
1676027171.04734,295,0.0
1676027171.048346,296,0.0
1676027171.049371,297,0.0
1676027171.050385,298,0.0
1676027171.051426,299,0.0
1676027171.052459,300,0.0
1676027171.053493,301,0.0
1676027171.054505,302,0.0
1676027171.055537,303,0.0
1676027171.056562,304,0.0
1676027171.057594,305,0.0
1676027171.058616,306,0.0
1676027171.059652,307,0.0
1676027171.06068,308,0.0
1676027171.061702,309,0.0
1676027171.062714,310,0.0
1676027171.063766,311,0.0
1676027171.064779,312,0.0
1676027171.06582,313,0.0
1676027171.066836,314,0.0
1676027171.067863,315,0.0
1676027171.068886,316,0.0
1676027171.069899,317,0.0
1676027171.070937,318,0.0
1676027171.071958,319,0.0
1676027171.072959,320,0.0
1676027171.073958,321,0.0
1676027171.074984,322,0.0
1676027171.076007,323,0.0
1676027171.0771,324,0.0
1676027171.078159,325,0.0
1676027171.079218,326,0.0
1676027171.080244,327,0.0
1676027171.081258,328,0.0
1676027171.082286,329,0.0
1676027171.083324,330,0.0
1676027171.084351,331,0.0
1676027171.085381,332,0.0
1676027171.086411,333,0.0
1676027171.087455,334,0.0
1676027171.088689,335,0.0
1676027171.08971,336,0.0
1676027171.090962,337,0.0
1676027171.091988,338,0.0
1676027171.093167,339,0.0
1676027171.094187,340,0.0
1676027171.095244,341,0.0
1676027171.096261,342,0.0
1676027171.097487,343,0.0
1676027171.098502,344,0.0
1676027171.099738,345,0.0
1676027171.100771,346,0.0
1676027171.101784,347,0.0
1676027171.102813,348,0.0
1676027171.103871,349,0.0
1676027171.104894,350,0.0
1676027171.106123,351,0.0
1676027171.107145,352,0.0
1676027171.108179,353,0.0
1676027171.109201,354,0.0
1676027171.110237,355,0.0
1676027171.11129,356,0.0
1676027171.112318,357,0.0
1676027171.11334,358,0.0
1676027171.11436,359,0.0
1676027171.115399,360,0.0
1676027171.116449,361,0.0
1676027171.117469,362,0.0
1676027171.11849,363,0.0
1676027171.119519,364,0.0
1676027171.12054,365,0.0
1676027171.121561,366,0.0
1676027171.122579,367,0.0
1676027171.123626,368,0.0
1676027171.124654,369,0.0
1676027171.125672,370,0.0
1676027171.126693,371,0.0
1676027171.127728,372,0.0
1676027171.128754,373,0.0
1676027171.129763,374,0.0
1676027171.130781,375,0.0
1676027171.131818,376,0.0
1676027171.132813,377,0.0
1676027171.134131,378,0.0
1676027171.135489,379,0.0
1676027171.13677,380,0.0
1676027171.138039,381,0.0
1676027171.139322,382,0.0
1676027171.140788,383,0.0
1676027171.142075,384,0.0
1676027171.143221,385,0.0
1676027171.144487,386,0.0
1676027171.145536,387,0.0
1676027171.146598,388,0.0
1676027171.14767,389,0.0
1676027171.148727,390,0.0
1676027171.149787,391,0.0
1676027171.150835,392,0.0
1676027171.15192,393,0.0
1676027171.152978,394,0.0
1676027171.15403,395,0.0
1676027171.155132,396,0.0
1676027171.156402,397,0.0
1676027171.157448,398,0.0
1676027171.158523,399,0.0
1676027171.159604,400,0.0
1676027171.160663,401,0.0
1676027171.161706,402,0.0
1676027171.162758,403,0.0
1676027171.16384,404,0.0
1676027171.164894,405,0.0
1676027171.165948,406,0.0
1676027171.167028,407,0.0
1676027171.168088,408,0.0
1676027171.169153,409,0.0
1676027171.170198,410,0.0
1676027171.171274,411,0.0
1676027171.172327,412,0.0
1676027171.173388,413,0.0
1676027171.174426,414,0.0
1676027171.175489,415,0.0
1676027171.17655,416,0.0
1676027171.177602,417,0.0
1676027171.178653,418,0.0
1676027171.179721,419,0.0
1676027171.180757,420,0.0
1676027171.181818,421,0.0
1676027171.182857,422,0.0
1676027171.183942,423,0.0
1676027171.184995,424,0.0
1676027171.186045,425,0.0
1676027171.187114,426,0.0
1676027171.188166,427,0.0
1676027171.189214,428,0.0
1676027171.190277,429,0.0
1676027171.191352,430,0.0
1676027171.192427,431,0.0
1676027171.193481,432,0.0
1676027171.194534,433,0.0
1676027171.195618,434,0.0
1676027171.196669,435,0.0
1676027171.197721,436,0.0
1676027171.198778,437,0.0
1676027171.199838,438,0.0
1676027171.200882,439,0.0
1676027171.201926,440,0.0
1676027171.203011,441,0.0
1676027171.204072,442,0.0
1676027171.205139,443,0.0
1676027171.206188,444,0.0
1676027171.20727,445,0.0
1676027171.208332,446,0.0
1676027171.209387,447,0.0
1676027171.210624,448,0.0
1676027171.211719,449,0.0
1676027171.212782,450,0.0
1676027171.213847,451,0.0
1676027171.214897,452,0.0
1676027171.215999,453,0.0
1676027171.217251,454,0.0
1676027171.218286,455,0.0
1676027171.21935,456,0.0
1676027171.220405,457,0.0
1676027171.221465,458,0.0
1676027171.222509,459,0.0
1676027171.223608,460,0.0
1676027171.224666,461,0.0
1676027171.225717,462,0.0
1676027171.226773,463,0.0
1676027171.227834,464,0.0
1676027171.228894,465,0.0
1676027171.229937,466,0.0
1676027171.231004,467,0.0
1676027171.232069,468,0.0
1676027171.233132,469,0.0
1676027171.234168,470,0.0
1676027171.235228,471,0.0
1676027171.236272,472,0.0
1676027171.237337,473,0.0
1676027171.238378,474,0.0
1676027171.239458,475,0.0
1676027171.240654,476,0.0
1676027171.241708,477,0.0
1676027171.242764,478,0.0
1676027171.243843,479,0.0
1676027171.244884,480,0.0
1676027171.245947,481,0.0
1676027171.247023,482,0.0
1676027171.24809,483,0.0
1676027171.249135,484,0.0
1676027171.250188,485,0.0
1676027171.251255,486,0.0
1676027171.252308,487,0.0
1676027171.253358,488,0.0
1676027171.254424,489,0.0
1676027171.2555,490,0.0
1676027171.256565,491,0.0
1676027171.257606,492,0.0
1676027171.258667,493,0.0
1676027171.259759,494,0.0
1676027171.26082,495,0.0
1676027171.261858,496,0.0
1676027171.26291,497,0.0
1676027171.263998,498,0.0
1676027171.26506,499,0.0
1676027171.266101,500,0.0
1676027171.267208,501,0.0
1676027171.268253,502,0.0
1676027171.269297,503,0.0
1676027171.270338,504,0.0
1676027171.271403,505,0.0
1676027171.272448,506,0.0
1676027171.273504,507,0.0
1676027171.274552,508,0.0
1676027171.275636,509,0.0
1676027171.276688,510,0.0
1676027171.277739,511,0.0
1676027171.278776,512,0.0
1676027171.279862,513,0.0
1676027171.280904,514,0.0
1676027171.28194,515,0.0
1676027171.283,516,0.0
1676027171.284058,517,0.0
1676027171.285111,518,0.0
1676027171.286156,519,0.0
1676027171.287211,520,0.0
1676027171.288263,521,0.0
1676027171.289299,522,0.0
1676027171.290353,523,0.0
1676027171.291419,524,0.0
1676027171.292478,525,0.0
1676027171.293525,526,0.0
1676027171.294567,527,0.0
1676027171.295628,528,0.0
1676027171.29669,529,0.0
1676027171.297721,530,0.0
1676027171.298777,531,0.0
1676027171.299833,532,0.0
1676027171.300901,533,0.0
1676027171.301944,534,0.0
1676027171.303011,535,0.0
1676027171.30406,536,0.0
1676027171.30511,537,0.0
1676027171.306152,538,0.0
1676027171.307209,539,0.0
1676027171.308247,540,0.0
1676027171.309296,541,0.0
1676027171.310348,542,0.0
1676027171.311423,543,0.0
1676027171.312472,544,0.0
1676027171.313527,545,0.0
1676027171.314589,546,0.0
1676027171.315665,547,0.0
1676027171.316901,548,0.0
1676027171.318153,549,0.0
1676027171.31921,550,0.0
1676027171.320255,551,0.0
1676027171.321297,552,0.0
1676027171.322361,553,0.0
1676027171.323436,554,0.0
1676027171.32448,555,0.0
1676027171.325522,556,0.0
1676027171.326575,557,0.0
1676027171.327655,558,0.0
1676027171.328697,559,0.0
1676027171.329751,560,0.0
1676027171.330814,561,0.0
1676027171.331862,562,0.0
1676027171.332932,563,0.0
1676027171.333981,564,0.0
1676027171.335051,565,0.0
1676027171.336111,566,0.0
1676027171.337173,567,0.0
1676027171.338221,568,0.0
1676027171.339294,569,0.0
1676027171.340333,570,0.0
1676027171.341527,571,0.0
1676027171.342586,572,0.0
1676027171.343656,573,0.0
1676027171.344707,574,0.0
1676027171.345747,575,0.0
1676027171.346797,576,0.0
1676027171.347861,577,0.0
1676027171.34891,578,0.0
1676027171.349943,579,0.0
1676027171.351008,580,0.0
1676027171.352068,581,0.0
1676027171.353102,582,0.0
1676027171.354137,583,0.0
1676027171.355174,584,0.0
1676027171.356194,585,0.0
1676027171.35721,586,0.0
1676027171.358229,587,0.0
1676027171.359255,588,0.0
1676027171.360273,589,0.0
1676027171.361291,590,0.0
1676027171.36231,591,0.0
1676027171.363349,592,0.0
1676027171.364396,593,0.0
1676027171.365428,594,0.0
1676027171.36645,595,0.0
1676027171.367486,596,0.0
1676027171.368522,597,0.0
1676027171.36954,598,0.0
1676027171.370561,599,0.0
1676027171.371607,600,0.0
1676027171.372643,601,0.0
1676027171.373661,602,0.0
1676027171.374699,603,0.0
1676027171.375729,604,0.0
1676027171.37677,605,0.0
1676027171.377791,606,0.0
1676027171.378813,607,0.0
1676027171.37986,608,0.0
1676027171.380895,609,0.0
1676027171.381908,610,0.0
1676027171.38294,611,0.0
1676027171.383963,612,0.0
1676027171.384995,613,0.0
1676027171.386011,614,0.0
1676027171.387041,615,0.0
1676027171.388068,616,0.0
1676027171.389124,617,0.0
1676027171.39015,618,0.0
1676027171.39118,619,0.0
1676027171.392208,620,0.0
1676027171.393232,621,0.0
1676027171.394253,622,0.0
1676027171.395283,623,0.0
1676027171.396338,624,0.0
1676027171.397355,625,0.0
1676027171.39837,626,0.0
1676027171.399418,627,0.0
1676027171.40044,628,0.0
1676027171.401461,629,0.0
1676027171.402485,630,0.0
1676027171.403602,631,0.0
1676027171.40463,632,0.0
1676027171.405668,633,0.0
1676027171.406681,634,0.0
1676027171.407719,635,0.0
1676027171.408744,636,0.0
1676027171.409772,637,0.0
1676027171.41079,638,0.0
1676027171.411828,639,0.0
1676027171.412858,640,0.0
1676027171.413869,641,0.0
1676027171.414891,642,0.0
1676027171.415925,643,0.0
1676027171.416944,644,0.0
1676027171.41815,645,0.0
1676027171.419388,646,0.0
1676027171.420399,647,0.0
1676027171.421408,648,0.0
1676027171.422422,649,0.0
1676027171.423455,650,0.0
1676027171.424482,651,0.0
1676027171.425498,652,0.0
1676027171.426509,653,0.0
1676027171.427565,654,0.0
1676027171.428581,655,0.0
1676027171.429592,656,0.0
1676027171.430604,657,0.0
1676027171.431624,658,0.0
1676027171.43264,659,0.0
1676027171.433648,660,0.0
1676027171.434668,661,0.0
1676027171.435708,662,0.0
1676027171.436728,663,0.0
1676027171.43774,664,0.0
1676027171.438757,665,0.0
1676027171.43978,666,0.0
1676027171.440794,667,0.0
1676027171.441943,668,0.0
1676027171.442998,669,0.0
1676027171.444019,670,0.0
1676027171.44503,671,0.0
1676027171.446034,672,0.0
1676027171.447069,673,0.0
1676027171.448095,674,0.0
1676027171.449107,675,0.0
1676027171.450129,676,0.0
1676027171.451157,677,0.0
1676027171.452191,678,0.0
1676027171.453212,679,0.0
1676027171.454219,680,0.0
1676027171.459255,681,0.0
1676027171.460504,682,0.0
1676027171.461709,683,0.0
1676027171.462869,684,0.0
1676027171.464073,685,0.0
1676027171.465222,686,0.0
1676027171.466373,687,0.0
1676027171.467537,688,0.0
1676027171.468614,689,0.0
1676027171.469784,690,0.0
1676027171.470801,691,0.0
1676027171.471819,692,0.0
1676027171.472842,693,0.0
1676027171.473843,694,0.0
1676027171.474855,695,0.0
1676027171.475875,696,0.0
1676027171.476885,697,0.0
1676027171.477886,698,0.0
1676027171.478892,699,0.0
1676027171.47993,700,0.0
1676027171.480945,701,0.0
1676027171.481962,702,0.0
1676027171.482978,703,0.0
1676027171.483978,704,0.0
1676027171.484981,705,0.0
1676027171.485968,706,0.0
1676027171.486982,707,0.0
1676027171.487992,708,0.0
1676027171.488998,709,0.0
1676027171.490016,710,0.0
1676027171.491038,711,0.0
1676027171.492046,712,0.0
1676027171.493065,713,0.0
1676027171.494059,714,0.0
1676027171.495083,715,0.0
1676027171.496329,716,0.0
1676027171.497335,717,0.0
1676027171.498339,718,0.0
1676027171.49937,719,0.0
1676027171.500384,720,0.0
1676027171.501399,721,0.0
1676027171.502402,722,0.0
1676027171.503427,723,0.0
1676027171.504447,724,0.0
1676027171.505452,725,0.0
1676027171.506445,726,0.0
1676027171.507469,727,0.0
1676027171.508483,728,0.0
1676027171.509486,729,0.0
1676027171.510488,730,0.0
1676027171.511494,731,0.0
1676027171.512492,732,0.0
1676027171.513494,733,0.0
1676027171.514482,734,0.0
1676027171.515523,735,0.0
1676027171.516532,736,0.0
1676027171.517521,737,0.0
1676027171.518512,738,0.0
1676027171.519528,739,0.0
1676027171.520525,740,0.0
1676027171.521536,741,0.0
1676027171.522534,742,0.0
1676027171.523564,743,0.0
1676027171.524566,744,0.0
1676027171.525561,745,0.0
1676027171.526562,746,0.0
1676027171.527585,747,0.0
1676027171.528597,748,0.0
1676027171.52961,749,0.0
1676027171.530606,750,0.0
1676027171.531632,751,0.0
1676027171.532631,752,0.0
1676027171.533646,753,0.0
1676027171.534637,754,0.0
1676027171.53565,755,0.0
1676027171.536657,756,0.0
1676027171.53766,757,0.0
1676027171.538648,758,0.0
1676027171.539661,759,0.0
1676027171.540673,760,0.0
1676027171.541676,761,0.0
1676027171.542816,762,0.0
1676027171.543865,763,0.0
1676027171.544868,764,0.0
1676027171.545879,765,0.0
1676027171.54688,766,0.0
1676027171.547898,767,0.0
1676027171.548899,768,0.0
1676027171.549911,769,0.0
1676027171.550895,770,0.0
1676027171.551912,771,0.0
1676027171.55292,772,0.0
1676027171.553926,773,0.0
1676027171.554932,774,0.0
1676027171.555948,775,0.0
1676027171.556944,776,0.0
1676027171.557954,777,0.0
1676027171.558959,778,0.0
1676027171.559966,779,0.0
1676027171.560963,780,0.0
1676027171.561968,781,0.0
1676027171.56298,782,0.0
1676027171.563986,783,0.0
1676027171.564987,784,0.0
1676027171.566008,785,0.0
1676027171.567025,786,0.0
1676027171.568031,787,0.0
1676027171.569031,788,0.0
1676027171.570238,789,0.0
1676027171.571269,790,0.0
1676027171.572449,791,0.0
1676027171.573441,792,0.0
1676027171.574444,793,0.0
1676027171.575455,794,0.0
1676027171.576454,795,0.0
1676027171.577453,796,0.0
1676027171.578613,797,0.0
1676027171.579707,798,0.0
1676027171.580762,799,0.0
1676027171.58181,800,0.0
1676027171.582865,801,0.0
1676027171.583942,802,0.0
1676027171.585135,803,0.0
1676027171.586152,804,0.0
1676027171.587394,805,0.0
1676027171.588616,806,0.0
1676027171.589803,807,0.0
1676027171.591241,808,0.0
1676027171.592266,809,0.0
1676027171.593283,810,0.0
1676027171.59429,811,0.0
1676027171.595322,812,0.0
1676027171.596329,813,0.0
1676027171.597328,814,0.0
1676027171.598342,815,0.0
1676027171.599378,816,0.0
1676027171.600599,817,0.0
1676027171.601612,818,0.0
1676027171.60263,819,0.0
1676027171.603668,820,0.0
1676027171.604692,821,0.0
1676027171.605902,822,0.0
1676027171.606899,823,0.0
1676027171.607969,824,0.0
1676027171.609022,825,0.0
1676027171.610072,826,0.0
1676027171.611132,827,0.0
1676027171.612167,828,0.0
1676027171.613203,829,0.0
1676027171.614226,830,0.0
1676027171.615272,831,0.0
1676027171.616309,832,0.0
1676027171.617378,833,0.0
1676027171.618394,834,0.0
1676027171.619428,835,0.0
1676027171.620449,836,0.0
1676027171.621476,837,0.0
1676027171.622489,838,0.0
1676027171.623539,839,0.0
1676027171.624559,840,0.0
1676027171.625608,841,0.0
1676027171.626622,842,0.0
1676027171.627695,843,0.0
1676027171.628726,844,0.0
1676027171.629763,845,0.0
1676027171.630792,846,0.0
1676027171.631876,847,0.0
1676027171.632913,848,0.0
1676027171.633945,849,0.0
1676027171.634992,850,0.0
1676027171.636027,851,0.0
1676027171.637053,852,0.0
1676027171.638104,853,0.0
1676027171.63914,854,0.0
1676027171.640159,855,0.0
1676027171.641192,856,0.0
1676027171.642216,857,0.0
1676027171.643399,858,0.0
1676027171.644438,859,0.0
1676027171.645456,860,0.0
1676027171.646485,861,0.0
1676027171.64753,862,0.0
1676027171.648569,863,0.0
1676027171.649682,864,0.0
1676027171.650733,865,0.0
1676027171.651774,866,0.0
1676027171.652808,867,0.0
1676027171.654041,868,0.0
1676027171.655095,869,0.0
1676027171.656331,870,0.0
1676027171.657363,871,0.0
1676027171.658395,872,0.0
1676027171.659458,873,0.0
1676027171.660493,874,0.0
1676027171.661512,875,0.0
1676027171.662537,876,0.0
1676027171.663603,877,0.0
1676027171.66464,878,0.0
1676027171.665672,879,0.0
1676027171.666692,880,0.0
1676027171.66774,881,0.0
1676027171.668759,882,0.0
1676027171.669794,883,0.0
1676027171.670816,884,0.0
1676027171.671873,885,0.0
1676027171.6729,886,0.0
1676027171.673919,887,0.0
1676027171.674989,888,0.0
1676027171.676224,889,0.0
1676027171.677229,890,0.0
1676027171.678455,891,0.0
1676027171.679517,892,0.0
1676027171.680761,893,0.0
1676027171.681785,894,0.0
1676027171.682806,895,0.0
1676027171.68386,896,0.0
1676027171.684897,897,0.0
1676027171.685928,898,0.0
1676027171.686961,899,0.0
1676027171.687999,900,0.0
1676027171.689044,901,0.0
1676027171.69007,902,0.0
1676027171.691315,903,0.0
1676027171.692354,904,0.0
1676027171.693555,905,0.0
1676027171.694585,906,0.0
1676027171.695639,907,0.0
1676027171.696673,908,0.0
1676027171.697709,909,0.0
1676027171.698724,910,0.0
1676027171.699766,911,0.0
1676027171.700796,912,0.0
1676027171.701838,913,0.0
1676027171.702869,914,0.0
1676027171.703922,915,0.0
1676027171.704942,916,0.0
1676027171.705965,917,0.0
1676027171.707,918,0.0
1676027171.70803,919,0.0
1676027171.709046,920,0.0
1676027171.710081,921,0.0
1676027171.711124,922,0.0
1676027171.712161,923,0.0
1676027171.713182,924,0.0
1676027171.714202,925,0.0
1676027171.715247,926,0.0
1676027171.716293,927,0.0
1676027171.717325,928,0.0
1676027171.718355,929,0.0
1676027171.719403,930,0.0
1676027171.72042,931,0.0
1676027171.721425,932,0.0
1676027171.722471,933,0.0
1676027171.723523,934,0.0
1676027171.724527,935,0.0
1676027171.725547,936,0.0
1676027171.726576,937,0.0
1676027171.727619,938,0.0
1676027171.728673,939,0.0
1676027171.729698,940,0.0
1676027171.730896,941,0.0
1676027171.731953,942,0.0
1676027171.733177,943,0.0
1676027171.7342,944,0.0
1676027171.735272,945,0.0
1676027171.736296,946,0.0
1676027171.737309,947,0.0
1676027171.738335,948,0.0
1676027171.739376,949,0.0
1676027171.740406,950,0.0
1676027171.741432,951,0.0
1676027171.742466,952,0.0
1676027171.743657,953,0.0
1676027171.744687,954,0.0
1676027171.74571,955,0.0
1676027171.746726,956,0.0
1676027171.747795,957,0.0
1676027171.74882,958,0.0
1676027171.749838,959,0.0
1676027171.750864,960,0.0
1676027171.751931,961,0.0
1676027171.752951,962,0.0
1676027171.753988,963,0.0
1676027171.755021,964,0.0
1676027171.756049,965,0.0
1676027171.75707,966,0.0
1676027171.758087,967,0.0
1676027171.759154,968,0.0
1676027171.760188,969,0.0
1676027171.76122,970,0.0
1676027171.762241,971,0.0
1676027171.763273,972,0.0
1676027171.764303,973,0.0
1676027171.765326,974,0.0
1676027171.766501,975,0.0
1676027171.767549,976,0.0
1676027171.768771,977,0.0
1676027171.769805,978,0.0
1676027171.770822,979,0.0
1676027171.772083,980,0.0
1676027171.773112,981,0.0
1676027171.774135,982,0.0
1676027171.775188,983,0.0
1676027171.776211,984,0.0
1676027171.77724,985,0.0
1676027171.77826,986,0.0
1676027171.779322,987,0.0
1676027171.780557,988,0.0
1676027171.781593,989,0.0
1676027171.782616,990,0.0
1676027171.783644,991,0.0
1676027171.78484,992,0.0
1676027171.785884,993,0.0
1676027171.786912,994,0.0
1676027171.78797,995,0.0
1676027171.788987,996,0.0
1676027171.790015,997,0.0
1676027171.791066,998,0.0
1676027171.7921,999,0.0


==> csvs/generalization/d_256_m_4096.csv <==
Wall time,Step,Value
1676031564.830982,0,1.0
1676031564.832903,1,1.0
1676031564.83462,2,1.0
1676031564.836261,3,1.0
1676031564.837973,4,1.0
1676031564.839731,5,1.0
1676031564.840905,6,1.0
1676031564.841894,7,1.0
1676031564.842894,8,1.0
1676031564.843915,9,1.0
1676031564.844899,10,1.0
1676031564.845946,11,1.0
1676031564.846977,12,1.0
1676031564.848014,13,1.0
1676031564.849015,14,1.0
1676031564.850014,15,1.0
1676031564.851011,16,1.0
1676031564.852011,17,1.0
1676031564.853073,18,1.0
1676031564.854154,19,1.0
1676031564.855232,20,1.0
1676031564.856277,21,1.0
1676031564.857282,22,1.0
1676031564.858272,23,1.0
1676031564.859274,24,1.0
1676031564.860282,25,1.0
1676031564.86127,26,1.0
1676031564.862302,27,1.0
1676031564.86333,28,1.0
1676031564.86433,29,1.0
1676031564.865335,30,1.0
1676031564.866328,31,1.0
1676031564.867362,32,1.0
1676031564.86837,33,1.0
1676031564.869367,34,1.0
1676031564.870374,35,1.0
1676031564.871395,36,1.0
1676031564.872409,37,1.0
1676031564.873406,38,1.0
1676031564.874401,39,1.0
1676031564.875415,40,1.0
1676031564.876427,41,1.0
1676031564.877421,42,1.0
1676031564.878432,43,1.0
1676031564.87956,44,1.0
1676031564.880655,45,1.0
1676031564.881706,46,1.0
1676031564.882708,47,1.0
1676031564.883733,48,1.0
1676031564.884734,49,1.0
1676031564.885745,50,1.0
1676031564.886753,51,1.0
1676031564.887762,52,1.0
1676031564.888762,53,1.0
1676031564.889748,54,1.0
1676031564.89091,55,1.0
1676031564.892117,56,1.0
1676031564.893116,57,1.0
1676031564.894121,58,1.0
1676031564.895122,59,1.0
1676031564.896128,60,1.0
1676031564.897128,61,0.9899999499320984
1676031564.898126,62,0.9599999785423279
1676031564.899134,63,0.9300000071525574
1676031564.900137,64,0.8700000047683716
1676031564.901144,65,0.8199999928474426
1676031564.902134,66,0.7699999809265137
1676031564.903149,67,0.6899999976158142
1676031564.904174,68,0.6299999952316284
1676031564.905177,69,0.5699999928474426
1676031564.906161,70,0.44999998807907104
1676031564.907162,71,0.38999998569488525
1676031564.908156,72,0.29999998211860657
1676031564.909143,73,0.17999999225139618
1676031564.910131,74,0.09999999403953552
1676031564.911134,75,0.05999999865889549
1676031564.912144,76,0.04999999701976776
1676031564.913145,77,0.03999999910593033
1676031564.914144,78,0.03999999910593033
1676031564.91515,79,0.0
1676031564.916159,80,0.0
1676031564.917155,81,0.0
1676031564.918148,82,0.0
1676031564.919146,83,0.0
1676031564.920142,84,0.0
1676031564.921146,85,0.0
1676031564.922135,86,0.0
1676031564.923147,87,0.0
1676031564.924148,88,0.0
1676031564.925152,89,0.0
1676031564.926155,90,0.0
1676031564.927241,91,0.0
1676031564.928331,92,0.0
1676031564.929324,93,0.0
1676031564.930313,94,0.0
1676031564.931342,95,0.0
1676031564.932508,96,0.0
1676031564.933508,97,0.0
1676031564.934507,98,0.0
1676031564.93552,99,0.0
1676031564.936508,100,0.0
1676031564.937523,101,0.0
1676031564.938512,102,0.0
1676031564.939549,103,0.0
1676031564.940535,104,0.0
1676031564.941546,105,0.0
1676031564.942536,106,0.0
1676031564.943547,107,0.0
1676031564.944554,108,0.0
1676031564.94557,109,0.0
1676031564.946551,110,0.0
1676031564.947586,111,0.0
1676031564.948593,112,0.0
1676031564.949614,113,0.0
1676031564.950594,114,0.0
1676031564.951633,115,0.0
1676031564.952622,116,0.0
1676031564.953618,117,0.0
1676031564.954609,118,0.0
1676031564.955617,119,0.0
1676031564.956623,120,0.0
1676031564.957624,121,0.0
1676031564.958605,122,0.0
1676031564.959636,123,0.0
1676031564.960636,124,0.0
1676031564.961623,125,0.0
1676031564.962607,126,0.0
1676031564.963622,127,0.0
1676031564.96464,128,0.0
1676031564.965649,129,0.0
1676031564.966638,130,0.0
1676031564.967657,131,0.0
1676031564.968652,132,0.0
1676031564.969659,133,0.0
1676031564.97064,134,0.0
1676031564.971683,135,0.0
1676031564.972685,136,0.0
1676031564.973694,137,0.0
1676031564.97468,138,0.0
1676031564.975702,139,0.0
1676031564.976707,140,0.0
1676031564.97772,141,0.0
1676031564.978729,142,0.0
1676031564.979742,143,0.0
1676031564.980735,144,0.0
1676031564.981738,145,0.0
1676031564.98272,146,0.0
1676031564.983733,147,0.0
1676031564.984725,148,0.0
1676031564.985727,149,0.0
1676031564.986743,150,0.0
1676031564.987746,151,0.0
1676031564.988742,152,0.0
1676031564.989753,153,0.0
1676031564.990727,154,0.0
1676031564.991741,155,0.0
1676031564.992741,156,0.0
1676031564.993728,157,0.0
1676031564.994709,158,0.0
1676031564.995713,159,0.0
1676031564.996718,160,0.0
1676031564.997717,161,0.0
1676031564.998735,162,0.0
1676031564.999746,163,0.0
1676031565.000745,164,0.0
1676031565.001747,165,0.0
1676031565.002735,166,0.0
1676031565.003749,167,0.0
1676031565.004735,168,0.0
1676031565.00574,169,0.0
1676031565.006751,170,0.0
1676031565.007767,171,0.0
1676031565.008778,172,0.0
1676031565.009782,173,0.0
1676031565.010762,174,0.0
1676031565.011767,175,0.0
1676031565.012773,176,0.0
1676031565.013769,177,0.0
1676031565.014758,178,0.0
1676031565.015768,179,0.0
1676031565.016749,180,0.0
1676031565.017741,181,0.0
1676031565.018726,182,0.0
1676031565.01974,183,0.0
1676031565.020728,184,0.0
1676031565.021729,185,0.0
1676031565.022909,186,0.0
1676031565.024138,187,0.0
1676031565.025284,188,0.0
1676031565.0263,189,0.0
1676031565.027314,190,0.0
1676031565.028415,191,0.0
1676031565.029504,192,0.0
1676031565.030772,193,0.0
1676031565.031797,194,0.0
1676031565.032955,195,0.0
1676031565.033964,196,0.0
1676031565.034972,197,0.0
1676031565.035981,198,0.0
1676031565.036999,199,0.0
1676031565.03812,200,0.0
1676031565.039136,201,0.0
1676031565.040115,202,0.0
1676031565.041118,203,0.0
1676031565.042099,204,0.0
1676031565.043106,205,0.0
1676031565.044108,206,0.0
1676031565.045114,207,0.0
1676031565.046122,208,0.0
1676031565.047134,209,0.0
1676031565.048132,210,0.0
1676031565.04913,211,0.0
1676031565.050116,212,0.0
1676031565.051129,213,0.0
1676031565.052116,214,0.0
1676031565.053112,215,0.0
1676031565.054096,216,0.0
1676031565.055098,217,0.0
1676031565.056098,218,0.0
1676031565.057086,219,0.0
1676031565.058069,220,0.0
1676031565.059068,221,0.0
1676031565.060062,222,0.0
1676031565.061067,223,0.0
1676031565.06206,224,0.0
1676031565.06307,225,0.0
1676031565.064094,226,0.0
1676031565.065097,227,0.0
1676031565.066103,228,0.0
1676031565.067114,229,0.0
1676031565.068125,230,0.0
1676031565.069119,231,0.0
1676031565.070145,232,0.0
1676031565.071167,233,0.0
1676031565.072179,234,0.0
1676031565.073172,235,0.0
1676031565.074179,236,0.0
1676031565.075189,237,0.0
1676031565.07618,238,0.0
1676031565.077174,239,0.0
1676031565.078217,240,0.0
1676031565.079235,241,0.0
1676031565.080232,242,0.0
1676031565.081243,243,0.0
1676031565.082255,244,0.0
1676031565.08327,245,0.0
1676031565.084269,246,0.0
1676031565.085267,247,0.0
1676031565.086271,248,0.0
1676031565.087273,249,0.0
1676031565.088299,250,0.0
1676031565.08931,251,0.0
1676031565.090309,252,0.0
1676031565.091339,253,0.0
1676031565.092343,254,0.0
1676031565.09334,255,0.0
1676031565.094331,256,0.0
1676031565.095351,257,0.0
1676031565.096386,258,0.0
1676031565.097391,259,0.0
1676031565.098401,260,0.0
1676031565.099445,261,0.0
1676031565.10045,262,0.0
1676031565.101468,263,0.0
1676031565.102458,264,0.0
1676031565.103482,265,0.0
1676031565.104484,266,0.0
1676031565.105483,267,0.0
1676031565.106481,268,0.0
1676031565.107499,269,0.0
1676031565.108544,270,0.0
1676031565.109574,271,0.0
1676031565.110583,272,0.0
1676031565.111612,273,0.0
1676031565.11261,274,0.0
1676031565.11361,275,0.0
1676031565.114604,276,0.0
1676031565.115624,277,0.0
1676031565.116616,278,0.0
1676031565.117599,279,0.0
1676031565.118597,280,0.0
1676031565.119613,281,0.0
1676031565.120611,282,0.0
1676031565.121626,283,0.0
1676031565.122608,284,0.0
1676031565.123631,285,0.0
1676031565.124614,286,0.0
1676031565.12562,287,0.0
1676031565.12662,288,0.0
1676031565.127637,289,0.0
1676031565.128635,290,0.0
1676031565.129635,291,0.0
1676031565.130618,292,0.0
1676031565.131643,293,0.0
1676031565.132633,294,0.0
1676031565.13379,295,0.0
1676031565.134789,296,0.0
1676031565.135808,297,0.0
1676031565.1368,298,0.0
1676031565.137976,299,0.0
1676031565.13917,300,0.0
1676031565.140174,301,0.0
1676031565.141165,302,0.0
1676031565.142163,303,0.0
1676031565.143165,304,0.0
1676031565.144192,305,0.0
1676031565.145181,306,0.0
1676031565.146175,307,0.0
1676031565.147206,308,0.0
1676031565.148298,309,0.0
1676031565.149366,310,0.0
1676031565.150521,311,0.0
1676031565.151598,312,0.0
1676031565.152688,313,0.0
1676031565.153759,314,0.0
1676031565.154819,315,0.0
1676031565.155932,316,0.0
1676031565.157002,317,0.0
1676031565.158065,318,0.0
1676031565.159137,319,0.0
1676031565.160214,320,0.0
1676031565.161293,321,0.0
1676031565.162359,322,0.0
1676031565.163449,323,0.0
1676031565.164525,324,0.0
1676031565.165612,325,0.0
1676031565.166677,326,0.0
1676031565.167783,327,0.0
1676031565.168846,328,0.0
1676031565.16991,329,0.0
1676031565.17099,330,0.0
1676031565.172073,331,0.0
1676031565.173131,332,0.0
1676031565.174197,333,0.0
1676031565.175275,334,0.0
1676031565.176348,335,0.0
1676031565.177406,336,0.0
1676031565.178472,337,0.0
1676031565.179562,338,0.0
1676031565.180626,339,0.0
1676031565.18169,340,0.0
1676031565.182757,341,0.0
1676031565.183843,342,0.0
1676031565.184911,343,0.0
1676031565.185969,344,0.0
1676031565.18705,345,0.0
1676031565.188118,346,0.0
1676031565.189182,347,0.0
1676031565.190254,348,0.0
1676031565.191325,349,0.0
1676031565.192386,350,0.0
1676031565.193458,351,0.0
1676031565.194534,352,0.0
1676031565.195631,353,0.0
1676031565.196696,354,0.0
1676031565.19779,355,0.0
1676031565.198851,356,0.0
1676031565.199969,357,0.0
1676031565.201044,358,0.0
1676031565.202106,359,0.0
1676031565.203188,360,0.0
1676031565.204265,361,0.0
1676031565.205318,362,0.0
1676031565.206387,363,0.0
1676031565.207467,364,0.0
1676031565.208549,365,0.0
1676031565.209607,366,0.0
1676031565.210655,367,0.0
1676031565.211748,368,0.0
1676031565.21282,369,0.0
1676031565.213876,370,0.0
1676031565.214939,371,0.0
1676031565.216026,372,0.0
1676031565.217103,373,0.0
1676031565.218159,374,0.0
1676031565.219232,375,0.0
1676031565.220295,376,0.0
1676031565.22135,377,0.0
1676031565.22241,378,0.0
1676031565.223486,379,0.0
1676031565.224554,380,0.0
1676031565.225629,381,0.0
1676031565.226678,382,0.0
1676031565.227773,383,0.0
1676031565.228829,384,0.0
1676031565.229898,385,0.0
1676031565.230955,386,0.0
1676031565.232049,387,0.0
1676031565.233119,388,0.0
1676031565.234335,389,0.0
1676031565.23541,390,0.0
1676031565.236475,391,0.0
1676031565.237524,392,0.0
1676031565.238581,393,0.0
1676031565.239873,394,0.0
1676031565.240956,395,0.0
1676031565.24203,396,0.0
1676031565.243121,397,0.0
1676031565.244419,398,0.0
1676031565.245485,399,0.0
1676031565.246549,400,0.0
1676031565.247643,401,0.0
1676031565.248711,402,0.0
1676031565.249782,403,0.0
1676031565.250827,404,0.0
1676031565.251935,405,0.0
1676031565.25301,406,0.0
1676031565.254065,407,0.0
1676031565.255152,408,0.0
1676031565.256219,409,0.0
1676031565.257284,410,0.0
1676031565.258347,411,0.0
1676031565.259419,412,0.0
1676031565.260529,413,0.0
1676031565.261609,414,0.0
1676031565.262669,415,0.0
1676031565.263751,416,0.0
1676031565.264848,417,0.0
1676031565.265909,418,0.0
1676031565.266988,419,0.0
1676031565.268061,420,0.0
1676031565.269127,421,0.0
1676031565.27018,422,0.0
1676031565.271242,423,0.0
1676031565.272294,424,0.0
1676031565.273348,425,0.0
1676031565.274395,426,0.0
1676031565.275461,427,0.0
1676031565.276514,428,0.0
1676031565.277575,429,0.0
1676031565.278625,430,0.0
1676031565.279688,431,0.0
1676031565.280726,432,0.0
1676031565.281786,433,0.0
1676031565.282837,434,0.0
1676031565.283946,435,0.0
1676031565.285013,436,0.0
1676031565.286094,437,0.0
1676031565.287342,438,0.0
1676031565.288397,439,0.0
1676031565.289444,440,0.0
1676031565.290496,441,0.0
1676031565.291576,442,0.0
1676031565.292622,443,0.0
1676031565.293667,444,0.0
1676031565.294723,445,0.0
1676031565.2958,446,0.0
1676031565.296845,447,0.0
1676031565.29788,448,0.0
1676031565.298963,449,0.0
1676031565.300044,450,0.0
1676031565.301108,451,0.0
1676031565.302155,452,0.0
1676031565.303241,453,0.0
1676031565.304296,454,0.0
1676031565.305355,455,0.0
1676031565.306398,456,0.0
1676031565.307465,457,0.0
1676031565.308517,458,0.0
1676031565.309566,459,0.0
1676031565.31063,460,0.0
1676031565.311709,461,0.0
1676031565.312749,462,0.0
1676031565.313803,463,0.0
1676031565.314856,464,0.0
1676031565.315948,465,0.0
1676031565.316994,466,0.0
1676031565.318047,467,0.0
1676031565.31911,468,0.0
1676031565.320165,469,0.0
1676031565.321215,470,0.0
1676031565.322264,471,0.0
1676031565.32333,472,0.0
1676031565.324392,473,0.0
1676031565.325446,474,0.0
1676031565.326491,475,0.0
1676031565.327565,476,0.0
1676031565.328624,477,0.0
1676031565.329698,478,0.0
1676031565.330752,479,0.0
1676031565.331832,480,0.0
1676031565.332894,481,0.0
1676031565.33394,482,0.0
1676031565.335184,483,0.0
1676031565.336248,484,0.0
1676031565.337312,485,0.0
1676031565.338349,486,0.0
1676031565.339416,487,0.0
1676031565.340473,488,0.0
1676031565.341543,489,0.0
1676031565.342655,490,0.0
1676031565.343789,491,0.0
1676031565.344851,492,0.0
1676031565.345912,493,0.0
1676031565.346961,494,0.0
1676031565.348029,495,0.0
1676031565.349085,496,0.0
1676031565.350146,497,0.0
1676031565.351239,498,0.0
1676031565.352291,499,0.0
1676031565.353347,500,0.0
1676031565.354402,501,0.0
1676031565.355474,502,0.0
1676031565.356534,503,0.0
1676031565.357584,504,0.0
1676031565.358631,505,0.0
1676031565.359716,506,0.0
1676031565.36076,507,0.0
1676031565.361815,508,0.0
1676031565.362864,509,0.0
1676031565.363937,510,0.0
1676031565.36501,511,0.0
1676031565.366317,512,0.0
1676031565.367406,513,0.0
1676031565.368467,514,0.0
1676031565.369518,515,0.0
1676031565.370601,516,0.0
1676031565.371688,517,0.0
1676031565.37275,518,0.0
1676031565.37381,519,0.0
1676031565.374852,520,0.0
1676031565.375927,521,0.0
1676031565.376961,522,0.0
1676031565.377995,523,0.0
1676031565.379056,524,0.0
1676031565.380119,525,0.0
1676031565.381157,526,0.0
1676031565.382199,527,0.0
1676031565.38327,528,0.0
1676031565.384328,529,0.0
1676031565.385376,530,0.0
1676031565.386424,531,0.0
1676031565.387703,532,0.0
1676031565.388971,533,0.0
1676031565.39002,534,0.0
1676031565.391083,535,0.0
1676031565.392167,536,0.0
1676031565.39323,537,0.0
1676031565.394284,538,0.0
1676031565.395372,539,0.0
1676031565.396427,540,0.0
1676031565.397509,541,0.0
1676031565.398574,542,0.0
1676031565.399679,543,0.0
1676031565.40076,544,0.0
1676031565.401834,545,0.0
1676031565.402896,546,0.0
1676031565.40398,547,0.0
1676031565.405057,548,0.0
1676031565.406517,549,0.0
1676031565.407599,550,0.0
1676031565.408655,551,0.0
1676031565.409701,552,0.0
1676031565.410767,553,0.0
1676031565.411856,554,0.0
1676031565.412922,555,0.0
1676031565.413986,556,0.0
1676031565.415036,557,0.0
1676031565.416079,558,0.0
1676031565.417115,559,0.0
1676031565.41816,560,0.0
1676031565.419226,561,0.0
1676031565.420273,562,0.0
1676031565.421302,563,0.0
1676031565.422351,564,0.0
1676031565.423423,565,0.0
1676031565.424467,566,0.0
1676031565.425521,567,0.0
1676031565.426575,568,0.0
1676031565.427645,569,0.0
1676031565.42871,570,0.0
1676031565.42977,571,0.0
1676031565.430823,572,0.0
1676031565.431906,573,0.0
1676031565.432964,574,0.0
1676031565.434018,575,0.0
1676031565.435264,576,0.0
1676031565.436332,577,0.0
1676031565.437393,578,0.0
1676031565.438443,579,0.0
1676031565.439519,580,0.0
1676031565.440582,581,0.0
1676031565.441627,582,0.0
1676031565.44268,583,0.0
1676031565.443785,584,0.0
1676031565.444853,585,0.0
1676031565.445896,586,0.0
1676031565.446953,587,0.0
1676031565.448014,588,0.0
1676031565.449069,589,0.0
1676031565.450129,590,0.0
1676031565.451222,591,0.0
1676031565.452269,592,0.0
1676031565.453326,593,0.0
1676031565.45437,594,0.0
1676031565.455458,595,0.0
1676031565.456566,596,0.0
1676031565.457641,597,0.0
1676031565.458674,598,0.0
1676031565.459746,599,0.0
1676031565.460822,600,0.0
1676031565.461868,601,0.0
1676031565.46289,602,0.0
1676031565.463954,603,0.0
1676031565.464983,604,0.0
1676031565.466004,605,0.0
1676031565.467062,606,0.0
1676031565.468103,607,0.0
1676031565.469141,608,0.0
1676031565.47018,609,0.0
1676031565.471219,610,0.0
1676031565.472255,611,0.0
1676031565.473279,612,0.0
1676031565.474322,613,0.0
1676031565.47538,614,0.0
1676031565.476421,615,0.0
1676031565.477443,616,0.0
1676031565.478463,617,0.0
1676031565.479502,618,0.0
1676031565.480519,619,0.0
1676031565.481549,620,0.0
1676031565.482581,621,0.0
1676031565.483631,622,0.0
1676031565.484664,623,0.0
1676031565.485683,624,0.0
1676031565.486714,625,0.0
1676031565.487766,626,0.0
1676031565.488794,627,0.0
1676031565.489812,628,0.0
1676031565.490829,629,0.0
1676031565.491887,630,0.0
1676031565.492924,631,0.0
1676031565.49395,632,0.0
1676031565.49499,633,0.0
1676031565.496017,634,0.0
1676031565.497045,635,0.0
1676031565.498074,636,0.0
1676031565.499119,637,0.0
1676031565.500172,638,0.0
1676031565.501218,639,0.0
1676031565.502245,640,0.0
1676031565.503295,641,0.0
1676031565.504331,642,0.0
1676031565.505368,643,0.0
1676031565.50659,644,0.0
1676031565.507658,645,0.0
1676031565.508697,646,0.0
1676031565.509931,647,0.0
1676031565.511178,648,0.0
1676031565.512226,649,0.0
1676031565.513253,650,0.0
1676031565.514285,651,0.0
1676031565.515336,652,0.0
1676031565.516371,653,0.0
1676031565.517396,654,0.0
1676031565.51843,655,0.0
1676031565.519472,656,0.0
1676031565.520503,657,0.0
1676031565.521527,658,0.0
1676031565.522567,659,0.0
1676031565.523619,660,0.0
1676031565.52466,661,0.0
1676031565.525694,662,0.0
1676031565.526717,663,0.0
1676031565.527755,664,0.0
1676031565.52879,665,0.0
1676031565.52981,666,0.0
1676031565.530837,667,0.0
1676031565.531891,668,0.0
1676031565.532929,669,0.0
1676031565.53396,670,0.0
1676031565.534998,671,0.0
1676031565.536196,672,0.0
1676031565.537236,673,0.0
1676031565.538265,674,0.0
1676031565.539324,675,0.0
1676031565.540353,676,0.0
1676031565.541402,677,0.0
1676031565.542425,678,0.0
1676031565.543481,679,0.0
1676031565.544528,680,0.0
1676031565.545575,681,0.0
1676031565.546601,682,0.0
1676031565.547672,683,0.0
1676031565.548901,684,0.0
1676031565.549956,685,0.0
1676031565.551012,686,0.0
1676031565.552066,687,0.0
1676031565.553096,688,0.0
1676031565.554122,689,0.0
1676031565.555165,690,0.0
1676031565.556182,691,0.0
1676031565.557189,692,0.0
1676031565.558191,693,0.0
1676031565.561492,694,0.0
1676031565.562527,695,0.0
1676031565.563594,696,0.0
1676031565.564656,697,0.0
1676031565.565727,698,0.0
1676031565.566742,699,0.0
1676031565.567765,700,0.0
1676031565.568797,701,0.0
1676031565.569796,702,0.0
1676031565.570789,703,0.0
1676031565.571813,704,0.0
1676031565.572836,705,0.0
1676031565.57384,706,0.0
1676031565.574838,707,0.0
1676031565.575851,708,0.0
1676031565.576835,709,0.0
1676031565.577822,710,0.0
1676031565.578801,711,0.0
1676031565.579835,712,0.0
1676031565.580849,713,0.0
1676031565.581859,714,0.0
1676031565.58284,715,0.0
1676031565.58386,716,0.0
1676031565.584852,717,0.0
1676031565.585841,718,0.0
1676031565.586821,719,0.0
1676031565.587837,720,0.0
1676031565.588838,721,0.0
1676031565.589822,722,0.0
1676031565.590822,723,0.0
1676031565.591979,724,0.0
1676031565.593039,725,0.0
1676031565.594043,726,0.0
1676031565.595034,727,0.0
1676031565.596022,728,0.0
1676031565.597037,729,0.0
1676031565.598019,730,0.0
1676031565.59901,731,0.0
1676031565.600002,732,0.0
1676031565.601015,733,0.0
1676031565.602029,734,0.0
1676031565.603046,735,0.0
1676031565.604059,736,0.0
1676031565.605079,737,0.0
1676031565.606085,738,0.0
1676031565.607083,739,0.0
1676031565.608094,740,0.0
1676031565.609098,741,0.0
1676031565.610086,742,0.0
1676031565.611075,743,0.0
1676031565.612065,744,0.0
1676031565.613063,745,0.0
1676031565.614063,746,0.0
1676031565.615067,747,0.0
1676031565.616143,748,0.0
1676031565.617197,749,0.0
1676031565.618222,750,0.0
1676031565.619232,751,0.0
1676031565.620242,752,0.0
1676031565.621245,753,0.0
1676031565.622229,754,0.0
1676031565.623228,755,0.0
1676031565.624219,756,0.0
1676031565.625211,757,0.0
1676031565.626218,758,0.0
1676031565.627228,759,0.0
1676031565.62824,760,0.0
1676031565.629253,761,0.0
1676031565.630231,762,0.0
1676031565.631239,763,0.0
1676031565.632251,764,0.0
1676031565.63326,765,0.0
1676031565.634243,766,0.0
1676031565.635247,767,0.0
1676031565.636387,768,0.0
1676031565.637377,769,0.0
1676031565.638363,770,0.0
1676031565.639367,771,0.0
1676031565.640373,772,0.0
1676031565.641383,773,0.0
1676031565.642373,774,0.0
1676031565.64338,775,0.0
1676031565.644392,776,0.0
1676031565.645389,777,0.0
1676031565.646381,778,0.0
1676031565.647374,779,0.0
1676031565.648376,780,0.0
1676031565.64959,781,0.0
1676031565.650746,782,0.0
1676031565.651762,783,0.0
1676031565.652749,784,0.0
1676031565.653748,785,0.0
1676031565.65474,786,0.0
1676031565.65576,787,0.0
1676031565.65675,788,0.0
1676031565.657747,789,0.0
1676031565.658729,790,0.0
1676031565.65975,791,0.0
1676031565.660733,792,0.0
1676031565.66173,793,0.0
1676031565.662713,794,0.0
1676031565.663723,795,0.0
1676031565.664716,796,0.0
1676031565.665707,797,0.0
1676031565.666703,798,0.0
1676031565.667757,799,0.0
1676031565.668778,800,0.0
1676031565.669765,801,0.0
1676031565.670751,802,0.0
1676031565.671739,803,0.0
1676031565.672714,804,0.0
1676031565.67369,805,0.0
1676031565.674674,806,0.0
1676031565.675703,807,0.0
1676031565.676699,808,0.0
1676031565.67768,809,0.0
1676031565.678688,810,0.0
1676031565.679713,811,0.0
1676031565.680704,812,0.0
1676031565.681701,813,0.0
1676031565.682685,814,0.0
1676031565.683708,815,0.0
1676031565.6847,816,0.0
1676031565.685688,817,0.0
1676031565.686677,818,0.0
1676031565.687689,819,0.0
1676031565.688698,820,0.0
1676031565.689698,821,0.0
1676031565.690678,822,0.0
1676031565.691699,823,0.0
1676031565.692708,824,0.0
1676031565.693714,825,0.0
1676031565.694721,826,0.0
1676031565.695779,827,0.0
1676031565.696853,828,0.0
1676031565.697857,829,0.0
1676031565.698882,830,0.0
1676031565.699915,831,0.0
1676031565.700916,832,0.0
1676031565.70194,833,0.0
1676031565.702959,834,0.0
1676031565.703995,835,0.0
1676031565.705015,836,0.0
1676031565.70602,837,0.0
1676031565.707045,838,0.0
1676031565.708061,839,0.0
1676031565.70908,840,0.0
1676031565.710112,841,0.0
1676031565.711131,842,0.0
1676031565.712142,843,0.0
1676031565.713145,844,0.0
1676031565.714152,845,0.0
1676031565.715146,846,0.0
1676031565.716154,847,0.0
1676031565.717171,848,0.0
1676031565.718181,849,0.0
1676031565.719197,850,0.0
1676031565.720198,851,0.0
1676031565.721182,852,0.0
1676031565.722176,853,0.0
1676031565.723167,854,0.0
1676031565.724172,855,0.0
1676031565.72516,856,0.0
1676031565.726159,857,0.0
1676031565.72718,858,0.0
1676031565.728162,859,0.0
1676031565.729169,860,0.0
1676031565.730165,861,0.0
1676031565.731186,862,0.0
1676031565.732267,863,0.0
1676031565.733326,864,0.0
1676031565.734341,865,0.0
1676031565.735355,866,0.0
1676031565.736494,867,0.0
1676031565.737497,868,0.0
1676031565.738485,869,0.0
1676031565.739508,870,0.0
1676031565.740507,871,0.0
1676031565.741511,872,0.0
1676031565.742526,873,0.0
1676031565.743542,874,0.0
1676031565.744559,875,0.0
1676031565.745558,876,0.0
1676031565.746558,877,0.0
1676031565.747568,878,0.0
1676031565.748558,879,0.0
1676031565.749563,880,0.0
1676031565.750763,881,0.0
1676031565.751789,882,0.0
1676031565.752819,883,0.0
1676031565.753827,884,0.0
1676031565.754837,885,0.0
1676031565.756014,886,0.0
1676031565.75703,887,0.0
1676031565.758058,888,0.0
1676031565.759075,889,0.0
1676031565.760084,890,0.0
1676031565.761073,891,0.0
1676031565.76206,892,0.0
1676031565.763058,893,0.0
1676031565.76406,894,0.0
1676031565.765044,895,0.0
1676031565.766049,896,0.0
1676031565.767066,897,0.0
1676031565.76808,898,0.0
1676031565.769087,899,0.0
1676031565.770077,900,0.0
1676031565.771085,901,0.0
1676031565.772084,902,0.0
1676031565.773104,903,0.0
1676031565.774111,904,0.0
1676031565.775152,905,0.0
1676031565.776168,906,0.0
1676031565.777164,907,0.0
1676031565.778162,908,0.0
1676031565.779159,909,0.0
1676031565.780142,910,0.0
1676031565.781118,911,0.0
1676031565.782095,912,0.0
1676031565.783098,913,0.0
1676031565.784099,914,0.0
1676031565.785074,915,0.0
1676031565.786094,916,0.0
1676031565.787322,917,0.0
1676031565.788371,918,0.0
1676031565.789361,919,0.0
1676031565.790356,920,0.0
1676031565.791373,921,0.0
1676031565.792362,922,0.0
1676031565.79334,923,0.0
1676031565.794324,924,0.0
1676031565.795329,925,0.0
1676031565.796337,926,0.0
1676031565.797331,927,0.0
1676031565.798312,928,0.0
1676031565.799339,929,0.0
1676031565.800347,930,0.0
1676031565.801342,931,0.0
1676031565.802355,932,0.0
1676031565.803374,933,0.0
1676031565.804375,934,0.0
1676031565.805364,935,0.0
1676031565.806344,936,0.0
1676031565.807353,937,0.0
1676031565.808349,938,0.0
1676031565.80934,939,0.0
1676031565.810327,940,0.0
1676031565.811345,941,0.0
1676031565.812331,942,0.0
1676031565.813323,943,0.0
1676031565.814321,944,0.0
1676031565.815389,945,0.0
1676031565.816434,946,0.0
1676031565.817435,947,0.0
1676031565.81842,948,0.0
1676031565.819432,949,0.0
1676031565.820418,950,0.0
1676031565.82141,951,0.0
1676031565.82239,952,0.0
1676031565.823389,953,0.0
1676031565.824389,954,0.0
1676031565.82538,955,0.0
1676031565.826388,956,0.0
1676031565.827399,957,0.0
1676031565.828394,958,0.0
1676031565.829379,959,0.0
1676031565.830363,960,0.0
1676031565.83137,961,0.0
1676031565.832365,962,0.0
1676031565.833355,963,0.0
1676031565.83434,964,0.0
1676031565.835365,965,0.0
1676031565.836506,966,0.0
1676031565.837498,967,0.0
1676031565.838494,968,0.0
1676031565.839502,969,0.0
1676031565.840504,970,0.0
1676031565.841519,971,0.0
1676031565.842528,972,0.0
1676031565.843536,973,0.0
1676031565.844524,974,0.0
1676031565.845513,975,0.0
1676031565.846503,976,0.0
1676031565.847504,977,0.0
1676031565.848497,978,0.0
1676031565.849488,979,0.0
1676031565.850492,980,0.0
1676031565.851502,981,0.0
1676031565.852502,982,0.0
1676031565.853505,983,0.0
1676031565.854489,984,0.0
1676031565.85551,985,0.0
1676031565.856503,986,0.0
1676031565.857491,987,0.0
1676031565.858484,988,0.0
1676031565.859485,989,0.0
1676031565.860489,990,0.0
1676031565.86148,991,0.0
1676031565.862458,992,0.0
1676031565.863467,993,0.0
1676031565.864456,994,0.0
1676031565.865432,995,0.0
1676031565.866417,996,0.0
1676031565.867443,997,0.0
1676031565.868444,998,0.0
1676031565.869441,999,0.0


==> csvs/generalization/d_256_m_512.csv <==
Wall time,Step,Value
1676027171.463534,0,1.0
1676027171.464892,1,1.0
1676027171.465888,2,1.0
1676027171.466859,3,1.0
1676027171.467852,4,1.0
1676027171.468819,5,1.0
1676027171.469906,6,1.0
1676027171.47084,7,1.0
1676027171.471794,8,1.0
1676027171.47273,9,1.0
1676027171.473653,10,1.0
1676027171.474589,11,1.0
1676027171.475531,12,1.0
1676027171.476461,13,1.0
1676027171.477384,14,1.0
1676027171.478319,15,1.0
1676027171.479268,16,1.0
1676027171.480182,17,1.0
1676027171.481115,18,1.0
1676027171.482034,19,1.0
1676027171.482956,20,1.0
1676027171.483895,21,1.0
1676027171.484822,22,1.0
1676027171.485734,23,1.0
1676027171.486653,24,1.0
1676027171.487597,25,1.0
1676027171.488522,26,1.0
1676027171.489459,27,1.0
1676027171.490388,28,1.0
1676027171.491333,29,1.0
1676027171.492264,30,1.0
1676027171.493196,31,1.0
1676027171.494116,32,1.0
1676027171.495053,33,1.0
1676027171.496119,34,1.0
1676027171.497041,35,1.0
1676027171.497954,36,1.0
1676027171.498878,37,1.0
1676027171.499835,38,1.0
1676027171.500767,39,1.0
1676027171.501686,40,1.0
1676027171.502617,41,1.0
1676027171.503562,42,1.0
1676027171.504491,43,1.0
1676027171.505412,44,1.0
1676027171.506331,45,1.0
1676027171.507277,46,1.0
1676027171.508204,47,1.0
1676027171.509151,48,1.0
1676027171.510078,49,1.0
1676027171.511013,50,1.0
1676027171.511944,51,1.0
1676027171.512882,52,1.0
1676027171.513828,53,1.0
1676027171.514771,54,1.0
1676027171.515916,55,1.0
1676027171.516968,56,1.0
1676027171.517981,57,1.0
1676027171.519009,58,1.0
1676027171.520029,59,1.0
1676027171.521057,60,1.0
1676027171.522059,61,1.0
1676027171.523073,62,1.0
1676027171.524096,63,1.0
1676027171.525094,64,1.0
1676027171.526095,65,1.0
1676027171.527115,66,1.0
1676027171.528133,67,1.0
1676027171.52916,68,1.0
1676027171.530156,69,1.0
1676027171.531182,70,1.0
1676027171.532187,71,1.0
1676027171.533189,72,1.0
1676027171.534195,73,1.0
1676027171.535206,74,1.0
1676027171.536216,75,1.0
1676027171.537212,76,0.9899999499320984
1676027171.538213,77,0.9599999785423279
1676027171.539229,78,0.9300000071525574
1676027171.540251,79,0.8799999952316284
1676027171.541255,80,0.8499999642372131
1676027171.542257,81,0.8199999928474426
1676027171.543276,82,0.7599999904632568
1676027171.544277,83,0.7099999785423279
1676027171.545281,84,0.5999999642372131
1676027171.546279,85,0.5199999809265137
1676027171.547284,86,0.4899999797344208
1676027171.548283,87,0.44999998807907104
1676027171.549284,88,0.3499999940395355
1676027171.550285,89,0.3100000023841858
1676027171.551307,90,0.26999998092651367
1676027171.552306,91,0.20999999344348907
1676027171.553307,92,0.1899999976158142
1676027171.554301,93,0.14000000059604645
1676027171.55532,94,0.10999999940395355
1676027171.55632,95,0.07000000029802322
1676027171.557318,96,0.03999999910593033
1676027171.558317,97,0.019999999552965164
1676027171.559332,98,0.009999999776482582
1676027171.560327,99,0.009999999776482582
1676027171.561327,100,0.009999999776482582
1676027171.562323,101,0.0
1676027171.563337,102,0.0
1676027171.564329,103,0.0
1676027171.565645,104,0.0
1676027171.56682,105,0.0
1676027171.567947,106,0.0
1676027171.569046,107,0.0
1676027171.570332,108,0.0
1676027171.571466,109,0.0
1676027171.572716,110,0.0
1676027171.573815,111,0.0
1676027171.574802,112,0.0
1676027171.57574,113,0.0
1676027171.57666,114,0.0
1676027171.577579,115,0.0
1676027171.578505,116,0.0
1676027171.579454,117,0.0
1676027171.580377,118,0.0
1676027171.581303,119,0.0
1676027171.582226,120,0.0
1676027171.58317,121,0.0
1676027171.584091,122,0.0
1676027171.585169,123,0.0
1676027171.586103,124,0.0
1676027171.587238,125,0.0
1676027171.58818,126,0.0
1676027171.58911,127,0.0
1676027171.590221,128,0.0
1676027171.591178,129,0.0
1676027171.592111,130,0.0
1676027171.593037,131,0.0
1676027171.593961,132,0.0
1676027171.594885,133,0.0
1676027171.595836,134,0.0
1676027171.596755,135,0.0
1676027171.59768,136,0.0
1676027171.598605,137,0.0
1676027171.599558,138,0.0
1676027171.600627,139,0.0
1676027171.601558,140,0.0
1676027171.60249,141,0.0
1676027171.603441,142,0.0
1676027171.604361,143,0.0
1676027171.60545,144,0.0
1676027171.606382,145,0.0
1676027171.607352,146,0.0
1676027171.608272,147,0.0
1676027171.609205,148,0.0
1676027171.610133,149,0.0
1676027171.611083,150,0.0
1676027171.612005,151,0.0
1676027171.612932,152,0.0
1676027171.613856,153,0.0
1676027171.614789,154,0.0
1676027171.615732,155,0.0
1676027171.616671,156,0.0
1676027171.617604,157,0.0
1676027171.618527,158,0.0
1676027171.619474,159,0.0
1676027171.620402,160,0.0
1676027171.621317,161,0.0
1676027171.622246,162,0.0
1676027171.623199,163,0.0
1676027171.624233,164,0.0
1676027171.625284,165,0.0
1676027171.626516,166,0.0
1676027171.627914,167,0.0
1676027171.629241,168,0.0
1676027171.630432,169,0.0
1676027171.631619,170,0.0
1676027171.632642,171,0.0
1676027171.633651,172,0.0
1676027171.634663,173,0.0
1676027171.635708,174,0.0
1676027171.636722,175,0.0
1676027171.63773,176,0.0
1676027171.638751,177,0.0
1676027171.639791,178,0.0
1676027171.640799,179,0.0
1676027171.641802,180,0.0
1676027171.642812,181,0.0
1676027171.643846,182,0.0
1676027171.644867,183,0.0
1676027171.64587,184,0.0
1676027171.64687,185,0.0
1676027171.647917,186,0.0
1676027171.648929,187,0.0
1676027171.649968,188,0.0
1676027171.650994,189,0.0
1676027171.652026,190,0.0
1676027171.653225,191,0.0
1676027171.654243,192,0.0
1676027171.655282,193,0.0
1676027171.656495,194,0.0
1676027171.657508,195,0.0
1676027171.658518,196,0.0
1676027171.659552,197,0.0
1676027171.660561,198,0.0
1676027171.661568,199,0.0
1676027171.662579,200,0.0
1676027171.663602,201,0.0
1676027171.664619,202,0.0
1676027171.665781,203,0.0
1676027171.66679,204,0.0
1676027171.66782,205,0.0
1676027171.668825,206,0.0
1676027171.669827,207,0.0
1676027171.670832,208,0.0
1676027171.671858,209,0.0
1676027171.672871,210,0.0
1676027171.674084,211,0.0
1676027171.675313,212,0.0
1676027171.676642,213,0.0
1676027171.677794,214,0.0
1676027171.679166,215,0.0
1676027171.680503,216,0.0
1676027171.681659,217,0.0
1676027171.682744,218,0.0
1676027171.68375,219,0.0
1676027171.684718,220,0.0
1676027171.685673,221,0.0
1676027171.686643,222,0.0
1676027171.687627,223,0.0
1676027171.688604,224,0.0
1676027171.689568,225,0.0
1676027171.690524,226,0.0
1676027171.691719,227,0.0
1676027171.692695,228,0.0
1676027171.693822,229,0.0
1676027171.694787,230,0.0
1676027171.695782,231,0.0
1676027171.696741,232,0.0
1676027171.697717,233,0.0
1676027171.698682,234,0.0
1676027171.699682,235,0.0
1676027171.700656,236,0.0
1676027171.701624,237,0.0
1676027171.702594,238,0.0
1676027171.70358,239,0.0
1676027171.704542,240,0.0
1676027171.705502,241,0.0
1676027171.706453,242,0.0
1676027171.707706,243,0.0
1676027171.708889,244,0.0
1676027171.71005,245,0.0
1676027171.711209,246,0.0
1676027171.712348,247,0.0
1676027171.713484,248,0.0
1676027171.714621,249,0.0
1676027171.715751,250,0.0
1676027171.716729,251,0.0
1676027171.717697,252,0.0
1676027171.718662,253,0.0
1676027171.719643,254,0.0
1676027171.720599,255,0.0
1676027171.721549,256,0.0
1676027171.722511,257,0.0
1676027171.7235,258,0.0
1676027171.72446,259,0.0
1676027171.725429,260,0.0
1676027171.726387,261,0.0
1676027171.727371,262,0.0
1676027171.728368,263,0.0
1676027171.729327,264,0.0
1676027171.73045,265,0.0
1676027171.731444,266,0.0
1676027171.732583,267,0.0
1676027171.733545,268,0.0
1676027171.734508,269,0.0
1676027171.7355,270,0.0
1676027171.736466,271,0.0
1676027171.737419,272,0.0
1676027171.738391,273,0.0
1676027171.739365,274,0.0
1676027171.74035,275,0.0
1676027171.741315,276,0.0
1676027171.742279,277,0.0
1676027171.743271,278,0.0
1676027171.74423,279,0.0
1676027171.745187,280,0.0
1676027171.746147,281,0.0
1676027171.747147,282,0.0
1676027171.748124,283,0.0
1676027171.749105,284,0.0
1676027171.750075,285,0.0
1676027171.75105,286,0.0
1676027171.752008,287,0.0
1676027171.752969,288,0.0
1676027171.753933,289,0.0
1676027171.754891,290,0.0
1676027171.755873,291,0.0
1676027171.756838,292,0.0
1676027171.757797,293,0.0
1676027171.758753,294,0.0
1676027171.759739,295,0.0
1676027171.760698,296,0.0
1676027171.761664,297,0.0
1676027171.762618,298,0.0
1676027171.763593,299,0.0
1676027171.764553,300,0.0
1676027171.765517,301,0.0
1676027171.766738,302,0.0
1676027171.767725,303,0.0
1676027171.768888,304,0.0
1676027171.769865,305,0.0
1676027171.770825,306,0.0
1676027171.772034,307,0.0
1676027171.773,308,0.0
1676027171.773962,309,0.0
1676027171.774941,310,0.0
1676027171.775965,311,0.0
1676027171.77696,312,0.0
1676027171.777919,313,0.0
1676027171.778877,314,0.0
1676027171.779885,315,0.0
1676027171.781053,316,0.0
1676027171.782035,317,0.0
1676027171.783032,318,0.0
1676027171.78402,319,0.0
1676027171.785195,320,0.0
1676027171.786164,321,0.0
1676027171.787163,322,0.0
1676027171.788157,323,0.0
1676027171.789122,324,0.0
1676027171.790082,325,0.0
1676027171.791066,326,0.0
1676027171.792043,327,0.0
1676027171.793017,328,0.0
1676027171.79397,329,0.0
1676027171.794945,330,0.0
1676027171.795908,331,0.0
1676027171.796843,332,0.0
1676027171.797795,333,0.0
1676027171.798749,334,0.0
1676027171.799739,335,0.0
1676027171.800695,336,0.0
1676027171.801659,337,0.0
1676027171.802623,338,0.0
1676027171.803611,339,0.0
1676027171.804582,340,0.0
1676027171.805549,341,0.0
1676027171.806501,342,0.0
1676027171.807504,343,0.0
1676027171.808473,344,0.0
1676027171.809436,345,0.0
1676027171.810398,346,0.0
1676027171.811372,347,0.0
1676027171.812337,348,0.0
1676027171.813292,349,0.0
1676027171.814253,350,0.0
1676027171.815242,351,0.0
1676027171.816201,352,0.0
1676027171.817164,353,0.0
1676027171.818126,354,0.0
1676027171.819127,355,0.0
1676027171.820092,356,0.0
1676027171.821266,357,0.0
1676027171.822419,358,0.0
1676027171.823392,359,0.0
1676027171.824371,360,0.0
1676027171.82533,361,0.0
1676027171.826279,362,0.0
1676027171.827265,363,0.0
1676027171.828234,364,0.0
1676027171.8292,365,0.0
1676027171.830164,366,0.0
1676027171.831139,367,0.0
1676027171.832109,368,0.0
1676027171.833079,369,0.0
1676027171.834039,370,0.0
1676027171.835009,371,0.0
1676027171.835982,372,0.0
1676027171.836954,373,0.0
1676027171.837914,374,0.0
1676027171.838871,375,0.0
1676027171.839866,376,0.0
1676027171.84083,377,0.0
1676027171.841793,378,0.0
1676027171.842759,379,0.0
1676027171.843736,380,0.0
1676027171.844706,381,0.0
1676027171.845666,382,0.0
1676027171.846615,383,0.0
1676027171.847592,384,0.0
1676027171.848558,385,0.0
1676027171.84952,386,0.0
1676027171.850473,387,0.0
1676027171.851477,388,0.0
1676027171.852607,389,0.0
1676027171.853581,390,0.0
1676027171.854537,391,0.0
1676027171.855519,392,0.0
1676027171.856479,393,0.0
1676027171.857446,394,0.0
1676027171.858495,395,0.0
1676027171.85948,396,0.0
1676027171.860451,397,0.0
1676027171.861417,398,0.0
1676027171.862375,399,0.0
1676027171.863357,400,0.0
1676027171.864327,401,0.0
1676027171.865279,402,0.0
1676027171.866254,403,0.0
1676027171.867376,404,0.0
1676027171.868344,405,0.0
1676027171.869307,406,0.0
1676027171.870264,407,0.0
1676027171.871274,408,0.0
1676027171.872243,409,0.0
1676027171.873207,410,0.0
1676027171.874163,411,0.0
1676027171.875368,412,0.0
1676027171.876538,413,0.0
1676027171.877686,414,0.0
1676027171.878821,415,0.0
1676027171.87999,416,0.0
1676027171.881144,417,0.0
1676027171.882284,418,0.0
1676027171.883526,419,0.0
1676027171.884539,420,0.0
1676027171.885477,421,0.0
1676027171.886405,422,0.0
1676027171.887356,423,0.0
1676027171.888295,424,0.0
1676027171.889228,425,0.0
1676027171.890159,426,0.0
1676027171.89111,427,0.0
1676027171.892048,428,0.0
1676027171.893135,429,0.0
1676027171.894124,430,0.0
1676027171.895108,431,0.0
1676027171.896074,432,0.0
1676027171.89703,433,0.0
1676027171.897983,434,0.0
1676027171.898951,435,0.0
1676027171.89991,436,0.0
1676027171.90087,437,0.0
1676027171.90183,438,0.0
1676027171.90279,439,0.0
1676027171.90377,440,0.0
1676027171.904723,441,0.0
1676027171.90567,442,0.0
1676027171.906616,443,0.0
1676027171.907591,444,0.0
1676027171.908548,445,0.0
1676027171.909498,446,0.0
1676027171.91045,447,0.0
1676027171.911415,448,0.0
1676027171.912342,449,0.0
1676027171.913265,450,0.0
1676027171.914186,451,0.0
1676027171.915119,452,0.0
1676027171.91606,453,0.0
1676027171.916987,454,0.0
1676027171.917915,455,0.0
1676027171.918838,456,0.0
1676027171.919796,457,0.0
1676027171.920734,458,0.0
1676027171.921662,459,0.0
1676027171.922577,460,0.0
1676027171.92353,461,0.0
1676027171.924467,462,0.0
1676027171.9254,463,0.0
1676027171.926327,464,0.0
1676027171.927284,465,0.0
1676027171.928226,466,0.0
1676027171.929162,467,0.0
1676027171.930106,468,0.0
1676027171.931054,469,0.0
1676027171.931991,470,0.0
1676027171.932921,471,0.0
1676027171.933851,472,0.0
1676027171.934786,473,0.0
1676027171.935792,474,0.0
1676027171.936722,475,0.0
1676027171.937649,476,0.0
1676027171.938577,477,0.0
1676027171.939531,478,0.0
1676027171.940456,479,0.0
1676027171.941388,480,0.0
1676027171.94232,481,0.0
1676027171.943265,482,0.0
1676027171.944193,483,0.0
1676027171.945118,484,0.0
1676027171.946047,485,0.0
1676027171.946986,486,0.0
1676027171.947919,487,0.0
1676027171.949008,488,0.0
1676027171.949946,489,0.0
1676027171.950873,490,0.0
1676027171.951834,491,0.0
1676027171.952902,492,0.0
1676027171.953834,493,0.0
1676027171.95476,494,0.0
1676027171.955708,495,0.0
1676027171.956637,496,0.0
1676027171.957567,497,0.0
1676027171.958496,498,0.0
1676027171.959439,499,0.0
1676027171.960372,500,0.0
1676027171.961317,501,0.0
1676027171.962251,502,0.0
1676027171.963365,503,0.0
1676027171.964296,504,0.0
1676027171.96529,505,0.0
1676027171.966224,506,0.0
1676027171.967187,507,0.0
1676027171.968267,508,0.0
1676027171.969203,509,0.0
1676027171.970138,510,0.0
1676027171.971084,511,0.0
1676027171.972039,512,0.0
1676027171.97297,513,0.0
1676027171.973899,514,0.0
1676027171.97483,515,0.0
1676027171.975791,516,0.0
1676027171.976722,517,0.0
1676027171.977647,518,0.0
1676027171.978584,519,0.0
1676027171.979538,520,0.0
1676027171.980479,521,0.0
1676027171.981412,522,0.0
1676027171.982342,523,0.0
1676027171.983291,524,0.0
1676027171.984227,525,0.0
1676027171.985156,526,0.0
1676027171.986096,527,0.0
1676027171.987039,528,0.0
1676027171.987976,529,0.0
1676027171.988908,530,0.0
1676027171.989837,531,0.0
1676027171.990762,532,0.0
1676027171.991719,533,0.0
1676027171.992651,534,0.0
1676027171.993586,535,0.0
1676027171.994514,536,0.0
1676027171.995474,537,0.0
1676027171.996409,538,0.0
1676027171.997339,539,0.0
1676027171.99827,540,0.0
1676027171.999214,541,0.0
1676027172.000166,542,0.0
1676027172.001103,543,0.0
1676027172.002036,544,0.0
1676027172.002984,545,0.0
1676027172.003918,546,0.0
1676027172.004851,547,0.0
1676027172.005784,548,0.0
1676027172.006711,549,0.0
1676027172.007664,550,0.0
1676027172.008592,551,0.0
1676027172.009517,552,0.0
1676027172.010439,553,0.0
1676027172.011378,554,0.0
1676027172.012311,555,0.0
1676027172.013244,556,0.0
1676027172.014177,557,0.0
1676027172.015119,558,0.0
1676027172.016054,559,0.0
1676027172.016999,560,0.0
1676027172.017932,561,0.0
1676027172.018859,562,0.0
1676027172.019819,563,0.0
1676027172.02078,564,0.0
1676027172.021706,565,0.0
1676027172.022656,566,0.0
1676027172.02362,567,0.0
1676027172.024555,568,0.0
1676027172.025507,569,0.0
1676027172.026438,570,0.0
1676027172.027408,571,0.0
1676027172.028335,572,0.0
1676027172.029261,573,0.0
1676027172.030238,574,0.0
1676027172.031231,575,0.0
1676027172.032226,576,0.0
1676027172.033212,577,0.0
1676027172.034186,578,0.0
1676027172.035182,579,0.0
1676027172.036161,580,0.0
1676027172.037155,581,0.0
1676027172.038135,582,0.0
1676027172.039279,583,0.0
1676027172.040251,584,0.0
1676027172.041234,585,0.0
1676027172.042218,586,0.0
1676027172.043223,587,0.0
1676027172.044228,588,0.0
1676027172.045213,589,0.0
1676027172.046303,590,0.0
1676027172.047322,591,0.0
1676027172.048313,592,0.0
1676027172.049283,593,0.0
1676027172.050267,594,0.0
1676027172.053508,595,0.0
1676027172.054565,596,0.0
1676027172.055593,597,0.0
1676027172.056597,598,0.0
1676027172.057584,599,0.0
1676027172.058574,600,0.0
1676027172.059587,601,0.0
1676027172.060589,602,0.0
1676027172.061577,603,0.0
1676027172.062762,604,0.0
1676027172.063777,605,0.0
1676027172.064763,606,0.0
1676027172.065869,607,0.0
1676027172.066947,608,0.0
1676027172.067966,609,0.0
1676027172.069134,610,0.0
1676027172.070094,611,0.0
1676027172.071179,612,0.0
1676027172.072236,613,0.0
1676027172.073319,614,0.0
1676027172.07452,615,0.0
1676027172.075556,616,0.0
1676027172.076565,617,0.0
1676027172.077576,618,0.0
1676027172.078572,619,0.0
1676027172.079648,620,0.0
1676027172.080668,621,0.0
1676027172.081663,622,0.0
1676027172.082671,623,0.0
1676027172.083741,624,0.0
1676027172.084755,625,0.0
1676027172.085757,626,0.0
1676027172.08675,627,0.0
1676027172.087805,628,0.0
1676027172.088883,629,0.0
1676027172.089928,630,0.0
1676027172.090969,631,0.0
1676027172.092084,632,0.0
1676027172.093278,633,0.0
1676027172.094537,634,0.0
1676027172.095831,635,0.0
1676027172.096915,636,0.0
1676027172.098087,637,0.0
1676027172.099425,638,0.0
1676027172.100584,639,0.0
1676027172.101708,640,0.0
1676027172.102823,641,0.0
1676027172.103861,642,0.0
1676027172.104812,643,0.0
1676027172.105756,644,0.0
1676027172.106698,645,0.0
1676027172.10768,646,0.0
1676027172.10863,647,0.0
1676027172.10957,648,0.0
1676027172.110526,649,0.0
1676027172.1115,650,0.0
1676027172.112448,651,0.0
1676027172.113584,652,0.0
1676027172.114655,653,0.0
1676027172.115804,654,0.0
1676027172.116837,655,0.0
1676027172.117898,656,0.0
1676027172.118916,657,0.0
1676027172.1202,658,0.0
1676027172.121371,659,0.0
1676027172.122389,660,0.0
1676027172.123385,661,0.0
1676027172.124368,662,0.0
1676027172.125344,663,0.0
1676027172.126312,664,0.0
1676027172.127343,665,0.0
1676027172.128323,666,0.0
1676027172.129292,667,0.0
1676027172.130283,668,0.0
1676027172.131284,669,0.0
1676027172.132253,670,0.0
1676027172.133214,671,0.0
1676027172.134184,672,0.0
1676027172.135169,673,0.0
1676027172.136134,674,0.0
1676027172.137113,675,0.0
1676027172.138087,676,0.0
1676027172.139084,677,0.0
1676027172.14007,678,0.0
1676027172.141049,679,0.0
1676027172.142015,680,0.0
1676027172.143014,681,0.0
1676027172.143987,682,0.0
1676027172.144967,683,0.0
1676027172.145946,684,0.0
1676027172.146917,685,0.0
1676027172.147919,686,0.0
1676027172.148893,687,0.0
1676027172.149867,688,0.0
1676027172.150831,689,0.0
1676027172.151862,690,0.0
1676027172.152838,691,0.0
1676027172.153816,692,0.0
1676027172.154796,693,0.0
1676027172.15581,694,0.0
1676027172.156783,695,0.0
1676027172.15775,696,0.0
1676027172.158722,697,0.0
1676027172.159715,698,0.0
1676027172.16068,699,0.0
1676027172.161665,700,0.0
1676027172.162645,701,0.0
1676027172.163632,702,0.0
1676027172.164604,703,0.0
1676027172.165562,704,0.0
1676027172.166531,705,0.0
1676027172.167557,706,0.0
1676027172.168545,707,0.0
1676027172.169654,708,0.0
1676027172.170629,709,0.0
1676027172.171619,710,0.0
1676027172.17259,711,0.0
1676027172.173565,712,0.0
1676027172.174751,713,0.0
1676027172.175935,714,0.0
1676027172.177042,715,0.0
1676027172.178013,716,0.0
1676027172.179005,717,0.0
1676027172.179984,718,0.0
1676027172.180963,719,0.0
1676027172.181936,720,0.0
1676027172.182905,721,0.0
1676027172.183903,722,0.0
1676027172.184876,723,0.0
1676027172.185858,724,0.0
1676027172.186837,725,0.0
1676027172.187865,726,0.0
1676027172.188843,727,0.0
1676027172.189827,728,0.0
1676027172.190805,729,0.0
1676027172.191812,730,0.0
1676027172.192792,731,0.0
1676027172.193778,732,0.0
1676027172.194763,733,0.0
1676027172.195768,734,0.0
1676027172.196751,735,0.0
1676027172.197732,736,0.0
1676027172.198711,737,0.0
1676027172.199718,738,0.0
1676027172.200702,739,0.0
1676027172.201675,740,0.0
1676027172.202651,741,0.0
1676027172.203911,742,0.0
1676027172.205013,743,0.0
1676027172.206036,744,0.0
1676027172.207078,745,0.0
1676027172.208097,746,0.0
1676027172.20911,747,0.0
1676027172.21012,748,0.0
1676027172.21115,749,0.0
1676027172.212162,750,0.0
1676027172.213155,751,0.0
1676027172.214148,752,0.0
1676027172.215167,753,0.0
1676027172.216276,754,0.0
1676027172.21789,755,0.0
1676027172.228469,756,0.0
1676027172.229558,757,0.0
1676027172.230562,758,0.0
1676027172.231585,759,0.0
1676027172.232632,760,0.0
1676027172.233648,761,0.0
1676027172.234641,762,0.0
1676027172.235716,763,0.0
1676027172.236906,764,0.0
1676027172.238103,765,0.0
1676027172.239306,766,0.0
1676027172.240551,767,0.0
1676027172.241814,768,0.0
1676027172.242911,769,0.0
1676027172.243958,770,0.0
1676027172.244938,771,0.0
1676027172.245913,772,0.0
1676027172.246888,773,0.0
1676027172.247884,774,0.0
1676027172.248856,775,0.0
1676027172.249836,776,0.0
1676027172.250799,777,0.0
1676027172.251767,778,0.0
1676027172.252719,779,0.0
1676027172.25367,780,0.0
1676027172.254622,781,0.0
1676027172.255588,782,0.0
1676027172.256542,783,0.0
1676027172.257493,784,0.0
1676027172.258451,785,0.0
1676027172.259413,786,0.0
1676027172.260361,787,0.0
1676027172.261316,788,0.0
1676027172.262274,789,0.0
1676027172.26326,790,0.0
1676027172.264224,791,0.0
1676027172.265195,792,0.0
1676027172.266151,793,0.0
1676027172.267118,794,0.0
1676027172.268088,795,0.0
1676027172.269059,796,0.0
1676027172.270016,797,0.0
1676027172.270989,798,0.0
1676027172.271952,799,0.0
1676027172.272906,800,0.0
1676027172.273862,801,0.0
1676027172.274835,802,0.0
1676027172.275836,803,0.0
1676027172.276805,804,0.0
1676027172.277757,805,0.0
1676027172.278862,806,0.0
1676027172.279842,807,0.0
1676027172.280802,808,0.0
1676027172.281752,809,0.0
1676027172.282704,810,0.0
1676027172.283685,811,0.0
1676027172.28464,812,0.0
1676027172.285594,813,0.0
1676027172.286542,814,0.0
1676027172.287502,815,0.0
1676027172.288457,816,0.0
1676027172.289414,817,0.0
1676027172.290362,818,0.0
1676027172.29133,819,0.0
1676027172.292283,820,0.0
1676027172.29323,821,0.0
1676027172.294186,822,0.0
1676027172.295167,823,0.0
1676027172.296133,824,0.0
1676027172.297094,825,0.0
1676027172.298047,826,0.0
1676027172.299013,827,0.0
1676027172.299976,828,0.0
1676027172.300943,829,0.0
1676027172.301902,830,0.0
1676027172.302858,831,0.0
1676027172.303844,832,0.0
1676027172.304798,833,0.0
1676027172.305758,834,0.0
1676027172.306721,835,0.0
1676027172.307705,836,0.0
1676027172.308658,837,0.0
1676027172.309612,838,0.0
1676027172.310557,839,0.0
1676027172.311529,840,0.0
1676027172.312487,841,0.0
1676027172.313446,842,0.0
1676027172.314404,843,0.0
1676027172.315374,844,0.0
1676027172.318253,845,0.0
1676027172.319312,846,0.0
1676027172.320344,847,0.0
1676027172.321354,848,0.0
1676027172.322465,849,0.0
1676027172.323507,850,0.0
1676027172.3245,851,0.0
1676027172.325489,852,0.0
1676027172.326479,853,0.0
1676027172.327522,854,0.0
1676027172.328666,855,0.0
1676027172.329655,856,0.0
1676027172.330643,857,0.0
1676027172.331668,858,0.0
1676027172.332652,859,0.0
1676027172.33364,860,0.0
1676027172.334621,861,0.0
1676027172.335639,862,0.0
1676027172.33664,863,0.0
1676027172.337628,864,0.0
1676027172.33863,865,0.0
1676027172.339639,866,0.0
1676027172.340634,867,0.0
1676027172.341626,868,0.0
1676027172.342612,869,0.0
1676027172.343634,870,0.0
1676027172.344621,871,0.0
1676027172.345596,872,0.0
1676027172.346591,873,0.0
1676027172.347583,874,0.0
1676027172.348566,875,0.0
1676027172.349552,876,0.0
1676027172.350536,877,0.0
1676027172.351546,878,0.0
1676027172.352529,879,0.0
1676027172.353518,880,0.0
1676027172.354511,881,0.0
1676027172.355531,882,0.0
1676027172.356514,883,0.0
1676027172.357499,884,0.0
1676027172.35848,885,0.0
1676027172.359507,886,0.0
1676027172.360462,887,0.0
1676027172.361415,888,0.0
1676027172.362406,889,0.0
1676027172.36346,890,0.0
1676027172.364452,891,0.0
1676027172.365442,892,0.0
1676027172.366429,893,0.0
1676027172.367445,894,0.0
1676027172.368443,895,0.0
1676027172.369427,896,0.0
1676027172.37042,897,0.0
1676027172.37144,898,0.0
1676027172.372435,899,0.0
1676027172.373429,900,0.0
1676027172.374429,901,0.0
1676027172.375439,902,0.0
1676027172.376428,903,0.0
1676027172.377423,904,0.0
1676027172.378418,905,0.0
1676027172.379577,906,0.0
1676027172.380593,907,0.0
1676027172.381595,908,0.0
1676027172.382591,909,0.0
1676027172.383624,910,0.0
1676027172.38463,911,0.0
1676027172.385626,912,0.0
1676027172.386639,913,0.0
1676027172.38765,914,0.0
1676027172.388646,915,0.0
1676027172.389639,916,0.0
1676027172.390629,917,0.0
1676027172.39164,918,0.0
1676027172.392635,919,0.0
1676027172.393629,920,0.0
1676027172.394629,921,0.0
1676027172.395644,922,0.0
1676027172.396638,923,0.0
1676027172.397638,924,0.0
1676027172.398633,925,0.0
1676027172.399656,926,0.0
1676027172.400646,927,0.0
1676027172.401646,928,0.0
1676027172.40265,929,0.0
1676027172.403679,930,0.0
1676027172.404673,931,0.0
1676027172.40583,932,0.0
1676027172.40689,933,0.0
1676027172.40791,934,0.0
1676027172.408894,935,0.0
1676027172.409872,936,0.0
1676027172.410845,937,0.0
1676027172.411851,938,0.0
1676027172.412833,939,0.0
1676027172.413812,940,0.0
1676027172.414778,941,0.0
1676027172.415858,942,0.0
1676027172.416834,943,0.0
1676027172.417794,944,0.0
1676027172.418758,945,0.0
1676027172.419767,946,0.0
1676027172.420731,947,0.0
1676027172.421709,948,0.0
1676027172.422675,949,0.0
1676027172.423685,950,0.0
1676027172.424658,951,0.0
1676027172.425628,952,0.0
1676027172.426599,953,0.0
1676027172.427599,954,0.0
1676027172.428729,955,0.0
1676027172.429706,956,0.0
1676027172.430678,957,0.0
1676027172.431686,958,0.0
1676027172.432658,959,0.0
1676027172.433624,960,0.0
1676027172.434616,961,0.0
1676027172.435609,962,0.0
1676027172.43657,963,0.0
1676027172.437532,964,0.0
1676027172.438503,965,0.0
1676027172.439488,966,0.0
1676027172.44048,967,0.0
1676027172.441642,968,0.0
1676027172.442605,969,0.0
1676027172.443606,970,0.0
1676027172.444577,971,0.0
1676027172.44555,972,0.0
1676027172.446517,973,0.0
1676027172.4475,974,0.0
1676027172.448468,975,0.0
1676027172.449437,976,0.0
1676027172.450402,977,0.0
1676027172.451393,978,0.0
1676027172.452369,979,0.0
1676027172.453359,980,0.0
1676027172.454323,981,0.0
1676027172.455313,982,0.0
1676027172.456288,983,0.0
1676027172.457257,984,0.0
1676027172.458217,985,0.0
1676027172.459205,986,0.0
1676027172.460185,987,0.0
1676027172.461154,988,0.0
1676027172.462119,989,0.0
1676027172.463114,990,0.0
1676027172.464088,991,0.0
1676027172.465046,992,0.0
1676027172.466042,993,0.0
1676027172.467031,994,0.0
1676027172.468,995,0.0
1676027172.468968,996,0.0
1676027172.469946,997,0.0
1676027172.470914,998,0.0
1676027172.47191,999,0.0


==> csvs/generalization/d_256_m_64.csv <==
Wall time,Step,Value
1676026568.980172,0,1.0
1676026568.981895,1,1.0
1676026568.983227,2,1.0
1676026568.984524,3,1.0
1676026568.98579,4,1.0
1676026568.987117,5,1.0
1676026568.988397,6,1.0
1676026568.989649,7,1.0
1676026568.990947,8,1.0
1676026568.992236,9,1.0
1676026568.993528,10,1.0
1676026568.994789,11,1.0
1676026568.996083,12,1.0
1676026568.997356,13,1.0
1676026568.998606,14,1.0
1676026568.999889,15,1.0
1676026569.001158,16,1.0
1676026569.002425,17,1.0
1676026569.003723,18,1.0
1676026569.004996,19,1.0
1676026569.006165,20,1.0
1676026569.007536,21,1.0
1676026569.008684,22,1.0
1676026569.00984,23,1.0
1676026569.011008,24,1.0
1676026569.012207,25,1.0
1676026569.013356,26,1.0
1676026569.014525,27,1.0
1676026569.015702,28,1.0
1676026569.016856,29,1.0
1676026569.018066,30,1.0
1676026569.019235,31,1.0
1676026569.020385,32,1.0
1676026569.021557,33,1.0
1676026569.022706,34,1.0
1676026569.023899,35,1.0
1676026569.025063,36,1.0
1676026569.026228,37,1.0
1676026569.027414,38,1.0
1676026569.02858,39,1.0
1676026569.029729,40,1.0
1676026569.031673,41,1.0
1676026569.033122,42,1.0
1676026569.034391,43,1.0
1676026569.035674,44,1.0
1676026569.036929,45,1.0
1676026569.038137,46,1.0
1676026569.039633,47,1.0
1676026569.04091,48,1.0
1676026569.04218,49,1.0
1676026569.043367,50,1.0
1676026569.044524,51,1.0
1676026569.045874,52,1.0
1676026569.047039,53,1.0
1676026569.048177,54,1.0
1676026569.049313,55,1.0
1676026569.05049,56,1.0
1676026569.051633,57,1.0
1676026569.052785,58,1.0
1676026569.053913,59,1.0
1676026569.055044,60,1.0
1676026569.056194,61,1.0
1676026569.057323,62,1.0
1676026569.058454,63,1.0
1676026569.059599,64,1.0
1676026569.060751,65,1.0
1676026569.061883,66,1.0
1676026569.063027,67,1.0
1676026569.064198,68,1.0
1676026569.065344,69,1.0
1676026569.066469,70,1.0
1676026569.067826,71,1.0
1676026569.068951,72,1.0
1676026569.070084,73,1.0
1676026569.071209,74,1.0
1676026569.072336,75,1.0
1676026569.073472,76,1.0
1676026569.074591,77,1.0
1676026569.075736,78,1.0
1676026569.076846,79,1.0
1676026569.077992,80,1.0
1676026569.079153,81,1.0
1676026569.08028,82,1.0
1676026569.081615,83,1.0
1676026569.082736,84,1.0
1676026569.083896,85,1.0
1676026569.085023,86,1.0
1676026569.086132,87,1.0
1676026569.087278,88,1.0
1676026569.088421,89,1.0
1676026569.089534,90,1.0
1676026569.090646,91,1.0
1676026569.091789,92,1.0
1676026569.092944,93,1.0
1676026569.094078,94,1.0
1676026569.09525,95,1.0
1676026569.096391,96,1.0
1676026569.097511,97,1.0
1676026569.09863,98,1.0
1676026569.099752,99,1.0
1676026569.100881,100,1.0
1676026569.102006,101,1.0
1676026569.103117,102,1.0
1676026569.104251,103,1.0
1676026569.105353,104,1.0
1676026569.106474,105,1.0
1676026569.107606,106,1.0
1676026569.108701,107,1.0
1676026569.109828,108,1.0
1676026569.110965,109,1.0
1676026569.112081,110,1.0
1676026569.113208,111,1.0
1676026569.114337,112,1.0
1676026569.115503,113,1.0
1676026569.116643,114,1.0
1676026569.117984,115,1.0
1676026569.119146,116,1.0
1676026569.120459,117,1.0
1676026569.121584,118,1.0
1676026569.122709,119,1.0
1676026569.123855,120,1.0
1676026569.125014,121,1.0
1676026569.126128,122,1.0
1676026569.12728,123,1.0
1676026569.128412,124,1.0
1676026569.129546,125,1.0
1676026569.130699,126,1.0
1676026569.131867,127,1.0
1676026569.133045,128,1.0
1676026569.134186,129,1.0
1676026569.135315,130,1.0
1676026569.13646,131,1.0
1676026569.137615,132,1.0
1676026569.138776,133,1.0
1676026569.139911,134,1.0
1676026569.141047,135,1.0
1676026569.142166,136,1.0
1676026569.143316,137,1.0
1676026569.144453,138,1.0
1676026569.145571,139,1.0
1676026569.146884,140,1.0
1676026569.148041,141,1.0
1676026569.149167,142,1.0
1676026569.150293,143,1.0
1676026569.151423,144,1.0
1676026569.15257,145,1.0
1676026569.153681,146,1.0
1676026569.154794,147,1.0
1676026569.155946,148,1.0
1676026569.157059,149,1.0
1676026569.158177,150,1.0
1676026569.159299,151,1.0
1676026569.160412,152,1.0
1676026569.161541,153,1.0
1676026569.162654,154,1.0
1676026569.163789,155,1.0
1676026569.164903,156,1.0
1676026569.166027,157,1.0
1676026569.167154,158,1.0
1676026569.168272,159,1.0
1676026569.169392,160,1.0
1676026569.170538,161,1.0
1676026569.171726,162,1.0
1676026569.172854,163,1.0
1676026569.173957,164,1.0
1676026569.175101,165,1.0
1676026569.176234,166,0.9899999499320984
1676026569.177342,167,0.9899999499320984
1676026569.17848,168,0.9899999499320984
1676026569.179627,169,0.9899999499320984
1676026569.180754,170,0.9899999499320984
1676026569.182349,171,0.9899999499320984
1676026569.183567,172,0.9799999594688416
1676026569.184783,173,0.9799999594688416
1676026569.185955,174,0.9599999785423279
1676026569.18715,175,0.9599999785423279
1676026569.188341,176,0.9599999785423279
1676026569.189525,177,0.9599999785423279
1676026569.190813,178,0.9399999976158142
1676026569.192094,179,0.9300000071525574
1676026569.193368,180,0.9199999570846558
1676026569.196073,181,0.9099999666213989
1676026569.197338,182,0.8999999761581421
1676026569.19856,183,0.8899999856948853
1676026569.199793,184,0.8899999856948853
1676026569.201002,185,0.8899999856948853
1676026569.202206,186,0.8899999856948853
1676026569.203457,187,0.8700000047683716
1676026569.204625,188,0.8700000047683716
1676026569.205798,189,0.8399999737739563
1676026569.206971,190,0.8199999928474426
1676026569.208162,191,0.7999999523162842
1676026569.210045,192,0.7699999809265137
1676026569.211546,193,0.7400000095367432
1676026569.216092,194,0.7099999785423279
1676026569.217384,195,0.699999988079071
1676026569.21865,196,0.6699999570846558
1676026569.219952,197,0.6399999856948853
1676026569.221248,198,0.6100000143051147
1676026569.222523,199,0.5799999833106995
1676026569.223822,200,0.5299999713897705
1676026569.225111,201,0.4899999797344208
1676026569.226373,202,0.4899999797344208
1676026569.22768,203,0.4399999976158142
1676026569.228977,204,0.4099999964237213
1676026569.230439,205,0.3700000047683716
1676026569.231706,206,0.3400000035762787
1676026569.232955,207,0.3400000035762787
1676026569.234202,208,0.29999998211860657
1676026569.235499,209,0.2800000011920929
1676026569.236754,210,0.26999998092651367
1676026569.238029,211,0.23999999463558197
1676026569.239287,212,0.23999999463558197
1676026569.240566,213,0.19999998807907104
1676026569.241837,214,0.1899999976158142
1676026569.243104,215,0.14999999105930328
1676026569.244357,216,0.12999999523162842
1676026569.245616,217,0.10999999940395355
1676026569.24687,218,0.10999999940395355
1676026569.248151,219,0.09999999403953552
1676026569.249421,220,0.07999999821186066
1676026569.250684,221,0.07999999821186066
1676026569.251969,222,0.04999999701976776
1676026569.253239,223,0.03999999910593033
1676026569.254495,224,0.03999999910593033
1676026569.255783,225,0.03999999910593033
1676026569.257056,226,0.03999999910593033
1676026569.258302,227,0.029999999329447746
1676026569.259612,228,0.029999999329447746
1676026569.260777,229,0.029999999329447746
1676026569.261932,230,0.029999999329447746
1676026569.263088,231,0.029999999329447746
1676026569.264252,232,0.029999999329447746
1676026569.265418,233,0.029999999329447746
1676026569.26658,234,0.029999999329447746
1676026569.267753,235,0.029999999329447746
1676026569.268914,236,0.029999999329447746
1676026569.270059,237,0.029999999329447746
1676026569.271241,238,0.029999999329447746
1676026569.27249,239,0.019999999552965164
1676026569.273733,240,0.019999999552965164
1676026569.275058,241,0.019999999552965164
1676026569.276328,242,0.009999999776482582
1676026569.277597,243,0.009999999776482582
1676026569.278855,244,0.009999999776482582
1676026569.28015,245,0.009999999776482582
1676026569.281406,246,0.009999999776482582
1676026569.282833,247,0.009999999776482582
1676026569.284112,248,0.009999999776482582
1676026569.285401,249,0.009999999776482582
1676026569.286669,250,0.009999999776482582
1676026569.287967,251,0.0
1676026569.289232,252,0.0
1676026569.290526,253,0.0
1676026569.291822,254,0.0
1676026569.29309,255,0.0
1676026569.294354,256,0.0
1676026569.295633,257,0.0
1676026569.296928,258,0.0
1676026569.298589,259,0.0
1676026569.299862,260,0.0
1676026569.301377,261,0.0
1676026569.302645,262,0.0
1676026569.303944,263,0.0
1676026569.305203,264,0.0
1676026569.306482,265,0.0
1676026569.307765,266,0.0
1676026569.309029,267,0.0
1676026569.310251,268,0.0
1676026569.311582,269,0.0
1676026569.312863,270,0.0
1676026569.314111,271,0.0
1676026569.315407,272,0.0
1676026569.316703,273,0.0
1676026569.31796,274,0.0
1676026569.319241,275,0.0
1676026569.320518,276,0.0
1676026569.323464,277,0.0
1676026569.32953,278,0.0
1676026569.332627,279,0.0
1676026569.334327,280,0.0
1676026569.33645,281,0.0
1676026569.338153,282,0.0
1676026569.339707,283,0.0
1676026569.34897,284,0.0
1676026569.355404,285,0.0
1676026569.357851,286,0.0
1676026569.360032,287,0.0
1676026569.361391,288,0.0
1676026569.362533,289,0.0
1676026569.363687,290,0.0
1676026569.364842,291,0.0
1676026569.365977,292,0.0
1676026569.368418,293,0.0
1676026569.36957,294,0.0
1676026569.37074,295,0.0
1676026569.371917,296,0.0
1676026569.373066,297,0.0
1676026569.374727,298,0.0
1676026569.375889,299,0.0
1676026569.377026,300,0.0
1676026569.378177,301,0.0
1676026569.379336,302,0.0
1676026569.380491,303,0.0
1676026569.381617,304,0.0
1676026569.382751,305,0.0
1676026569.384446,306,0.0
1676026569.385784,307,0.0
1676026569.387083,308,0.0
1676026569.388339,309,0.0
1676026569.389563,310,0.0
1676026569.391985,311,0.0
1676026569.393185,312,0.0
1676026569.394417,313,0.0
1676026569.395649,314,0.0
1676026569.396908,315,0.0
1676026569.398105,316,0.0
1676026569.399493,317,0.0
1676026569.400708,318,0.0
1676026569.401923,319,0.0
1676026569.403145,320,0.0
1676026569.404367,321,0.0
1676026569.405858,322,0.0
1676026569.407074,323,0.0
1676026569.408258,324,0.0
1676026569.409475,325,0.0
1676026569.410655,326,0.0
1676026569.411841,327,0.0
1676026569.413025,328,0.0
1676026569.414215,329,0.0
1676026569.415439,330,0.0
1676026569.416631,331,0.0
1676026569.417793,332,0.0
1676026569.419027,333,0.0
1676026569.420205,334,0.0
1676026569.421347,335,0.0
1676026569.422531,336,0.0
1676026569.423712,337,0.0
1676026569.424885,338,0.0
1676026569.426051,339,0.0
1676026569.427234,340,0.0
1676026569.428418,341,0.0
1676026569.429587,342,0.0
1676026569.43075,343,0.0
1676026569.431922,344,0.0
1676026569.43311,345,0.0
1676026569.434261,346,0.0
1676026569.435451,347,0.0
1676026569.436608,348,0.0
1676026569.437767,349,0.0
1676026569.438963,350,0.0
1676026569.440139,351,0.0
1676026569.441297,352,0.0
1676026569.442477,353,0.0
1676026569.443662,354,0.0
1676026569.444846,355,0.0
1676026569.446005,356,0.0
1676026569.447209,357,0.0
1676026569.448376,358,0.0
1676026569.449522,359,0.0
1676026569.450694,360,0.0
1676026569.451892,361,0.0
1676026569.453052,362,0.0
1676026569.454235,363,0.0
1676026569.455409,364,0.0
1676026569.456593,365,0.0
1676026569.457749,366,0.0
1676026569.458907,367,0.0
1676026569.460119,368,0.0
1676026569.461287,369,0.0
1676026569.462438,370,0.0
1676026569.463618,371,0.0
1676026569.467958,372,0.0
1676026569.469138,373,0.0
1676026569.470302,374,0.0
1676026569.471514,375,0.0
1676026569.473123,376,0.0
1676026569.474313,377,0.0
1676026569.4755,378,0.0
1676026569.476666,379,0.0
1676026569.477842,380,0.0
1676026569.479038,381,0.0
1676026569.480219,382,0.0
1676026569.481379,383,0.0
1676026569.482533,384,0.0
1676026569.483735,385,0.0
1676026569.484917,386,0.0
1676026569.486072,387,0.0
1676026569.487277,388,0.0
1676026569.488452,389,0.0
1676026569.48962,390,0.0
1676026569.490783,391,0.0
1676026569.491981,392,0.0
1676026569.493203,393,0.0
1676026569.494374,394,0.0
1676026569.495569,395,0.0
1676026569.496761,396,0.0
1676026569.498037,397,0.0
1676026569.499206,398,0.0
1676026569.500544,399,0.0
1676026569.50173,400,0.0
1676026569.502932,401,0.0
1676026569.504107,402,0.0
1676026569.505262,403,0.0
1676026569.506543,404,0.0
1676026569.507749,405,0.0
1676026569.509142,406,0.0
1676026569.5103,407,0.0
1676026569.511485,408,0.0
1676026569.512655,409,0.0
1676026569.513831,410,0.0
1676026569.515008,411,0.0
1676026569.516172,412,0.0
1676026569.517345,413,0.0
1676026569.518492,414,0.0
1676026569.519703,415,0.0
1676026569.520874,416,0.0
1676026569.522056,417,0.0
1676026569.523234,418,0.0
1676026569.524396,419,0.0
1676026569.52556,420,0.0
1676026569.526949,421,0.0
1676026569.528176,422,0.0
1676026569.529338,423,0.0
1676026569.530494,424,0.0
1676026569.531682,425,0.0
1676026569.532881,426,0.0
1676026569.535508,427,0.0
1676026569.536709,428,0.0
1676026569.537876,429,0.0
1676026569.539091,430,0.0
1676026569.540258,431,0.0
1676026569.541432,432,0.0
1676026569.542595,433,0.0
1676026569.543793,434,0.0
1676026569.544964,435,0.0
1676026569.546147,436,0.0
1676026569.547331,437,0.0
1676026569.548523,438,0.0
1676026569.549683,439,0.0
1676026569.550856,440,0.0
1676026569.552084,441,0.0
1676026569.553248,442,0.0
1676026569.554419,443,0.0
1676026569.555588,444,0.0
1676026569.556756,445,0.0
1676026569.557943,446,0.0
1676026569.559132,447,0.0
1676026569.560298,448,0.0
1676026569.561464,449,0.0
1676026569.562636,450,0.0
1676026569.564344,451,0.0
1676026569.565555,452,0.0
1676026569.566716,453,0.0
1676026569.567917,454,0.0
1676026569.569086,455,0.0
1676026569.570278,456,0.0
1676026569.571495,457,0.0
1676026569.572652,458,0.0
1676026569.573815,459,0.0
1676026569.575016,460,0.0
1676026569.57622,461,0.0
1676026569.577406,462,0.0
1676026569.578591,463,0.0
1676026569.579761,464,0.0
1676026569.580958,465,0.0
1676026569.582139,466,0.0
1676026569.583357,467,0.0
1676026569.584545,468,0.0
1676026569.58572,469,0.0
1676026569.586877,470,0.0
1676026569.588067,471,0.0
1676026569.589241,472,0.0
1676026569.59041,473,0.0
1676026569.591601,474,0.0
1676026569.592776,475,0.0
1676026569.593948,476,0.0
1676026569.595172,477,0.0
1676026569.596368,478,0.0
1676026569.597533,479,0.0
1676026569.598707,480,0.0
1676026569.599926,481,0.0
1676026569.601261,482,0.0
1676026569.602477,483,0.0
1676026569.603663,484,0.0
1676026569.604844,485,0.0
1676026569.606006,486,0.0
1676026569.607176,487,0.0
1676026569.60836,488,0.0
1676026569.609749,489,0.0
1676026569.610953,490,0.0
1676026569.612155,491,0.0
1676026569.61333,492,0.0
1676026569.614561,493,0.0
1676026569.615771,494,0.0
1676026569.616965,495,0.0
1676026569.618141,496,0.0
1676026569.619355,497,0.0
1676026569.62051,498,0.0
1676026569.621622,499,0.0
1676026569.62273,500,0.0
1676026569.623966,501,0.0
1676026569.625352,502,0.0
1676026569.626528,503,0.0
1676026569.627718,504,0.0
1676026569.628934,505,0.0
1676026569.630173,506,0.0
1676026569.631391,507,0.0
1676026569.632614,508,0.0
1676026569.63383,509,0.0
1676026569.635031,510,0.0
1676026569.63624,511,0.0
1676026569.637423,512,0.0
1676026569.638626,513,0.0
1676026569.63982,514,0.0
1676026569.640992,515,0.0
1676026569.642191,516,0.0
1676026569.643415,517,0.0
1676026569.644609,518,0.0
1676026569.645783,519,0.0
1676026569.646962,520,0.0
1676026569.648174,521,0.0
1676026569.649354,522,0.0
1676026569.650541,523,0.0
1676026569.651724,524,0.0
1676026569.652926,525,0.0
1676026569.655718,526,0.0
1676026569.6569,527,0.0
1676026569.658064,528,0.0
1676026569.659278,529,0.0
1676026569.660465,530,0.0
1676026569.661624,531,0.0
1676026569.6628,532,0.0
1676026569.664006,533,0.0
1676026569.665158,534,0.0
1676026569.666335,535,0.0
1676026569.667555,536,0.0
1676026569.66889,537,0.0
1676026569.670063,538,0.0
1676026569.671242,539,0.0
1676026569.672441,540,0.0
1676026569.673639,541,0.0
1676026569.674824,542,0.0
1676026569.676227,543,0.0
1676026569.677371,544,0.0
1676026569.678561,545,0.0
1676026569.679768,546,0.0
1676026569.680941,547,0.0
1676026569.682098,548,0.0
1676026569.683293,549,0.0
1676026569.684466,550,0.0
1676026569.685624,551,0.0
1676026569.686776,552,0.0
1676026569.687991,553,0.0
1676026569.689136,554,0.0
1676026569.6903,555,0.0
1676026569.691545,556,0.0
1676026569.692726,557,0.0
1676026569.693882,558,0.0
1676026569.695052,559,0.0
1676026569.696235,560,0.0
1676026569.69747,561,0.0
1676026569.698626,562,0.0
1676026569.700016,563,0.0
1676026569.701327,564,0.0
1676026569.702651,565,0.0
1676026569.704112,566,0.0
1676026569.705299,567,0.0
1676026569.706461,568,0.0
1676026569.70765,569,0.0
1676026569.708816,570,0.0
1676026569.710001,571,0.0
1676026569.711185,572,0.0
1676026569.712365,573,0.0
1676026569.713513,574,0.0
1676026569.714698,575,0.0
1676026569.71589,576,0.0
1676026569.717091,577,0.0
1676026569.718276,578,0.0
1676026569.719478,579,0.0
1676026569.720654,580,0.0
1676026569.721847,581,0.0
1676026569.723049,582,0.0
1676026569.724257,583,0.0
1676026569.725425,584,0.0
1676026569.72662,585,0.0
1676026569.727817,586,0.0
1676026569.729015,587,0.0
1676026569.730207,588,0.0
1676026569.731407,589,0.0
1676026569.732602,590,0.0
1676026569.733782,591,0.0
1676026569.734982,592,0.0
1676026569.736164,593,0.0
1676026569.737321,594,0.0
1676026569.738485,595,0.0
1676026569.739658,596,0.0
1676026569.740822,597,0.0
1676026569.74251,598,0.0
1676026569.743914,599,0.0
1676026569.745106,600,0.0
1676026569.746328,601,0.0
1676026569.747548,602,0.0
1676026569.748741,603,0.0
1676026569.749911,604,0.0
1676026569.751117,605,0.0
1676026569.7523,606,0.0
1676026569.7535,607,0.0
1676026569.75471,608,0.0
1676026569.755925,609,0.0
1676026569.757107,610,0.0
1676026569.758268,611,0.0
1676026569.759462,612,0.0
1676026569.760691,613,0.0
1676026569.761865,614,0.0
1676026569.763288,615,0.0
1676026569.764461,616,0.0
1676026569.765638,617,0.0
1676026569.76685,618,0.0
1676026569.768035,619,0.0
1676026569.769205,620,0.0
1676026569.770393,621,0.0
1676026569.77157,622,0.0
1676026569.772739,623,0.0
1676026569.773903,624,0.0
1676026569.775099,625,0.0
1676026569.776273,626,0.0
1676026569.777457,627,0.0
1676026569.778623,628,0.0
1676026569.779796,629,0.0
1676026569.780969,630,0.0
1676026569.782355,631,0.0
1676026569.783541,632,0.0
1676026569.78475,633,0.0
1676026569.785914,634,0.0
1676026569.78711,635,0.0
1676026569.788294,636,0.0
1676026569.789495,637,0.0
1676026569.790694,638,0.0
1676026569.792003,639,0.0
1676026569.793223,640,0.0
1676026569.794603,641,0.0
1676026569.795829,642,0.0
1676026569.797017,643,0.0
1676026569.798204,644,0.0
1676026569.799405,645,0.0
1676026569.800594,646,0.0
1676026569.801916,647,0.0
1676026569.803089,648,0.0
1676026569.804284,649,0.0
1676026569.80548,650,0.0
1676026569.80665,651,0.0
1676026569.807864,652,0.0
1676026569.809044,653,0.0
1676026569.810214,654,0.0
1676026569.811425,655,0.0
1676026569.812606,656,0.0
1676026569.813806,657,0.0
1676026569.815031,658,0.0
1676026569.817077,659,0.0
1676026569.818266,660,0.0
1676026569.819481,661,0.0
1676026569.820661,662,0.0
1676026569.821838,663,0.0
1676026569.823037,664,0.0
1676026569.824238,665,0.0
1676026569.82542,666,0.0
1676026569.826577,667,0.0
1676026569.827765,668,0.0
1676026569.828952,669,0.0
1676026569.830893,670,0.0
1676026569.832306,671,0.0
1676026569.833475,672,0.0
1676026569.834672,673,0.0
1676026569.835854,674,0.0
1676026569.83703,675,0.0
1676026569.838195,676,0.0
1676026569.839373,677,0.0
1676026569.840546,678,0.0
1676026569.841717,679,0.0
1676026569.842938,680,0.0
1676026569.844145,681,0.0
1676026569.845315,682,0.0
1676026569.846478,683,0.0
1676026569.847651,684,0.0
1676026569.848842,685,0.0
1676026569.850006,686,0.0
1676026569.851197,687,0.0
1676026569.852364,688,0.0
1676026569.853547,689,0.0
1676026569.854705,690,0.0
1676026569.855898,691,0.0
1676026569.857077,692,0.0
1676026569.858254,693,0.0
1676026569.859438,694,0.0
1676026569.86062,695,0.0
1676026569.861759,696,0.0
1676026569.862888,697,0.0
1676026569.864101,698,0.0
1676026569.865245,699,0.0
1676026569.866402,700,0.0
1676026569.867612,701,0.0
1676026569.868763,702,0.0
1676026569.869943,703,0.0
1676026569.87112,704,0.0
1676026569.872292,705,0.0
1676026569.873473,706,0.0
1676026569.874615,707,0.0
1676026569.875804,708,0.0
1676026569.876977,709,0.0
1676026569.878155,710,0.0
1676026569.879377,711,0.0
1676026569.880537,712,0.0
1676026569.881707,713,0.0
1676026569.882881,714,0.0
1676026569.884076,715,0.0
1676026569.88522,716,0.0
1676026569.886384,717,0.0
1676026569.887565,718,0.0
1676026569.888729,719,0.0
1676026569.889917,720,0.0
1676026569.891134,721,0.0
1676026569.892295,722,0.0
1676026569.893482,723,0.0
1676026569.8947,724,0.0
1676026569.895894,725,0.0
1676026569.897059,726,0.0
1676026569.89823,727,0.0
1676026569.899413,728,0.0
1676026569.900587,729,0.0
1676026569.901748,730,0.0
1676026569.903083,731,0.0
1676026569.90427,732,0.0
1676026569.905454,733,0.0
1676026569.906612,734,0.0
1676026569.907841,735,0.0
1676026569.908995,736,0.0
1676026569.910169,737,0.0
1676026569.911345,738,0.0
1676026569.91249,739,0.0
1676026569.913645,740,0.0
1676026569.914846,741,0.0
1676026569.91603,742,0.0
1676026569.917197,743,0.0
1676026569.918356,744,0.0
1676026569.920235,745,0.0
1676026569.92141,746,0.0
1676026569.922575,747,0.0
1676026569.923764,748,0.0
1676026569.92494,749,0.0
1676026569.926099,750,0.0
1676026569.933372,751,0.0
1676026569.935356,752,0.0
1676026569.936776,753,0.0
1676026569.938095,754,0.0
1676026569.939453,755,0.0
1676026569.940787,756,0.0
1676026569.942096,757,0.0
1676026569.943436,758,0.0
1676026569.944749,759,0.0
1676026569.946076,760,0.0
1676026569.947417,761,0.0
1676026569.948708,762,0.0
1676026569.949994,763,0.0
1676026569.951501,764,0.0
1676026569.953233,765,0.0
1676026569.954632,766,0.0
1676026569.956241,767,0.0
1676026569.957501,768,0.0
1676026569.958725,769,0.0
1676026569.959998,770,0.0
1676026569.961265,771,0.0
1676026569.962486,772,0.0
1676026569.963767,773,0.0
1676026569.964998,774,0.0
1676026569.966253,775,0.0
1676026569.967515,776,0.0
1676026569.968766,777,0.0
1676026569.970008,778,0.0
1676026569.971431,779,0.0
1676026569.975586,780,0.0
1676026569.983257,781,0.0
1676026569.984543,782,0.0
1676026569.985931,783,0.0
1676026569.991303,784,0.0
1676026569.992908,785,0.0
1676026569.995598,786,0.0
1676026569.996729,787,0.0
1676026569.997834,788,0.0
1676026569.998957,789,0.0
1676026570.000217,790,0.0
1676026570.00148,791,0.0
1676026570.002666,792,0.0
1676026570.003842,793,0.0
1676026570.004983,794,0.0
1676026570.006151,795,0.0
1676026570.007317,796,0.0
1676026570.009092,797,0.0
1676026570.010251,798,0.0
1676026570.011424,799,0.0
1676026570.012561,800,0.0
1676026570.013714,801,0.0
1676026570.014851,802,0.0
1676026570.01636,803,0.0
1676026570.017567,804,0.0
1676026570.018781,805,0.0
1676026570.020951,806,0.0
1676026570.023536,807,0.0
1676026570.027827,808,0.0
1676026570.029032,809,0.0
1676026570.031533,810,0.0
1676026570.035872,811,0.0
1676026570.03988,812,0.0
1676026570.041129,813,0.0
1676026570.044238,814,0.0
1676026570.045491,815,0.0
1676026570.046739,816,0.0
1676026570.048075,817,0.0
1676026570.049326,818,0.0
1676026570.051997,819,0.0
1676026570.056298,820,0.0
1676026570.063336,821,0.0
1676026570.064565,822,0.0
1676026570.065787,823,0.0
1676026570.067039,824,0.0
1676026570.068256,825,0.0
1676026570.074172,826,0.0
1676026570.076465,827,0.0
1676026570.079891,828,0.0
1676026570.083959,829,0.0
1676026570.095458,830,0.0
1676026570.100207,831,0.0
1676026570.107105,832,0.0
1676026570.115815,833,0.0
1676026570.121606,834,0.0
1676026570.123096,835,0.0
1676026570.131991,836,0.0
1676026570.139544,837,0.0
1676026570.147197,838,0.0
1676026570.151152,839,0.0
1676026570.174265,840,0.0
1676026570.183344,841,0.0
1676026570.196296,842,0.0
1676026570.198353,843,0.0
1676026570.20397,844,0.0
1676026570.22924,845,0.0
1676026570.235428,846,0.0
1676026570.239888,847,0.0
1676026570.24793,848,0.0
1676026570.255657,849,0.0
1676026570.267105,850,0.0
1676026570.276038,851,0.0
1676026570.279991,852,0.0
1676026570.284612,853,0.0
1676026570.289306,854,0.0
1676026570.290906,855,0.0
1676026570.298523,856,0.0
1676026570.305394,857,0.0
1676026570.317739,858,0.0
1676026570.330993,859,0.0
1676026570.347619,860,0.0
1676026570.350301,861,0.0
1676026570.351724,862,0.0
1676026570.353189,863,0.0
1676026570.354474,864,0.0
1676026570.355797,865,0.0
1676026570.357236,866,0.0
1676026570.358513,867,0.0
1676026570.359823,868,0.0
1676026570.361122,869,0.0
1676026570.363113,870,0.0
1676026570.371546,871,0.0
1676026570.375975,872,0.0
1676026570.377237,873,0.0
1676026570.378548,874,0.0
1676026570.379902,875,0.0
1676026570.381202,876,0.0
1676026570.382597,877,0.0
1676026570.383859,878,0.0
1676026570.385239,879,0.0
1676026570.386486,880,0.0
1676026570.387817,881,0.0
1676026570.38899,882,0.0
1676026570.390308,883,0.0
1676026570.391632,884,0.0
1676026570.392951,885,0.0
1676026570.395482,886,0.0
1676026570.396831,887,0.0
1676026570.397984,888,0.0
1676026570.399132,889,0.0
1676026570.403264,890,0.0
1676026570.407027,891,0.0
1676026570.408313,892,0.0
1676026570.409576,893,0.0
1676026570.410795,894,0.0
1676026570.412067,895,0.0
1676026570.413355,896,0.0
1676026570.414665,897,0.0
1676026570.416022,898,0.0
1676026570.417527,899,0.0
1676026570.41927,900,0.0
1676026570.421604,901,0.0
1676026570.422962,902,0.0
1676026570.424416,903,0.0
1676026570.425726,904,0.0
1676026570.426956,905,0.0
1676026570.428305,906,0.0
1676026570.429569,907,0.0
1676026570.430876,908,0.0
1676026570.432095,909,0.0
1676026570.433474,910,0.0
1676026570.434814,911,0.0
1676026570.436103,912,0.0
1676026570.437343,913,0.0
1676026570.438529,914,0.0
1676026570.439754,915,0.0
1676026570.441135,916,0.0
1676026570.442281,917,0.0
1676026570.44347,918,0.0
1676026570.444624,919,0.0
1676026570.445794,920,0.0
1676026570.446973,921,0.0
1676026570.448137,922,0.0
1676026570.4493,923,0.0
1676026570.45049,924,0.0
1676026570.451714,925,0.0
1676026570.452897,926,0.0
1676026570.454066,927,0.0
1676026570.455291,928,0.0
1676026570.459383,929,0.0
1676026570.460571,930,0.0
1676026570.461883,931,0.0
1676026570.463147,932,0.0
1676026570.46441,933,0.0
1676026570.465714,934,0.0
1676026570.466975,935,0.0
1676026570.468317,936,0.0
1676026570.46948,937,0.0
1676026570.470836,938,0.0
1676026570.47223,939,0.0
1676026570.473473,940,0.0
1676026570.47481,941,0.0
1676026570.476077,942,0.0
1676026570.477414,943,0.0
1676026570.478828,944,0.0
1676026570.480157,945,0.0
1676026570.481417,946,0.0
1676026570.482588,947,0.0
1676026570.487108,948,0.0
1676026570.491553,949,0.0
1676026570.492733,950,0.0
1676026570.493898,951,0.0
1676026570.495129,952,0.0
1676026570.496356,953,0.0
1676026570.497994,954,0.0
1676026570.49925,955,0.0
1676026570.500513,956,0.0
1676026570.501747,957,0.0
1676026570.503017,958,0.0
1676026570.504275,959,0.0
1676026570.505527,960,0.0
1676026570.507805,961,0.0
1676026570.509172,962,0.0
1676026570.510329,963,0.0
1676026570.511499,964,0.0
1676026570.512661,965,0.0
1676026570.513812,966,0.0
1676026570.515,967,0.0
1676026570.51617,968,0.0
1676026570.517308,969,0.0
1676026570.518472,970,0.0
1676026570.519653,971,0.0
1676026570.520832,972,0.0
1676026570.521994,973,0.0
1676026570.523148,974,0.0
1676026570.52432,975,0.0
1676026570.525475,976,0.0
1676026570.526616,977,0.0
1676026570.527804,978,0.0
1676026570.528954,979,0.0
1676026570.530103,980,0.0
1676026570.531266,981,0.0
1676026570.532435,982,0.0
1676026570.533592,983,0.0
1676026570.534734,984,0.0
1676026570.535916,985,0.0
1676026570.537084,986,0.0
1676026570.538229,987,0.0
1676026570.539413,988,0.0
1676026570.54056,989,0.0
1676026570.54172,990,0.0
1676026570.542866,991,0.0
1676026570.544023,992,0.0
1676026570.545163,993,0.0
1676026570.54632,994,0.0
1676026570.547516,995,0.0
1676026570.548662,996,0.0
1676026570.54983,997,0.0
1676026570.55101,998,0.0
1676026570.552179,999,0.0


==> csvs/generalization/d_256_m_8192.csv <==
Wall time,Step,Value
1676031730.932222,0,1.0
1676031730.933732,1,1.0
1676031730.93482,2,1.0
1676031730.935848,3,1.0
1676031730.936825,4,1.0
1676031730.937877,5,1.0
1676031730.938865,6,1.0
1676031730.93989,7,1.0
1676031730.940851,8,1.0
1676031730.941833,9,1.0
1676031730.942862,10,1.0
1676031730.943871,11,1.0
1676031730.944832,12,1.0
1676031730.945806,13,1.0
1676031730.946767,14,1.0
1676031730.947774,15,1.0
1676031730.948738,16,1.0
1676031730.949701,17,1.0
1676031730.950668,18,1.0
1676031730.951663,19,1.0
1676031730.952633,20,1.0
1676031730.953613,21,1.0
1676031730.954581,22,1.0
1676031730.955575,23,1.0
1676031730.956544,24,1.0
1676031730.95752,25,1.0
1676031730.958487,26,1.0
1676031730.959486,27,1.0
1676031730.960446,28,1.0
1676031730.961419,29,1.0
1676031730.962378,30,1.0
1676031730.963376,31,1.0
1676031730.964352,32,1.0
1676031730.965315,33,1.0
1676031730.966278,34,1.0
1676031730.967261,35,1.0
1676031730.968233,36,1.0
1676031730.969206,37,1.0
1676031730.970166,38,1.0
1676031730.971141,39,1.0
1676031730.972122,40,1.0
1676031730.973102,41,1.0
1676031730.974067,42,1.0
1676031730.975044,43,1.0
1676031730.976021,44,1.0
1676031730.976997,45,1.0
1676031730.97796,46,1.0
1676031730.978939,47,1.0
1676031730.979939,48,1.0
1676031730.981001,49,1.0
1676031730.981966,50,1.0
1676031730.982988,51,1.0
1676031730.983983,52,1.0
1676031730.984961,53,1.0
1676031730.985928,54,1.0
1676031730.986894,55,1.0
1676031730.987907,56,1.0
1676031730.988878,57,1.0
1676031730.989898,58,1.0
1676031730.991118,59,1.0
1676031730.992551,60,1.0
1676031730.993864,61,0.9699999690055847
1676031730.995567,62,0.9399999976158142
1676031730.997142,63,0.85999995470047
1676031730.998552,64,0.7999999523162842
1676031730.99955,65,0.7199999690055847
1676031731.000527,66,0.6499999761581421
1676031731.00151,67,0.5999999642372131
1676031731.002483,68,0.4899999797344208
1676031731.003471,69,0.4599999785423279
1676031731.004441,70,0.3700000047683716
1676031731.005426,71,0.26999998092651367
1676031731.006392,72,0.19999998807907104
1676031731.007386,73,0.12999999523162842
1676031731.008369,74,0.05999999865889549
1676031731.009341,75,0.03999999910593033
1676031731.010303,76,0.029999999329447746
1676031731.011286,77,0.019999999552965164
1676031731.012264,78,0.009999999776482582
1676031731.013226,79,0.009999999776482582
1676031731.014275,80,0.009999999776482582
1676031731.015296,81,0.009999999776482582
1676031731.016287,82,0.0
1676031731.017257,83,0.0
1676031731.01822,84,0.0
1676031731.019201,85,0.0
1676031731.020178,86,0.0
1676031731.021156,87,0.0
1676031731.022125,88,0.0
1676031731.023131,89,0.0
1676031731.024114,90,0.0
1676031731.025097,91,0.0
1676031731.02606,92,0.0
1676031731.027056,93,0.0
1676031731.028035,94,0.0
1676031731.029009,95,0.0
1676031731.029971,96,0.0
1676031731.030965,97,0.0
1676031731.031942,98,0.0
1676031731.032928,99,0.0
1676031731.03406,100,0.0
1676031731.03504,101,0.0
1676031731.036023,102,0.0
1676031731.036994,103,0.0
1676031731.03796,104,0.0
1676031731.038958,105,0.0
1676031731.039947,106,0.0
1676031731.040914,107,0.0
1676031731.041886,108,0.0
1676031731.042871,109,0.0
1676031731.043859,110,0.0
1676031731.044826,111,0.0
1676031731.045807,112,0.0
1676031731.046777,113,0.0
1676031731.04776,114,0.0
1676031731.048731,115,0.0
1676031731.049689,116,0.0
1676031731.050654,117,0.0
1676031731.051643,118,0.0
1676031731.052633,119,0.0
1676031731.0536,120,0.0
1676031731.054571,121,0.0
1676031731.055561,122,0.0
1676031731.056537,123,0.0
1676031731.057507,124,0.0
1676031731.058493,125,0.0
1676031731.059485,126,0.0
1676031731.060469,127,0.0
1676031731.061438,128,0.0
1676031731.062411,129,0.0
1676031731.063396,130,0.0
1676031731.06438,131,0.0
1676031731.065354,132,0.0
1676031731.066335,133,0.0
1676031731.067323,134,0.0
1676031731.068304,135,0.0
1676031731.06927,136,0.0
1676031731.070248,137,0.0
1676031731.071238,138,0.0
1676031731.07223,139,0.0
1676031731.073201,140,0.0
1676031731.074166,141,0.0
1676031731.075152,142,0.0
1676031731.076128,143,0.0
1676031731.077088,144,0.0
1676031731.078059,145,0.0
1676031731.079031,146,0.0
1676031731.080015,147,0.0
1676031731.080972,148,0.0
1676031731.081942,149,0.0
1676031731.082916,150,0.0
1676031731.083916,151,0.0
1676031731.084873,152,0.0
1676031731.085847,153,0.0
1676031731.086809,154,0.0
1676031731.08779,155,0.0
1676031731.088748,156,0.0
1676031731.089721,157,0.0
1676031731.090682,158,0.0
1676031731.091674,159,0.0
1676031731.092641,160,0.0
1676031731.093609,161,0.0
1676031731.094579,162,0.0
1676031731.095563,163,0.0
1676031731.096748,164,0.0
1676031731.097913,165,0.0
1676031731.098875,166,0.0
1676031731.099871,167,0.0
1676031731.101055,168,0.0
1676031731.102222,169,0.0
1676031731.103208,170,0.0
1676031731.104188,171,0.0
1676031731.105159,172,0.0
1676031731.106143,173,0.0
1676031731.107133,174,0.0
1676031731.108111,175,0.0
1676031731.109082,176,0.0
1676031731.110063,177,0.0
1676031731.111039,178,0.0
1676031731.112031,179,0.0
1676031731.113008,180,0.0
1676031731.113983,181,0.0
1676031731.114965,182,0.0
1676031731.115942,183,0.0
1676031731.116908,184,0.0
1676031731.117888,185,0.0
1676031731.118861,186,0.0
1676031731.119857,187,0.0
1676031731.120819,188,0.0
1676031731.12179,189,0.0
1676031731.122754,190,0.0
1676031731.123774,191,0.0
1676031731.124745,192,0.0
1676031731.125722,193,0.0
1676031731.126691,194,0.0
1676031731.127685,195,0.0
1676031731.128658,196,0.0
1676031731.129628,197,0.0
1676031731.130796,198,0.0
1676031731.131808,199,0.0
1676031731.132795,200,0.0
1676031731.133797,201,0.0
1676031731.135122,202,0.0
1676031731.136099,203,0.0
1676031731.137068,204,0.0
1676031731.138049,205,0.0
1676031731.139031,206,0.0
1676031731.140023,207,0.0
1676031731.140997,208,0.0
1676031731.142188,209,0.0
1676031731.143201,210,0.0
1676031731.144195,211,0.0
1676031731.145345,212,0.0
1676031731.146312,213,0.0
1676031731.147291,214,0.0
1676031731.148264,215,0.0
1676031731.149223,216,0.0
1676031731.15019,217,0.0
1676031731.151164,218,0.0
1676031731.152126,219,0.0
1676031731.15309,220,0.0
1676031731.154058,221,0.0
1676031731.15503,222,0.0
1676031731.156,223,0.0
1676031731.156966,224,0.0
1676031731.157937,225,0.0
1676031731.15889,226,0.0
1676031731.159888,227,0.0
1676031731.160858,228,0.0
1676031731.161823,229,0.0
1676031731.162794,230,0.0
1676031731.163779,231,0.0
1676031731.164753,232,0.0
1676031731.165723,233,0.0
1676031731.16669,234,0.0
1676031731.167676,235,0.0
1676031731.168646,236,0.0
1676031731.169622,237,0.0
1676031731.170589,238,0.0
1676031731.171576,239,0.0
1676031731.172553,240,0.0
1676031731.173627,241,0.0
1676031731.174865,242,0.0
1676031731.17609,243,0.0
1676031731.177262,244,0.0
1676031731.178405,245,0.0
1676031731.179554,246,0.0
1676031731.180684,247,0.0
1676031731.181834,248,0.0
1676031731.182975,249,0.0
1676031731.1842,250,0.0
1676031731.185652,251,0.0
1676031731.187228,252,0.0
1676031731.188485,253,0.0
1676031731.189957,254,0.0
1676031731.191473,255,0.0
1676031731.192714,256,0.0
1676031731.194344,257,0.0
1676031731.195872,258,0.0
1676031731.197142,259,0.0
1676031731.198676,260,0.0
1676031731.200254,261,0.0
1676031731.201734,262,0.0
1676031731.203368,263,0.0
1676031731.204609,264,0.0
1676031731.205745,265,0.0
1676031731.206871,266,0.0
1676031731.208069,267,0.0
1676031731.209261,268,0.0
1676031731.210476,269,0.0
1676031731.211786,270,0.0
1676031731.212929,271,0.0
1676031731.21406,272,0.0
1676031731.215245,273,0.0
1676031731.21638,274,0.0
1676031731.217511,275,0.0
1676031731.218647,276,0.0
1676031731.219791,277,0.0
1676031731.220772,278,0.0
1676031731.221744,279,0.0
1676031731.222727,280,0.0
1676031731.223746,281,0.0
1676031731.22472,282,0.0
1676031731.225688,283,0.0
1676031731.226661,284,0.0
1676031731.22767,285,0.0
1676031731.228754,286,0.0
1676031731.229803,287,0.0
1676031731.230793,288,0.0
1676031731.23181,289,0.0
1676031731.232795,290,0.0
1676031731.233783,291,0.0
1676031731.234742,292,0.0
1676031731.235877,293,0.0
1676031731.236846,294,0.0
1676031731.237811,295,0.0
1676031731.238861,296,0.0
1676031731.23988,297,0.0
1676031731.240818,298,0.0
1676031731.241749,299,0.0
1676031731.24268,300,0.0
1676031731.243643,301,0.0
1676031731.24477,302,0.0
1676031731.245891,303,0.0
1676031731.246813,304,0.0
1676031731.247765,305,0.0
1676031731.248707,306,0.0
1676031731.249637,307,0.0
1676031731.250568,308,0.0
1676031731.251524,309,0.0
1676031731.252448,310,0.0
1676031731.253403,311,0.0
1676031731.254334,312,0.0
1676031731.255284,313,0.0
1676031731.256215,314,0.0
1676031731.257144,315,0.0
1676031731.258063,316,0.0
1676031731.259011,317,0.0
1676031731.259956,318,0.0
1676031731.260893,319,0.0
1676031731.261821,320,0.0
1676031731.262747,321,0.0
1676031731.263706,322,0.0
1676031731.264638,323,0.0
1676031731.265558,324,0.0
1676031731.266498,325,0.0
1676031731.267445,326,0.0
1676031731.268378,327,0.0
1676031731.269305,328,0.0
1676031731.270219,329,0.0
1676031731.271137,330,0.0
1676031731.272071,331,0.0
1676031731.272971,332,0.0
1676031731.273883,333,0.0
1676031731.274798,334,0.0
1676031731.27582,335,0.0
1676031731.276785,336,0.0
1676031731.277734,337,0.0
1676031731.278668,338,0.0
1676031731.279614,339,0.0
1676031731.280553,340,0.0
1676031731.281499,341,0.0
1676031731.282425,342,0.0
1676031731.283386,343,0.0
1676031731.284317,344,0.0
1676031731.285255,345,0.0
1676031731.286191,346,0.0
1676031731.287128,347,0.0
1676031731.28806,348,0.0
1676031731.288992,349,0.0
1676031731.289923,350,0.0
1676031731.290842,351,0.0
1676031731.291804,352,0.0
1676031731.292743,353,0.0
1676031731.293672,354,0.0
1676031731.294619,355,0.0
1676031731.295569,356,0.0
1676031731.2965,357,0.0
1676031731.297421,358,0.0
1676031731.298334,359,0.0
1676031731.299264,360,0.0
1676031731.300188,361,0.0
1676031731.301106,362,0.0
1676031731.302029,363,0.0
1676031731.302966,364,0.0
1676031731.303903,365,0.0
1676031731.304828,366,0.0
1676031731.305743,367,0.0
1676031731.306657,368,0.0
1676031731.307604,369,0.0
1676031731.308519,370,0.0
1676031731.309441,371,0.0
1676031731.310364,372,0.0
1676031731.311309,373,0.0
1676031731.312233,374,0.0
1676031731.313152,375,0.0
1676031731.314072,376,0.0
1676031731.314998,377,0.0
1676031731.315925,378,0.0
1676031731.316843,379,0.0
1676031731.317769,380,0.0
1676031731.318692,381,0.0
1676031731.319632,382,0.0
1676031731.320565,383,0.0
1676031731.321491,384,0.0
1676031731.322415,385,0.0
1676031731.323348,386,0.0
1676031731.324291,387,0.0
1676031731.325218,388,0.0
1676031731.326143,389,0.0
1676031731.327074,390,0.0
1676031731.328006,391,0.0
1676031731.32893,392,0.0
1676031731.32985,393,0.0
1676031731.330764,394,0.0
1676031731.33171,395,0.0
1676031731.332648,396,0.0
1676031731.333568,397,0.0
1676031731.33449,398,0.0
1676031731.335416,399,0.0
1676031731.336481,400,0.0
1676031731.337415,401,0.0
1676031731.338332,402,0.0
1676031731.33926,403,0.0
1676031731.340195,404,0.0
1676031731.341117,405,0.0
1676031731.342038,406,0.0
1676031731.342969,407,0.0
1676031731.343911,408,0.0
1676031731.344838,409,0.0
1676031731.345959,410,0.0
1676031731.347114,411,0.0
1676031731.348068,412,0.0
1676031731.349017,413,0.0
1676031731.349964,414,0.0
1676031731.350902,415,0.0
1676031731.351873,416,0.0
1676031731.352816,417,0.0
1676031731.353755,418,0.0
1676031731.354689,419,0.0
1676031731.355662,420,0.0
1676031731.356597,421,0.0
1676031731.357523,422,0.0
1676031731.358462,423,0.0
1676031731.359416,424,0.0
1676031731.360358,425,0.0
1676031731.361288,426,0.0
1676031731.362241,427,0.0
1676031731.363205,428,0.0
1676031731.364321,429,0.0
1676031731.365435,430,0.0
1676031731.366367,431,0.0
1676031731.367308,432,0.0
1676031731.368257,433,0.0
1676031731.369194,434,0.0
1676031731.370111,435,0.0
1676031731.371206,436,0.0
1676031731.372143,437,0.0
1676031731.373064,438,0.0
1676031731.373984,439,0.0
1676031731.374886,440,0.0
1676031731.375823,441,0.0
1676031731.37675,442,0.0
1676031731.37767,443,0.0
1676031731.378583,444,0.0
1676031731.379532,445,0.0
1676031731.380451,446,0.0
1676031731.38137,447,0.0
1676031731.382282,448,0.0
1676031731.383203,449,0.0
1676031731.384118,450,0.0
1676031731.385032,451,0.0
1676031731.38595,452,0.0
1676031731.38687,453,0.0
1676031731.387816,454,0.0
1676031731.388735,455,0.0
1676031731.389648,456,0.0
1676031731.390566,457,0.0
1676031731.391499,458,0.0
1676031731.39243,459,0.0
1676031731.393354,460,0.0
1676031731.394278,461,0.0
1676031731.395218,462,0.0
1676031731.396139,463,0.0
1676031731.397066,464,0.0
1676031731.397991,465,0.0
1676031731.398925,466,0.0
1676031731.399871,467,0.0
1676031731.400787,468,0.0
1676031731.401703,469,0.0
1676031731.402628,470,0.0
1676031731.403592,471,0.0
1676031731.404517,472,0.0
1676031731.405447,473,0.0
1676031731.40637,474,0.0
1676031731.407306,475,0.0
1676031731.408221,476,0.0
1676031731.409147,477,0.0
1676031731.410069,478,0.0
1676031731.410996,479,0.0
1676031731.411971,480,0.0
1676031731.412923,481,0.0
1676031731.413856,482,0.0
1676031731.414787,483,0.0
1676031731.41574,484,0.0
1676031731.41668,485,0.0
1676031731.417612,486,0.0
1676031731.418536,487,0.0
1676031731.419485,488,0.0
1676031731.420408,489,0.0
1676031731.421327,490,0.0
1676031731.422252,491,0.0
1676031731.423185,492,0.0
1676031731.424123,493,0.0
1676031731.425041,494,0.0
1676031731.425974,495,0.0
1676031731.426896,496,0.0
1676031731.427864,497,0.0
1676031731.428792,498,0.0
1676031731.429716,499,0.0
1676031731.430645,500,0.0
1676031731.431587,501,0.0
1676031731.432504,502,0.0
1676031731.433419,503,0.0
1676031731.434335,504,0.0
1676031731.435271,505,0.0
1676031731.436206,506,0.0
1676031731.437245,507,0.0
1676031731.438164,508,0.0
1676031731.439103,509,0.0
1676031731.440044,510,0.0
1676031731.440966,511,0.0
1676031731.44188,512,0.0
1676031731.442799,513,0.0
1676031731.443745,514,0.0
1676031731.444672,515,0.0
1676031731.445592,516,0.0
1676031731.446506,517,0.0
1676031731.44744,518,0.0
1676031731.448377,519,0.0
1676031731.449303,520,0.0
1676031731.450229,521,0.0
1676031731.451171,522,0.0
1676031731.452101,523,0.0
1676031731.453025,524,0.0
1676031731.453952,525,0.0
1676031731.454869,526,0.0
1676031731.455817,527,0.0
1676031731.456736,528,0.0
1676031731.457656,529,0.0
1676031731.458572,530,0.0
1676031731.45951,531,0.0
1676031731.460432,532,0.0
1676031731.461361,533,0.0
1676031731.462277,534,0.0
1676031731.463225,535,0.0
1676031731.464148,536,0.0
1676031731.465069,537,0.0
1676031731.465996,538,0.0
1676031731.466905,539,0.0
1676031731.467854,540,0.0
1676031731.468776,541,0.0
1676031731.469701,542,0.0
1676031731.47062,543,0.0
1676031731.471792,544,0.0
1676031731.472749,545,0.0
1676031731.473871,546,0.0
1676031731.474783,547,0.0
1676031731.475728,548,0.0
1676031731.47687,549,0.0
1676031731.477815,550,0.0
1676031731.478755,551,0.0
1676031731.479719,552,0.0
1676031731.480663,553,0.0
1676031731.48161,554,0.0
1676031731.482548,555,0.0
1676031731.483506,556,0.0
1676031731.484465,557,0.0
1676031731.485409,558,0.0
1676031731.486345,559,0.0
1676031731.487322,560,0.0
1676031731.488277,561,0.0
1676031731.489218,562,0.0
1676031731.490159,563,0.0
1676031731.491111,564,0.0
1676031731.49206,565,0.0
1676031731.493007,566,0.0
1676031731.493949,567,0.0
1676031731.494893,568,0.0
1676031731.495865,569,0.0
1676031731.49681,570,0.0
1676031731.497753,571,0.0
1676031731.498692,572,0.0
1676031731.499661,573,0.0
1676031731.500605,574,0.0
1676031731.501532,575,0.0
1676031731.502473,576,0.0
1676031731.503438,577,0.0
1676031731.504388,578,0.0
1676031731.505325,579,0.0
1676031731.506281,580,0.0
1676031731.50724,581,0.0
1676031731.508194,582,0.0
1676031731.509134,583,0.0
1676031731.510072,584,0.0
1676031731.511014,585,0.0
1676031731.511981,586,0.0
1676031731.512915,587,0.0
1676031731.513861,588,0.0
1676031731.514809,589,0.0
1676031731.51578,590,0.0
1676031731.516726,591,0.0
1676031731.517656,592,0.0
1676031731.51859,593,0.0
1676031731.519563,594,0.0
1676031731.520508,595,0.0
1676031731.521453,596,0.0
1676031731.522392,597,0.0
1676031731.523358,598,0.0
1676031731.524323,599,0.0
1676031731.525267,600,0.0
1676031731.52623,601,0.0
1676031731.527181,602,0.0
1676031731.528137,603,0.0
1676031731.529092,604,0.0
1676031731.530051,605,0.0
1676031731.531003,606,0.0
1676031731.531961,607,0.0
1676031731.532901,608,0.0
1676031731.533849,609,0.0
1676031731.534796,610,0.0
1676031731.53578,611,0.0
1676031731.536994,612,0.0
1676031731.538372,613,0.0
1676031731.539809,614,0.0
1676031731.541158,615,0.0
1676031731.542689,616,0.0
1676031731.544022,617,0.0
1676031731.545584,618,0.0
1676031731.546725,619,0.0
1676031731.54772,620,0.0
1676031731.54868,621,0.0
1676031731.549632,622,0.0
1676031731.550569,623,0.0
1676031731.551536,624,0.0
1676031731.552493,625,0.0
1676031731.55344,626,0.0
1676031731.55438,627,0.0
1676031731.555356,628,0.0
1676031731.556309,629,0.0
1676031731.557261,630,0.0
1676031731.558219,631,0.0
1676031731.559164,632,0.0
1676031731.560126,633,0.0
1676031731.561078,634,0.0
1676031731.562026,635,0.0
1676031731.562975,636,0.0
1676031731.563948,637,0.0
1676031731.564894,638,0.0
1676031731.565847,639,0.0
1676031731.566789,640,0.0
1676031731.56775,641,0.0
1676031731.568712,642,0.0
1676031731.569655,643,0.0
1676031731.570602,644,0.0
1676031731.571565,645,0.0
1676031731.572503,646,0.0
1676031731.57346,647,0.0
1676031731.574405,648,0.0
1676031731.575353,649,0.0
1676031731.576298,650,0.0
1676031731.577231,651,0.0
1676031731.578169,652,0.0
1676031731.579118,653,0.0
1676031731.58007,654,0.0
1676031731.580997,655,0.0
1676031731.581951,656,0.0
1676031731.582897,657,0.0
1676031731.583866,658,0.0
1676031731.584798,659,0.0
1676031731.585733,660,0.0
1676031731.586764,661,0.0
1676031731.588006,662,0.0
1676031731.589494,663,0.0
1676031731.591121,664,0.0
1676031731.592351,665,0.0
1676031731.593864,666,0.0
1676031731.595405,667,0.0
1676031731.596596,668,0.0
1676031731.598123,669,0.0
1676031731.599599,670,0.0
1676031731.600558,671,0.0
1676031731.601494,672,0.0
1676031731.602439,673,0.0
1676031731.603378,674,0.0
1676031731.604327,675,0.0
1676031731.60526,676,0.0
1676031731.606192,677,0.0
1676031731.607133,678,0.0
1676031731.608303,679,0.0
1676031731.609443,680,0.0
1676031731.611043,681,0.0
1676031731.612315,682,0.0
1676031731.613821,683,0.0
1676031731.615356,684,0.0
1676031731.616565,685,0.0
1676031731.618099,686,0.0
1676031731.619609,687,0.0
1676031731.620552,688,0.0
1676031731.621486,689,0.0
1676031731.622419,690,0.0
1676031731.623373,691,0.0
1676031731.624335,692,0.0
1676031731.625271,693,0.0
1676031731.626209,694,0.0
1676031731.627165,695,0.0
1676031731.628415,696,0.0
1676031731.629653,697,0.0
1676031731.63129,698,0.0
1676031731.632562,699,0.0
1676031731.634538,700,0.0
1676031731.636105,701,0.0
1676031731.637243,702,0.0
1676031731.638359,703,0.0
1676031731.639632,704,0.0
1676031731.640744,705,0.0
1676031731.641826,706,0.0
1676031731.64293,707,0.0
1676031731.644043,708,0.0
1676031731.645059,709,0.0
1676031731.645997,710,0.0
1676031731.646944,711,0.0
1676031731.647994,712,0.0
1676031731.649069,713,0.0
1676031731.650008,714,0.0
1676031731.650966,715,0.0
1676031731.651919,716,0.0
1676031731.652859,717,0.0
1676031731.653797,718,0.0
1676031731.654739,719,0.0
1676031731.655719,720,0.0
1676031731.656668,721,0.0
1676031731.657606,722,0.0
1676031731.658542,723,0.0
1676031731.659504,724,0.0
1676031731.660455,725,0.0
1676031731.6614,726,0.0
1676031731.662344,727,0.0
1676031731.663292,728,0.0
1676031731.664246,729,0.0
1676031731.665186,730,0.0
1676031731.666118,731,0.0
1676031731.66706,732,0.0
1676031731.668011,733,0.0
1676031731.668953,734,0.0
1676031731.67005,735,0.0
1676031731.671466,736,0.0
1676031731.672658,737,0.0
1676031731.674175,738,0.0
1676031731.675688,739,0.0
1676031731.676864,740,0.0
1676031731.67838,741,0.0
1676031731.679819,742,0.0
1676031731.680774,743,0.0
1676031731.681704,744,0.0
1676031731.682639,745,0.0
1676031731.683594,746,0.0
1676031731.684543,747,0.0
1676031731.685488,748,0.0
1676031731.686418,749,0.0
1676031731.687377,750,0.0
1676031731.688321,751,0.0
1676031731.689252,752,0.0
1676031731.6902,753,0.0
1676031731.691133,754,0.0
1676031731.692078,755,0.0
1676031731.693002,756,0.0
1676031731.693934,757,0.0
1676031731.694864,758,0.0
1676031731.695836,759,0.0
1676031731.696759,760,0.0
1676031731.697692,761,0.0
1676031731.698621,762,0.0
1676031731.69958,763,0.0
1676031731.700511,764,0.0
1676031731.701458,765,0.0
1676031731.702397,766,0.0
1676031731.703336,767,0.0
1676031731.70431,768,0.0
1676031731.705244,769,0.0
1676031731.706175,770,0.0
1676031731.70713,771,0.0
1676031731.708066,772,0.0
1676031731.708987,773,0.0
1676031731.709911,774,0.0
1676031731.710851,775,0.0
1676031731.711812,776,0.0
1676031731.712759,777,0.0
1676031731.713701,778,0.0
1676031731.714638,779,0.0
1676031731.715581,780,0.0
1676031731.716532,781,0.0
1676031731.71747,782,0.0
1676031731.718413,783,0.0
1676031731.719374,784,0.0
1676031731.720322,785,0.0
1676031731.721267,786,0.0
1676031731.7222,787,0.0
1676031731.723143,788,0.0
1676031731.724082,789,0.0
1676031731.725016,790,0.0
1676031731.725948,791,0.0
1676031731.726883,792,0.0
1676031731.727858,793,0.0
1676031731.728799,794,0.0
1676031731.729986,795,0.0
1676031731.731304,796,0.0
1676031731.732562,797,0.0
1676031731.734038,798,0.0
1676031731.735579,799,0.0
1676031731.736771,800,0.0
1676031731.738092,801,0.0
1676031731.73904,802,0.0
1676031731.740186,803,0.0
1676031731.741316,804,0.0
1676031731.742246,805,0.0
1676031731.7432,806,0.0
1676031731.744155,807,0.0
1676031731.745095,808,0.0
1676031731.746036,809,0.0
1676031731.746988,810,0.0
1676031731.747948,811,0.0
1676031731.748904,812,0.0
1676031731.749971,813,0.0
1676031731.750899,814,0.0
1676031731.751871,815,0.0
1676031731.752809,816,0.0
1676031731.753763,817,0.0
1676031731.754703,818,0.0
1676031731.755666,819,0.0
1676031731.756616,820,0.0
1676031731.757566,821,0.0
1676031731.758498,822,0.0
1676031731.759458,823,0.0
1676031731.760407,824,0.0
1676031731.761339,825,0.0
1676031731.762279,826,0.0
1676031731.763233,827,0.0
1676031731.7642,828,0.0
1676031731.765139,829,0.0
1676031731.766085,830,0.0
1676031731.767037,831,0.0
1676031731.767995,832,0.0
1676031731.768926,833,0.0
1676031731.769863,834,0.0
1676031731.770796,835,0.0
1676031731.771744,836,0.0
1676031731.772696,837,0.0
1676031731.77364,838,0.0
1676031731.774578,839,0.0
1676031731.775527,840,0.0
1676031731.7765,841,0.0
1676031731.777448,842,0.0
1676031731.778392,843,0.0
1676031731.779357,844,0.0
1676031731.780313,845,0.0
1676031731.781255,846,0.0
1676031731.782216,847,0.0
1676031731.78317,848,0.0
1676031731.784131,849,0.0
1676031731.78507,850,0.0
1676031731.786013,851,0.0
1676031731.786947,852,0.0
1676031731.787919,853,0.0
1676031731.788886,854,0.0
1676031731.78983,855,0.0
1676031731.790775,856,0.0
1676031731.791758,857,0.0
1676031731.792711,858,0.0
1676031731.793648,859,0.0
1676031731.794584,860,0.0
1676031731.795552,861,0.0
1676031731.7965,862,0.0
1676031731.797442,863,0.0
1676031731.798374,864,0.0
1676031731.799333,865,0.0
1676031731.800295,866,0.0
1676031731.801252,867,0.0
1676031731.80221,868,0.0
1676031731.80317,869,0.0
1676031731.804123,870,0.0
1676031731.805083,871,0.0
1676031731.806029,872,0.0
1676031731.806986,873,0.0
1676031731.807947,874,0.0
1676031731.808896,875,0.0
1676031731.809844,876,0.0
1676031731.810788,877,0.0
1676031731.811799,878,0.0
1676031731.812744,879,0.0
1676031731.813686,880,0.0
1676031731.814624,881,0.0
1676031731.815587,882,0.0
1676031731.81653,883,0.0
1676031731.817467,884,0.0
1676031731.818411,885,0.0
1676031731.819378,886,0.0
1676031731.820351,887,0.0
1676031731.821304,888,0.0
1676031731.822254,889,0.0
1676031731.823207,890,0.0
1676031731.824165,891,0.0
1676031731.825111,892,0.0
1676031731.826062,893,0.0
1676031731.827026,894,0.0
1676031731.827985,895,0.0
1676031731.828928,896,0.0
1676031731.830016,897,0.0
1676031731.831188,898,0.0
1676031731.832338,899,0.0
1676031731.833874,900,0.0
1676031731.835867,901,0.0
1676031731.837119,902,0.0
1676031731.839113,903,0.0
1676031731.840343,904,0.0
1676031731.842145,905,0.0
1676031731.844242,906,0.0
1676031731.845793,907,0.0
1676031731.847881,908,0.0
1676031731.848903,909,0.0
1676031731.849887,910,0.0
1676031731.851008,911,0.0
1676031731.852015,912,0.0
1676031731.853001,913,0.0
1676031731.853965,914,0.0
1676031731.854954,915,0.0
1676031731.855934,916,0.0
1676031731.856905,917,0.0
1676031731.857883,918,0.0
1676031731.858862,919,0.0
1676031731.859873,920,0.0
1676031731.860863,921,0.0
1676031731.861838,922,0.0
1676031731.86281,923,0.0
1676031731.863825,924,0.0
1676031731.864815,925,0.0
1676031731.865775,926,0.0
1676031731.866754,927,0.0
1676031731.867777,928,0.0
1676031731.868782,929,0.0
1676031731.869771,930,0.0
1676031731.870819,931,0.0
1676031731.872017,932,0.0
1676031731.872978,933,0.0
1676031731.873938,934,0.0
1676031731.874907,935,0.0
1676031731.875904,936,0.0
1676031731.876872,937,0.0
1676031731.877839,938,0.0
1676031731.878806,939,0.0
1676031731.88327,940,0.0
1676031731.884268,941,0.0
1676031731.885236,942,0.0
1676031731.886219,943,0.0
1676031731.887211,944,0.0
1676031731.88819,945,0.0
1676031731.88916,946,0.0
1676031731.890132,947,0.0
1676031731.891118,948,0.0
1676031731.892091,949,0.0
1676031731.893071,950,0.0
1676031731.894038,951,0.0
1676031731.895006,952,0.0
1676031731.89602,953,0.0
1676031731.896989,954,0.0
1676031731.897953,955,0.0
1676031731.898937,956,0.0
1676031731.899944,957,0.0
1676031731.900929,958,0.0
1676031731.901891,959,0.0
1676031731.902866,960,0.0
1676031731.903882,961,0.0
1676031731.904855,962,0.0
1676031731.905817,963,0.0
1676031731.906782,964,0.0
1676031731.907785,965,0.0
1676031731.908763,966,0.0
1676031731.90973,967,0.0
1676031731.91069,968,0.0
1676031731.911683,969,0.0
1676031731.912663,970,0.0
1676031731.913636,971,0.0
1676031731.914604,972,0.0
1676031731.915598,973,0.0
1676031731.916577,974,0.0
1676031731.917542,975,0.0
1676031731.918504,976,0.0
1676031731.919489,977,0.0
1676031731.920462,978,0.0
1676031731.921432,979,0.0
1676031731.922399,980,0.0
1676031731.92339,981,0.0
1676031731.924428,982,0.0
1676031731.925615,983,0.0
1676031731.926761,984,0.0
1676031731.927933,985,0.0
1676031731.929083,986,0.0
1676031731.93026,987,0.0
1676031731.931407,988,0.0
1676031731.932514,989,0.0
1676031731.93361,990,0.0
1676031731.934751,991,0.0
1676031731.935985,992,0.0
1676031731.937122,993,0.0
1676031731.938233,994,0.0
1676031731.939355,995,0.0
1676031731.940463,996,0.0
1676031731.941556,997,0.0
1676031731.94265,998,0.0
1676031731.943782,999,0.0


==> csvs/generalization/d_512_m_1024.csv <==
Wall time,Step,Value
1676032220.141368,0,1.0
1676032220.142901,1,1.0
1676032220.14399,2,1.0
1676032220.144969,3,1.0
1676032220.145929,4,1.0
1676032220.146893,5,1.0
1676032220.147871,6,1.0
1676032220.148832,7,1.0
1676032220.14978,8,1.0
1676032220.150728,9,1.0
1676032220.151712,10,1.0
1676032220.152661,11,1.0
1676032220.153607,12,1.0
1676032220.154558,13,1.0
1676032220.155525,14,1.0
1676032220.156483,15,1.0
1676032220.157433,16,1.0
1676032220.158379,17,1.0
1676032220.159345,18,1.0
1676032220.160303,19,1.0
1676032220.161247,20,1.0
1676032220.162198,21,1.0
1676032220.163151,22,1.0
1676032220.164094,23,1.0
1676032220.165036,24,1.0
1676032220.16598,25,1.0
1676032220.166932,26,1.0
1676032220.167891,27,1.0
1676032220.168829,28,1.0
1676032220.169772,29,1.0
1676032220.17071,30,1.0
1676032220.171673,31,1.0
1676032220.172611,32,1.0
1676032220.173545,33,1.0
1676032220.174474,34,1.0
1676032220.175444,35,1.0
1676032220.176396,36,1.0
1676032220.177339,37,1.0
1676032220.178286,38,1.0
1676032220.17924,39,1.0
1676032220.180188,40,1.0
1676032220.181138,41,1.0
1676032220.182074,42,1.0
1676032220.183014,43,1.0
1676032220.183961,44,1.0
1676032220.184919,45,1.0
1676032220.185873,46,1.0
1676032220.186828,47,1.0
1676032220.187827,48,1.0
1676032220.188792,49,1.0
1676032220.189747,50,0.9899999499320984
1676032220.190691,51,0.9799999594688416
1676032220.191657,52,0.9799999594688416
1676032220.192613,53,0.8999999761581421
1676032220.193551,54,0.8499999642372131
1676032220.194496,55,0.7599999904632568
1676032220.195448,56,0.6200000047683716
1676032220.196388,57,0.4699999988079071
1676032220.197332,58,0.3799999952316284
1676032220.198276,59,0.26999998092651367
1676032220.199231,60,0.19999998807907104
1676032220.200187,61,0.12999999523162842
1676032220.201115,62,0.07999999821186066
1676032220.202058,63,0.07000000029802322
1676032220.203203,64,0.019999999552965164
1676032220.204393,65,0.0
1676032220.205333,66,0.0
1676032220.20631,67,0.0
1676032220.207315,68,0.0
1676032220.208299,69,0.0
1676032220.209272,70,0.0
1676032220.210238,71,0.0
1676032220.211212,72,0.0
1676032220.212205,73,0.0
1676032220.213165,74,0.0
1676032220.214158,75,0.0
1676032220.215126,76,0.0
1676032220.216165,77,0.0
1676032220.21714,78,0.0
1676032220.218105,79,0.0
1676032220.219082,80,0.0
1676032220.220075,81,0.0
1676032220.221054,82,0.0
1676032220.222022,83,0.0
1676032220.222999,84,0.0
1676032220.223993,85,0.0
1676032220.224972,86,0.0
1676032220.22595,87,0.0
1676032220.226934,88,0.0
1676032220.227914,89,0.0
1676032220.228871,90,0.0
1676032220.229844,91,0.0
1676032220.230811,92,0.0
1676032220.231819,93,0.0
1676032220.232791,94,0.0
1676032220.233784,95,0.0
1676032220.23479,96,0.0
1676032220.235812,97,0.0
1676032220.236807,98,0.0
1676032220.237757,99,0.0
1676032220.23871,100,0.0
1676032220.239704,101,0.0
1676032220.240672,102,0.0
1676032220.241651,103,0.0
1676032220.242784,104,0.0
1676032220.243768,105,0.0
1676032220.244713,106,0.0
1676032220.245659,107,0.0
1676032220.2466,108,0.0
1676032220.247573,109,0.0
1676032220.248538,110,0.0
1676032220.249482,111,0.0
1676032220.250422,112,0.0
1676032220.251411,113,0.0
1676032220.252363,114,0.0
1676032220.25331,115,0.0
1676032220.254256,116,0.0
1676032220.255222,117,0.0
1676032220.256178,118,0.0
1676032220.257128,119,0.0
1676032220.258073,120,0.0
1676032220.259034,121,0.0
1676032220.259989,122,0.0
1676032220.260937,123,0.0
1676032220.261869,124,0.0
1676032220.262821,125,0.0
1676032220.263793,126,0.0
1676032220.264739,127,0.0
1676032220.265693,128,0.0
1676032220.266627,129,0.0
1676032220.267581,130,0.0
1676032220.268532,131,0.0
1676032220.269482,132,0.0
1676032220.270427,133,0.0
1676032220.271403,134,0.0
1676032220.272359,135,0.0
1676032220.273314,136,0.0
1676032220.274262,137,0.0
1676032220.275235,138,0.0
1676032220.276187,139,0.0
1676032220.277138,140,0.0
1676032220.278102,141,0.0
1676032220.279056,142,0.0
1676032220.280006,143,0.0
1676032220.280945,144,0.0
1676032220.281885,145,0.0
1676032220.282825,146,0.0
1676032220.283799,147,0.0
1676032220.284756,148,0.0
1676032220.285703,149,0.0
1676032220.286914,150,0.0
1676032220.288362,151,0.0
1676032220.289572,152,0.0
1676032220.29113,153,0.0
1676032220.292298,154,0.0
1676032220.293824,155,0.0
1676032220.295527,156,0.0
1676032220.297053,157,0.0
1676032220.298328,158,0.0
1676032220.299861,159,0.0
1676032220.301479,160,0.0
1676032220.303383,161,0.0
1676032220.304519,162,0.0
1676032220.305671,163,0.0
1676032220.306603,164,0.0
1676032220.307565,165,0.0
1676032220.308518,166,0.0
1676032220.309455,167,0.0
1676032220.310381,168,0.0
1676032220.311339,169,0.0
1676032220.312284,170,0.0
1676032220.313225,171,0.0
1676032220.314149,172,0.0
1676032220.315104,173,0.0
1676032220.316043,174,0.0
1676032220.316977,175,0.0
1676032220.317915,176,0.0
1676032220.318834,177,0.0
1676032220.319795,178,0.0
1676032220.320736,179,0.0
1676032220.321671,180,0.0
1676032220.322613,181,0.0
1676032220.323563,182,0.0
1676032220.324506,183,0.0
1676032220.325438,184,0.0
1676032220.326378,185,0.0
1676032220.327339,186,0.0
1676032220.328281,187,0.0
1676032220.329217,188,0.0
1676032220.330162,189,0.0
1676032220.331117,190,0.0
1676032220.33207,191,0.0
1676032220.333012,192,0.0
1676032220.33397,193,0.0
1676032220.334902,194,0.0
1676032220.335873,195,0.0
1676032220.336818,196,0.0
1676032220.337762,197,0.0
1676032220.3387,198,0.0
1676032220.339681,199,0.0
1676032220.340629,200,0.0
1676032220.341588,201,0.0
1676032220.342532,202,0.0
1676032220.343677,203,0.0
1676032220.34463,204,0.0
1676032220.345579,205,0.0
1676032220.346875,206,0.0
1676032220.348075,207,0.0
1676032220.349639,208,0.0
1676032220.35109,209,0.0
1676032220.352358,210,0.0
1676032220.35429,211,0.0
1676032220.355832,212,0.0
1676032220.356797,213,0.0
1676032220.357742,214,0.0
1676032220.358704,215,0.0
1676032220.359707,216,0.0
1676032220.360656,217,0.0
1676032220.361607,218,0.0
1676032220.362571,219,0.0
1676032220.363549,220,0.0
1676032220.364515,221,0.0
1676032220.365465,222,0.0
1676032220.366407,223,0.0
1676032220.367367,224,0.0
1676032220.368347,225,0.0
1676032220.369298,226,0.0
1676032220.370249,227,0.0
1676032220.37121,228,0.0
1676032220.37218,229,0.0
1676032220.373135,230,0.0
1676032220.3741,231,0.0
1676032220.375075,232,0.0
1676032220.376052,233,0.0
1676032220.377001,234,0.0
1676032220.377959,235,0.0
1676032220.378899,236,0.0
1676032220.379887,237,0.0
1676032220.380849,238,0.0
1676032220.381802,239,0.0
1676032220.382749,240,0.0
1676032220.38373,241,0.0
1676032220.384682,242,0.0
1676032220.385636,243,0.0
1676032220.386584,244,0.0
1676032220.387566,245,0.0
1676032220.388515,246,0.0
1676032220.38948,247,0.0
1676032220.390425,248,0.0
1676032220.391415,249,0.0
1676032220.392374,250,0.0
1676032220.39332,251,0.0
1676032220.394281,252,0.0
1676032220.395249,253,0.0
1676032220.396213,254,0.0
1676032220.397176,255,0.0
1676032220.398135,256,0.0
1676032220.399102,257,0.0
1676032220.400069,258,0.0
1676032220.401028,259,0.0
1676032220.401979,260,0.0
1676032220.402954,261,0.0
1676032220.403925,262,0.0
1676032220.404876,263,0.0
1676032220.405825,264,0.0
1676032220.406778,265,0.0
1676032220.407752,266,0.0
1676032220.4087,267,0.0
1676032220.409652,268,0.0
1676032220.410605,269,0.0
1676032220.41158,270,0.0
1676032220.412541,271,0.0
1676032220.413487,272,0.0
1676032220.414447,273,0.0
1676032220.415414,274,0.0
1676032220.416375,275,0.0
1676032220.417322,276,0.0
1676032220.418273,277,0.0
1676032220.419241,278,0.0
1676032220.420209,279,0.0
1676032220.421178,280,0.0
1676032220.422134,281,0.0
1676032220.42337,282,0.0
1676032220.424538,283,0.0
1676032220.426098,284,0.0
1676032220.427639,285,0.0
1676032220.428844,286,0.0
1676032220.430364,287,0.0
1676032220.431774,288,0.0
1676032220.432746,289,0.0
1676032220.433683,290,0.0
1676032220.434622,291,0.0
1676032220.43559,292,0.0
1676032220.436532,293,0.0
1676032220.437481,294,0.0
1676032220.438425,295,0.0
1676032220.439386,296,0.0
1676032220.440342,297,0.0
1676032220.441284,298,0.0
1676032220.442221,299,0.0
1676032220.443179,300,0.0
1676032220.4443,301,0.0
1676032220.445231,302,0.0
1676032220.44617,303,0.0
1676032220.447135,304,0.0
1676032220.448095,305,0.0
1676032220.449036,306,0.0
1676032220.449978,307,0.0
1676032220.450932,308,0.0
1676032220.4519,309,0.0
1676032220.452839,310,0.0
1676032220.453781,311,0.0
1676032220.454722,312,0.0
1676032220.455702,313,0.0
1676032220.456658,314,0.0
1676032220.457607,315,0.0
1676032220.458557,316,0.0
1676032220.459518,317,0.0
1676032220.460477,318,0.0
1676032220.461429,319,0.0
1676032220.46236,320,0.0
1676032220.463331,321,0.0
1676032220.464289,322,0.0
1676032220.465238,323,0.0
1676032220.466193,324,0.0
1676032220.467166,325,0.0
1676032220.468121,326,0.0
1676032220.469078,327,0.0
1676032220.470029,328,0.0
1676032220.470993,329,0.0
1676032220.471969,330,0.0
1676032220.472916,331,0.0
1676032220.47386,332,0.0
1676032220.474818,333,0.0
1676032220.475786,334,0.0
1676032220.476743,335,0.0
1676032220.477698,336,0.0
1676032220.478653,337,0.0
1676032220.479622,338,0.0
1676032220.480795,339,0.0
1676032220.48214,340,0.0
1676032220.483933,341,0.0
1676032220.485379,342,0.0
1676032220.487338,343,0.0
1676032220.4886,344,0.0
1676032220.489561,345,0.0
1676032220.490517,346,0.0
1676032220.491492,347,0.0
1676032220.492459,348,0.0
1676032220.493406,349,0.0
1676032220.494357,350,0.0
1676032220.495332,351,0.0
1676032220.496286,352,0.0
1676032220.497234,353,0.0
1676032220.498183,354,0.0
1676032220.499159,355,0.0
1676032220.500123,356,0.0
1676032220.501077,357,0.0
1676032220.502023,358,0.0
1676032220.502974,359,0.0
1676032220.503951,360,0.0
1676032220.504899,361,0.0
1676032220.506133,362,0.0
1676032220.507765,363,0.0
1676032220.509092,364,0.0
1676032220.511056,365,0.0
1676032220.512457,366,0.0
1676032220.513965,367,0.0
1676032220.514911,368,0.0
1676032220.515882,369,0.0
1676032220.516827,370,0.0
1676032220.517763,371,0.0
1676032220.518697,372,0.0
1676032220.519661,373,0.0
1676032220.520601,374,0.0
1676032220.521552,375,0.0
1676032220.522727,376,0.0
1676032220.523871,377,0.0
1676032220.525193,378,0.0
1676032220.527133,379,0.0
1676032220.528512,380,0.0
1676032220.530298,381,0.0
1676032220.531995,382,0.0
1676032220.532952,383,0.0
1676032220.533898,384,0.0
1676032220.534847,385,0.0
1676032220.535833,386,0.0
1676032220.536788,387,0.0
1676032220.537753,388,0.0
1676032220.538711,389,0.0
1676032220.539689,390,0.0
1676032220.540642,391,0.0
1676032220.541584,392,0.0
1676032220.542518,393,0.0
1676032220.543481,394,0.0
1676032220.544569,395,0.0
1676032220.545532,396,0.0
1676032220.546488,397,0.0
1676032220.547479,398,0.0
1676032220.548427,399,0.0
1676032220.549374,400,0.0
1676032220.550317,401,0.0
1676032220.551277,402,0.0
1676032220.552233,403,0.0
1676032220.55317,404,0.0
1676032220.554115,405,0.0
1676032220.555073,406,0.0
1676032220.556244,407,0.0
1676032220.557641,408,0.0
1676032220.559197,409,0.0
1676032220.560478,410,0.0
1676032220.561907,411,0.0
1676032220.56345,412,0.0
1676032220.564684,413,0.0
1676032220.565646,414,0.0
1676032220.566598,415,0.0
1676032220.567566,416,0.0
1676032220.568519,417,0.0
1676032220.56946,418,0.0
1676032220.570413,419,0.0
1676032220.571378,420,0.0
1676032220.572338,421,0.0
1676032220.573292,422,0.0
1676032220.574244,423,0.0
1676032220.575205,424,0.0
1676032220.576177,425,0.0
1676032220.577129,426,0.0
1676032220.578075,427,0.0
1676032220.579033,428,0.0
1676032220.579993,429,0.0
1676032220.580946,430,0.0
1676032220.581893,431,0.0
1676032220.58283,432,0.0
1676032220.583814,433,0.0
1676032220.584767,434,0.0
1676032220.585715,435,0.0
1676032220.586666,436,0.0
1676032220.587659,437,0.0
1676032220.58861,438,0.0
1676032220.589575,439,0.0
1676032220.590534,440,0.0
1676032220.591678,441,0.0
1676032220.592618,442,0.0
1676032220.593562,443,0.0
1676032220.594507,444,0.0
1676032220.595468,445,0.0
1676032220.596405,446,0.0
1676032220.597344,447,0.0
1676032220.598278,448,0.0
1676032220.599233,449,0.0
1676032220.600178,450,0.0
1676032220.601109,451,0.0
1676032220.602037,452,0.0
1676032220.602984,453,0.0
1676032220.603926,454,0.0
1676032220.604859,455,0.0
1676032220.605803,456,0.0
1676032220.606733,457,0.0
1676032220.607689,458,0.0
1676032220.60863,459,0.0
1676032220.609571,460,0.0
1676032220.61051,461,0.0
1676032220.611451,462,0.0
1676032220.612394,463,0.0
1676032220.613324,464,0.0
1676032220.614265,465,0.0
1676032220.615217,466,0.0
1676032220.61617,467,0.0
1676032220.617103,468,0.0
1676032220.618034,469,0.0
1676032220.618977,470,0.0
1676032220.619943,471,0.0
1676032220.620891,472,0.0
1676032220.621829,473,0.0
1676032220.622764,474,0.0
1676032220.623712,475,0.0
1676032220.624644,476,0.0
1676032220.625583,477,0.0
1676032220.62653,478,0.0
1676032220.627491,479,0.0
1676032220.628428,480,0.0
1676032220.629372,481,0.0
1676032220.630291,482,0.0
1676032220.631245,483,0.0
1676032220.632206,484,0.0
1676032220.63314,485,0.0
1676032220.63407,486,0.0
1676032220.635007,487,0.0
1676032220.635951,488,0.0
1676032220.636891,489,0.0
1676032220.637831,490,0.0
1676032220.63876,491,0.0
1676032220.639711,492,0.0
1676032220.640652,493,0.0
1676032220.64158,494,0.0
1676032220.642512,495,0.0
1676032220.643468,496,0.0
1676032220.644401,497,0.0
1676032220.645477,498,0.0
1676032220.646409,499,0.0
1676032220.647373,500,0.0
1676032220.648324,501,0.0
1676032220.649268,502,0.0
1676032220.650212,503,0.0
1676032220.651161,504,0.0
1676032220.652107,505,0.0
1676032220.653036,506,0.0
1676032220.653973,507,0.0
1676032220.654904,508,0.0
1676032220.655865,509,0.0
1676032220.657068,510,0.0
1676032220.658442,511,0.0
1676032220.660221,512,0.0
1676032220.661628,513,0.0
1676032220.663553,514,0.0
1676032220.664842,515,0.0
1676032220.666304,516,0.0
1676032220.667235,517,0.0
1676032220.668171,518,0.0
1676032220.669107,519,0.0
1676032220.67003,520,0.0
1676032220.670975,521,0.0
1676032220.671914,522,0.0
1676032220.672848,523,0.0
1676032220.673775,524,0.0
1676032220.674978,525,0.0
1676032220.676113,526,0.0
1676032220.677399,527,0.0
1676032220.679348,528,0.0
1676032220.68074,529,0.0
1676032220.682489,530,0.0
1676032220.683699,531,0.0
1676032220.684629,532,0.0
1676032220.685558,533,0.0
1676032220.686484,534,0.0
1676032220.68743,535,0.0
1676032220.688357,536,0.0
1676032220.689279,537,0.0
1676032220.690191,538,0.0
1676032220.69113,539,0.0
1676032220.69227,540,0.0
1676032220.693215,541,0.0
1676032220.69416,542,0.0
1676032220.695118,543,0.0
1676032220.696084,544,0.0
1676032220.697039,545,0.0
1676032220.697983,546,0.0
1676032220.698944,547,0.0
1676032220.699916,548,0.0
1676032220.700883,549,0.0
1676032220.701836,550,0.0
1676032220.702777,551,0.0
1676032220.703943,552,0.0
1676032220.704898,553,0.0
1676032220.705842,554,0.0
1676032220.706783,555,0.0
1676032220.707753,556,0.0
1676032220.708876,557,0.0
1676032220.70981,558,0.0
1676032220.710737,559,0.0
1676032220.711707,560,0.0
1676032220.712649,561,0.0
1676032220.713572,562,0.0
1676032220.714499,563,0.0
1676032220.715461,564,0.0
1676032220.71641,565,0.0
1676032220.71734,566,0.0
1676032220.718264,567,0.0
1676032220.719218,568,0.0
1676032220.720167,569,0.0
1676032220.721098,570,0.0
1676032220.722039,571,0.0
1676032220.722981,572,0.0
1676032220.723945,573,0.0
1676032220.724888,574,0.0
1676032220.725826,575,0.0
1676032220.726767,576,0.0
1676032220.727723,577,0.0
1676032220.728654,578,0.0
1676032220.729587,579,0.0
1676032220.730524,580,0.0
1676032220.731485,581,0.0
1676032220.732682,582,0.0
1676032220.734373,583,0.0
1676032220.736254,584,0.0
1676032220.737545,585,0.0
1676032220.7395,586,0.0
1676032220.740769,587,0.0
1676032220.741698,588,0.0
1676032220.74263,589,0.0
1676032220.743593,590,0.0
1676032220.744536,591,0.0
1676032220.745613,592,0.0
1676032220.746551,593,0.0
1676032220.747504,594,0.0
1676032220.748438,595,0.0
1676032220.749374,596,0.0
1676032220.750315,597,0.0
1676032220.751254,598,0.0
1676032220.752208,599,0.0
1676032220.753149,600,0.0
1676032220.75409,601,0.0
1676032220.755036,602,0.0
1676032220.755975,603,0.0
1676032220.7569,604,0.0
1676032220.757834,605,0.0
1676032220.758752,606,0.0
1676032220.759706,607,0.0
1676032220.760635,608,0.0
1676032220.761585,609,0.0
1676032220.762518,610,0.0
1676032220.763479,611,0.0
1676032220.764412,612,0.0
1676032220.765348,613,0.0
1676032220.766287,614,0.0
1676032220.767243,615,0.0
1676032220.768191,616,0.0
1676032220.769122,617,0.0
1676032220.770066,618,0.0
1676032220.771022,619,0.0
1676032220.77198,620,0.0
1676032220.772923,621,0.0
1676032220.773874,622,0.0
1676032220.774809,623,0.0
1676032220.775765,624,0.0
1676032220.776717,625,0.0
1676032220.777662,626,0.0
1676032220.77861,627,0.0
1676032220.779576,628,0.0
1676032220.780517,629,0.0
1676032220.781454,630,0.0
1676032220.78239,631,0.0
1676032220.783366,632,0.0
1676032220.784344,633,0.0
1676032220.785281,634,0.0
1676032220.78625,635,0.0
1676032220.787219,636,0.0
1676032220.788199,637,0.0
1676032220.789146,638,0.0
1676032220.790097,639,0.0
1676032220.79105,640,0.0
1676032220.796402,641,0.0
1676032220.797407,642,0.0
1676032220.798368,643,0.0
1676032220.799923,644,0.0
1676032220.801853,645,0.0
1676032220.803759,646,0.0
1676032220.80563,647,0.0
1676032220.80744,648,0.0
1676032220.808403,649,0.0
1676032220.809557,650,0.0
1676032220.810717,651,0.0
1676032220.81168,652,0.0
1676032220.812634,653,0.0
1676032220.813586,654,0.0
1676032220.814523,655,0.0
1676032220.815493,656,0.0
1676032220.816446,657,0.0
1676032220.817399,658,0.0
1676032220.818342,659,0.0
1676032220.819304,660,0.0
1676032220.820262,661,0.0
1676032220.821201,662,0.0
1676032220.822156,663,0.0
1676032220.823112,664,0.0
1676032220.824091,665,0.0
1676032220.825037,666,0.0
1676032220.825985,667,0.0
1676032220.826933,668,0.0
1676032220.827913,669,0.0
1676032220.828862,670,0.0
1676032220.829811,671,0.0
1676032220.830757,672,0.0
1676032220.831752,673,0.0
1676032220.832698,674,0.0
1676032220.83366,675,0.0
1676032220.834604,676,0.0
1676032220.835582,677,0.0
1676032220.836543,678,0.0
1676032220.837492,679,0.0
1676032220.838434,680,0.0
1676032220.839414,681,0.0
1676032220.840366,682,0.0
1676032220.841559,683,0.0
1676032220.843054,684,0.0
1676032220.844351,685,0.0
1676032220.846001,686,0.0
1676032220.847727,687,0.0
1676032220.849135,688,0.0
1676032220.850774,689,0.0
1676032220.85241,690,0.0
1676032220.853379,691,0.0
1676032220.854341,692,0.0
1676032220.855327,693,0.0
1676032220.856298,694,0.0
1676032220.857259,695,0.0
1676032220.858213,696,0.0
1676032220.859184,697,0.0
1676032220.860166,698,0.0
1676032220.861122,699,0.0
1676032220.862096,700,0.0
1676032220.863074,701,0.0
1676032220.864054,702,0.0
1676032220.865018,703,0.0
1676032220.865977,704,0.0
1676032220.866944,705,0.0
1676032220.867919,706,0.0
1676032220.868877,707,0.0
1676032220.869847,708,0.0
1676032220.870837,709,0.0
1676032220.871873,710,0.0
1676032220.872844,711,0.0
1676032220.873831,712,0.0
1676032220.87483,713,0.0
1676032220.875856,714,0.0
1676032220.876858,715,0.0
1676032220.877841,716,0.0
1676032220.878835,717,0.0
1676032220.879861,718,0.0
1676032220.880856,719,0.0
1676032220.881851,720,0.0
1676032220.882851,721,0.0
1676032220.883833,722,0.0
1676032220.884806,723,0.0
1676032220.885777,724,0.0
1676032220.886748,725,0.0
1676032220.887732,726,0.0
1676032220.888702,727,0.0
1676032220.889669,728,0.0
1676032220.890629,729,0.0
1676032220.891618,730,0.0
1676032220.892586,731,0.0
1676032220.893545,732,0.0
1676032220.894521,733,0.0
1676032220.895512,734,0.0
1676032220.896487,735,0.0
1676032220.897459,736,0.0
1676032220.898427,737,0.0
1676032220.899403,738,0.0
1676032220.900368,739,0.0
1676032220.901326,740,0.0
1676032220.902301,741,0.0
1676032220.90328,742,0.0
1676032220.904267,743,0.0
1676032220.905232,744,0.0
1676032220.906199,745,0.0
1676032220.90717,746,0.0
1676032220.908148,747,0.0
1676032220.909104,748,0.0
1676032220.91007,749,0.0
1676032220.911039,750,0.0
1676032220.912016,751,0.0
1676032220.912981,752,0.0
1676032220.913952,753,0.0
1676032220.914903,754,0.0
1676032220.915907,755,0.0
1676032220.916865,756,0.0
1676032220.917826,757,0.0
1676032220.918776,758,0.0
1676032220.919754,759,0.0
1676032220.920723,760,0.0
1676032220.92169,761,0.0
1676032220.922643,762,0.0
1676032220.923614,763,0.0
1676032220.92457,764,0.0
1676032220.925555,765,0.0
1676032220.92652,766,0.0
1676032220.9275,767,0.0
1676032220.928451,768,0.0
1676032220.929423,769,0.0
1676032220.930393,770,0.0
1676032220.931379,771,0.0
1676032220.932351,772,0.0
1676032220.933327,773,0.0
1676032220.93429,774,0.0
1676032220.935271,775,0.0
1676032220.93625,776,0.0
1676032220.937227,777,0.0
1676032220.938194,778,0.0
1676032220.93917,779,0.0
1676032220.940154,780,0.0
1676032220.941124,781,0.0
1676032220.942094,782,0.0
1676032220.943061,783,0.0
1676032220.944032,784,0.0
1676032220.944997,785,0.0
1676032220.945963,786,0.0
1676032220.946913,787,0.0
1676032220.948038,788,0.0
1676032220.949013,789,0.0
1676032220.949977,790,0.0
1676032220.950956,791,0.0
1676032220.951941,792,0.0
1676032220.952917,793,0.0
1676032220.95388,794,0.0
1676032220.954843,795,0.0
1676032220.95583,796,0.0
1676032220.956818,797,0.0
1676032220.957778,798,0.0
1676032220.958751,799,0.0
1676032220.95974,800,0.0
1676032220.960713,801,0.0
1676032220.961675,802,0.0
1676032220.962647,803,0.0
1676032220.963688,804,0.0
1676032220.964677,805,0.0
1676032220.965658,806,0.0
1676032220.966614,807,0.0
1676032220.967604,808,0.0
1676032220.96857,809,0.0
1676032220.969525,810,0.0
1676032220.970482,811,0.0
1676032220.971747,812,0.0
1676032220.973307,813,0.0
1676032220.975407,814,0.0
1676032220.9768,815,0.0
1676032220.978828,816,0.0
1676032220.980252,817,0.0
1676032220.981247,818,0.0
1676032220.982246,819,0.0
1676032220.983268,820,0.0
1676032220.984289,821,0.0
1676032220.985292,822,0.0
1676032220.986301,823,0.0
1676032220.987322,824,0.0
1676032220.988341,825,0.0
1676032220.989378,826,0.0
1676032220.990379,827,0.0
1676032220.995014,828,0.0
1676032220.996107,829,0.0
1676032220.997119,830,0.0
1676032220.998144,831,0.0
1676032220.999169,832,0.0
1676032221.000208,833,0.0
1676032221.001225,834,0.0
1676032221.002237,835,0.0
1676032221.003264,836,0.0
1676032221.004292,837,0.0
1676032221.005305,838,0.0
1676032221.006314,839,0.0
1676032221.007342,840,0.0
1676032221.008358,841,0.0
1676032221.009356,842,0.0
1676032221.010372,843,0.0
1676032221.011387,844,0.0
1676032221.012428,845,0.0
1676032221.013433,846,0.0
1676032221.01446,847,0.0
1676032221.015494,848,0.0
1676032221.016524,849,0.0
1676032221.017525,850,0.0
1676032221.018535,851,0.0
1676032221.019561,852,0.0
1676032221.020584,853,0.0
1676032221.0216,854,0.0
1676032221.022613,855,0.0
1676032221.023649,856,0.0
1676032221.024675,857,0.0
1676032221.025686,858,0.0
1676032221.026696,859,0.0
1676032221.027732,860,0.0
1676032221.028765,861,0.0
1676032221.029778,862,0.0
1676032221.030789,863,0.0
1676032221.031821,864,0.0
1676032221.032854,865,0.0
1676032221.033874,866,0.0
1676032221.034885,867,0.0
1676032221.035915,868,0.0
1676032221.036944,869,0.0
1676032221.037962,870,0.0
1676032221.038991,871,0.0
1676032221.040025,872,0.0
1676032221.041055,873,0.0
1676032221.042063,874,0.0
1676032221.043083,875,0.0
1676032221.044108,876,0.0
1676032221.045134,877,0.0
1676032221.046155,878,0.0
1676032221.047175,879,0.0
1676032221.048204,880,0.0
1676032221.049232,881,0.0
1676032221.05024,882,0.0
1676032221.051256,883,0.0
1676032221.05243,884,0.0
1676032221.053471,885,0.0
1676032221.054488,886,0.0
1676032221.055517,887,0.0
1676032221.05655,888,0.0
1676032221.057576,889,0.0
1676032221.058593,890,0.0
1676032221.059625,891,0.0
1676032221.060637,892,0.0
1676032221.061659,893,0.0
1676032221.062879,894,0.0
1676032221.06409,895,0.0
1676032221.065231,896,0.0
1676032221.066386,897,0.0
1676032221.067545,898,0.0
1676032221.068678,899,0.0
1676032221.069818,900,0.0
1676032221.0711,901,0.0
1676032221.072302,902,0.0
1676032221.074023,903,0.0
1676032221.075918,904,0.0
1676032221.077315,905,0.0
1676032221.079028,906,0.0
1676032221.08001,907,0.0
1676032221.080989,908,0.0
1676032221.081966,909,0.0
1676032221.082915,910,0.0
1676032221.083904,911,0.0
1676032221.084869,912,0.0
1676032221.085844,913,0.0
1676032221.086796,914,0.0
1676032221.087779,915,0.0
1676032221.08875,916,0.0
1676032221.089736,917,0.0
1676032221.090711,918,0.0
1676032221.091699,919,0.0
1676032221.092662,920,0.0
1676032221.093638,921,0.0
1676032221.094599,922,0.0
1676032221.095614,923,0.0
1676032221.096586,924,0.0
1676032221.097573,925,0.0
1676032221.098546,926,0.0
1676032221.099537,927,0.0
1676032221.100515,928,0.0
1676032221.101509,929,0.0
1676032221.102497,930,0.0
1676032221.103483,931,0.0
1676032221.104723,932,0.0
1676032221.106052,933,0.0
1676032221.107972,934,0.0
1676032221.109363,935,0.0
1676032221.111382,936,0.0
1676032221.112745,937,0.0
1676032221.113815,938,0.0
1676032221.114789,939,0.0
1676032221.115771,940,0.0
1676032221.116764,941,0.0
1676032221.117738,942,0.0
1676032221.118721,943,0.0
1676032221.119776,944,0.0
1676032221.120764,945,0.0
1676032221.121736,946,0.0
1676032221.122696,947,0.0
1676032221.12369,948,0.0
1676032221.124673,949,0.0
1676032221.125633,950,0.0
1676032221.1266,951,0.0
1676032221.127595,952,0.0
1676032221.128568,953,0.0
1676032221.129527,954,0.0
1676032221.130491,955,0.0
1676032221.13147,956,0.0
1676032221.132451,957,0.0
1676032221.133411,958,0.0
1676032221.134369,959,0.0
1676032221.135348,960,0.0
1676032221.136325,961,0.0
1676032221.137289,962,0.0
1676032221.138255,963,0.0
1676032221.139229,964,0.0
1676032221.140222,965,0.0
1676032221.141191,966,0.0
1676032221.142172,967,0.0
1676032221.143141,968,0.0
1676032221.144124,969,0.0
1676032221.145106,970,0.0
1676032221.146084,971,0.0
1676032221.147043,972,0.0
1676032221.148031,973,0.0
1676032221.149001,974,0.0
1676032221.149969,975,0.0
1676032221.150931,976,0.0
1676032221.151917,977,0.0
1676032221.152879,978,0.0
1676032221.153979,979,0.0
1676032221.155287,980,0.0
1676032221.156477,981,0.0
1676032221.158165,982,0.0
1676032221.160079,983,0.0
1676032221.161457,984,0.0
1676032221.163209,985,0.0
1676032221.164196,986,0.0
1676032221.165162,987,0.0
1676032221.166129,988,0.0
1676032221.167125,989,0.0
1676032221.168099,990,0.0
1676032221.169072,991,0.0
1676032221.170038,992,0.0
1676032221.171024,993,0.0
1676032221.172007,994,0.0
1676032221.172986,995,0.0
1676032221.173954,996,0.0
1676032221.174967,997,0.0
1676032221.175979,998,0.0
1676032221.176954,999,0.0


==> csvs/generalization/d_512_m_128.csv <==
Wall time,Step,Value
1676031917.550166,0,1.0
1676031917.551938,1,1.0
1676031917.553217,2,1.0
1676031917.554428,3,1.0
1676031917.555557,4,1.0
1676031917.556774,5,1.0
1676031917.557867,6,1.0
1676031917.55894,7,1.0
1676031917.560074,8,1.0
1676031917.561171,9,1.0
1676031917.562253,10,1.0
1676031917.563328,11,1.0
1676031917.564414,12,1.0
1676031917.565496,13,1.0
1676031917.566582,14,1.0
1676031917.567708,15,1.0
1676031917.568799,16,1.0
1676031917.569882,17,1.0
1676031917.570964,18,1.0
1676031917.572033,19,1.0
1676031917.573119,20,1.0
1676031917.574186,21,1.0
1676031917.57525,22,1.0
1676031917.576348,23,1.0
1676031917.577423,24,1.0
1676031917.578467,25,1.0
1676031917.579536,26,1.0
1676031917.580626,27,1.0
1676031917.581663,28,1.0
1676031917.582696,29,1.0
1676031917.58378,30,1.0
1676031917.584858,31,1.0
1676031917.585924,32,1.0
1676031917.58704,33,1.0
1676031917.588116,34,1.0
1676031917.589173,35,1.0
1676031917.590216,36,1.0
1676031917.591274,37,1.0
1676031917.592346,38,1.0
1676031917.593428,39,1.0
1676031917.594465,40,1.0
1676031917.595534,41,1.0
1676031917.596609,42,1.0
1676031917.597673,43,1.0
1676031917.598692,44,1.0
1676031917.599772,45,1.0
1676031917.600846,46,1.0
1676031917.601919,47,1.0
1676031917.602978,48,1.0
1676031917.604056,49,1.0
1676031917.605137,50,1.0
1676031917.6062,51,1.0
1676031917.607249,52,1.0
1676031917.608331,53,1.0
1676031917.609401,54,1.0
1676031917.610449,55,1.0
1676031917.611542,56,1.0
1676031917.612639,57,1.0
1676031917.613717,58,1.0
1676031917.614755,59,1.0
1676031917.615837,60,1.0
1676031917.616897,61,1.0
1676031917.617965,62,1.0
1676031917.619036,63,1.0
1676031917.620129,64,1.0
1676031917.621212,65,1.0
1676031917.622264,66,1.0
1676031917.623337,67,1.0
1676031917.624421,68,1.0
1676031917.625484,69,1.0
1676031917.626515,70,1.0
1676031917.627584,71,1.0
1676031917.628683,72,1.0
1676031917.629752,73,1.0
1676031917.630783,74,1.0
1676031917.631859,75,1.0
1676031917.63294,76,1.0
1676031917.634004,77,1.0
1676031917.635057,78,1.0
1676031917.636126,79,1.0
1676031917.63721,80,1.0
1676031917.638266,81,1.0
1676031917.639337,82,1.0
1676031917.640419,83,1.0
1676031917.641477,84,1.0
1676031917.642521,85,1.0
1676031917.643609,86,1.0
1676031917.644697,87,1.0
1676031917.645887,88,1.0
1676031917.646957,89,1.0
1676031917.648298,90,1.0
1676031917.649593,91,1.0
1676031917.650873,92,1.0
1676031917.65217,93,1.0
1676031917.653239,94,1.0
1676031917.6543,95,1.0
1676031917.655402,96,1.0
1676031917.656481,97,1.0
1676031917.657555,98,1.0
1676031917.658593,99,0.9899999499320984
1676031917.65967,100,0.9699999690055847
1676031917.660745,101,0.949999988079071
1676031917.661799,102,0.949999988079071
1676031917.662848,103,0.9300000071525574
1676031917.663922,104,0.8999999761581421
1676031917.664997,105,0.8700000047683716
1676031917.666054,106,0.8499999642372131
1676031917.667094,107,0.8199999928474426
1676031917.668163,108,0.7799999713897705
1676031917.669233,109,0.6800000071525574
1676031917.670285,110,0.5999999642372131
1676031917.671372,111,0.5799999833106995
1676031917.672455,112,0.5399999618530273
1676031917.673524,113,0.4699999988079071
1676031917.674573,114,0.3700000047683716
1676031917.675632,115,0.3100000023841858
1676031917.676688,116,0.28999999165534973
1676031917.677751,117,0.23999999463558197
1676031917.678829,118,0.1599999964237213
1676031917.67996,119,0.11999999731779099
1676031917.681087,120,0.08999999612569809
1676031917.682156,121,0.04999999701976776
1676031917.683244,122,0.029999999329447746
1676031917.684317,123,0.009999999776482582
1676031917.68538,124,0.009999999776482582
1676031917.686471,125,0.009999999776482582
1676031917.687572,126,0.009999999776482582
1676031917.688636,127,0.009999999776482582
1676031917.68971,128,0.009999999776482582
1676031917.690771,129,0.009999999776482582
1676031917.691862,130,0.0
1676031917.692924,131,0.0
1676031917.693986,132,0.0
1676031917.695067,133,0.0
1676031917.696156,134,0.0
1676031917.697235,135,0.0
1676031917.69832,136,0.0
1676031917.699421,137,0.0
1676031917.700497,138,0.0
1676031917.701562,139,0.0
1676031917.702628,140,0.0
1676031917.703727,141,0.0
1676031917.704794,142,0.0
1676031917.70587,143,0.0
1676031917.706951,144,0.0
1676031917.708034,145,0.0
1676031917.709099,146,0.0
1676031917.71018,147,0.0
1676031917.711279,148,0.0
1676031917.71235,149,0.0
1676031917.713436,150,0.0
1676031917.714508,151,0.0
1676031917.715591,152,0.0
1676031917.716655,153,0.0
1676031917.717717,154,0.0
1676031917.718789,155,0.0
1676031917.719881,156,0.0
1676031917.720958,157,0.0
1676031917.722025,158,0.0
1676031917.723122,159,0.0
1676031917.724189,160,0.0
1676031917.725245,161,0.0
1676031917.726298,162,0.0
1676031917.727398,163,0.0
1676031917.728467,164,0.0
1676031917.729534,165,0.0
1676031917.730614,166,0.0
1676031917.731727,167,0.0
1676031917.732802,168,0.0
1676031917.733866,169,0.0
1676031917.734999,170,0.0
1676031917.736079,171,0.0
1676031917.73714,172,0.0
1676031917.738217,173,0.0
1676031917.739296,174,0.0
1676031917.740389,175,0.0
1676031917.741451,176,0.0
1676031917.742515,177,0.0
1676031917.743614,178,0.0
1676031917.744673,179,0.0
1676031917.745741,180,0.0
1676031917.746813,181,0.0
1676031917.747918,182,0.0
1676031917.748999,183,0.0
1676031917.750245,184,0.0
1676031917.751593,185,0.0
1676031917.752847,186,0.0
1676031917.75413,187,0.0
1676031917.755214,188,0.0
1676031917.75629,189,0.0
1676031917.757354,190,0.0
1676031917.758424,191,0.0
1676031917.759507,192,0.0
1676031917.760584,193,0.0
1676031917.761646,194,0.0
1676031917.762709,195,0.0
1676031917.763804,196,0.0
1676031917.764873,197,0.0
1676031917.765939,198,0.0
1676031917.767021,199,0.0
1676031917.768108,200,0.0
1676031917.769188,201,0.0
1676031917.770254,202,0.0
1676031917.771349,203,0.0
1676031917.772421,204,0.0
1676031917.773494,205,0.0
1676031917.774568,206,0.0
1676031917.775656,207,0.0
1676031917.77672,208,0.0
1676031917.777794,209,0.0
1676031917.778865,210,0.0
1676031917.779949,211,0.0
1676031917.781009,212,0.0
1676031917.782082,213,0.0
1676031917.783175,214,0.0
1676031917.784275,215,0.0
1676031917.785356,216,0.0
1676031917.786423,217,0.0
1676031917.787534,218,0.0
1676031917.788615,219,0.0
1676031917.789697,220,0.0
1676031917.790776,221,0.0
1676031917.791919,222,0.0
1676031917.793007,223,0.0
1676031917.794067,224,0.0
1676031917.795149,225,0.0
1676031917.796305,226,0.0
1676031917.797451,227,0.0
1676031917.798614,228,0.0
1676031917.799795,229,0.0
1676031917.800969,230,0.0
1676031917.802116,231,0.0
1676031917.803254,232,0.0
1676031917.804348,233,0.0
1676031917.805434,234,0.0
1676031917.806512,235,0.0
1676031917.807599,236,0.0
1676031917.808679,237,0.0
1676031917.809752,238,0.0
1676031917.810827,239,0.0
1676031917.811933,240,0.0
1676031917.813018,241,0.0
1676031917.814088,242,0.0
1676031917.815191,243,0.0
1676031917.816275,244,0.0
1676031917.817355,245,0.0
1676031917.81843,246,0.0
1676031917.819519,247,0.0
1676031917.82059,248,0.0
1676031917.821681,249,0.0
1676031917.82276,250,0.0
1676031917.823859,251,0.0
1676031917.824944,252,0.0
1676031917.826025,253,0.0
1676031917.82712,254,0.0
1676031917.828209,255,0.0
1676031917.829286,256,0.0
1676031917.830352,257,0.0
1676031917.831457,258,0.0
1676031917.832528,259,0.0
1676031917.833611,260,0.0
1676031917.834686,261,0.0
1676031917.835823,262,0.0
1676031917.836913,263,0.0
1676031917.837979,264,0.0
1676031917.839063,265,0.0
1676031917.840147,266,0.0
1676031917.841218,267,0.0
1676031917.842302,268,0.0
1676031917.843411,269,0.0
1676031917.8445,270,0.0
1676031917.845572,271,0.0
1676031917.846648,272,0.0
1676031917.847762,273,0.0
1676031917.848834,274,0.0
1676031917.849908,275,0.0
1676031917.850997,276,0.0
1676031917.852091,277,0.0
1676031917.85352,278,0.0
1676031917.854618,279,0.0
1676031917.855744,280,0.0
1676031917.857034,281,0.0
1676031917.858111,282,0.0
1676031917.859227,283,0.0
1676031917.860318,284,0.0
1676031917.861417,285,0.0
1676031917.862499,286,0.0
1676031917.863619,287,0.0
1676031917.864708,288,0.0
1676031917.865796,289,0.0
1676031917.866874,290,0.0
1676031917.867991,291,0.0
1676031917.86909,292,0.0
1676031917.870179,293,0.0
1676031917.871278,294,0.0
1676031917.87239,295,0.0
1676031917.873468,296,0.0
1676031917.874551,297,0.0
1676031917.87568,298,0.0
1676031917.876779,299,0.0
1676031917.877876,300,0.0
1676031917.878973,301,0.0
1676031917.880077,302,0.0
1676031917.88117,303,0.0
1676031917.882416,304,0.0
1676031917.883526,305,0.0
1676031917.8846,306,0.0
1676031917.885673,307,0.0
1676031917.886773,308,0.0
1676031917.887862,309,0.0
1676031917.888946,310,0.0
1676031917.890021,311,0.0
1676031917.891126,312,0.0
1676031917.892214,313,0.0
1676031917.893291,314,0.0
1676031917.894364,315,0.0
1676031917.89545,316,0.0
1676031917.896539,317,0.0
1676031917.897616,318,0.0
1676031917.898683,319,0.0
1676031917.899799,320,0.0
1676031917.900884,321,0.0
1676031917.901967,322,0.0
1676031917.903145,323,0.0
1676031917.904247,324,0.0
1676031917.905315,325,0.0
1676031917.906371,326,0.0
1676031917.907451,327,0.0
1676031917.908538,328,0.0
1676031917.909613,329,0.0
1676031917.910692,330,0.0
1676031917.911798,331,0.0
1676031917.912871,332,0.0
1676031917.913941,333,0.0
1676031917.915015,334,0.0
1676031917.916102,335,0.0
1676031917.917177,336,0.0
1676031917.918238,337,0.0
1676031917.919321,338,0.0
1676031917.920396,339,0.0
1676031917.921466,340,0.0
1676031917.922535,341,0.0
1676031917.923616,342,0.0
1676031917.924672,343,0.0
1676031917.925714,344,0.0
1676031917.926759,345,0.0
1676031917.927835,346,0.0
1676031917.929005,347,0.0
1676031917.930153,348,0.0
1676031917.931296,349,0.0
1676031917.932433,350,0.0
1676031917.933548,351,0.0
1676031917.934687,352,0.0
1676031917.93588,353,0.0
1676031917.936981,354,0.0
1676031917.938059,355,0.0
1676031917.939126,356,0.0
1676031917.940201,357,0.0
1676031917.941263,358,0.0
1676031917.942303,359,0.0
1676031917.943381,360,0.0
1676031917.944445,361,0.0
1676031917.945489,362,0.0
1676031917.946534,363,0.0
1676031917.947714,364,0.0
1676031917.948859,365,0.0
1676031917.949972,366,0.0
1676031917.951098,367,0.0
1676031917.952228,368,0.0
1676031917.953495,369,0.0
1676031917.954543,370,0.0
1676031917.955629,371,0.0
1676031917.956687,372,0.0
1676031917.957747,373,0.0
1676031917.958792,374,0.0
1676031917.959876,375,0.0
1676031917.960936,376,0.0
1676031917.961984,377,0.0
1676031917.963056,378,0.0
1676031917.964153,379,0.0
1676031917.965212,380,0.0
1676031917.966275,381,0.0
1676031917.967348,382,0.0
1676031917.968401,383,0.0
1676031917.969442,384,0.0
1676031917.970493,385,0.0
1676031917.971563,386,0.0
1676031917.972625,387,0.0
1676031917.973692,388,0.0
1676031917.974745,389,0.0
1676031917.975842,390,0.0
1676031917.976899,391,0.0
1676031917.977954,392,0.0
1676031917.979018,393,0.0
1676031917.980081,394,0.0
1676031917.981145,395,0.0
1676031917.982422,396,0.0
1676031917.983706,397,0.0
1676031917.984783,398,0.0
1676031917.986049,399,0.0
1676031917.987341,400,0.0
1676031917.988418,401,0.0
1676031917.989483,402,0.0
1676031917.990563,403,0.0
1676031917.991864,404,0.0
1676031917.992937,405,0.0
1676031917.993995,406,0.0
1676031917.995073,407,0.0
1676031917.996142,408,0.0
1676031917.99719,409,0.0
1676031917.998258,410,0.0
1676031917.99935,411,0.0
1676031918.000429,412,0.0
1676031918.001504,413,0.0
1676031918.002738,414,0.0
1676031918.004212,415,0.0
1676031918.005638,416,0.0
1676031918.007777,417,0.0
1676031918.009234,418,0.0
1676031918.011253,419,0.0
1676031918.013088,420,0.0
1676031918.015136,421,0.0
1676031918.016619,422,0.0
1676031918.01867,423,0.0
1676031918.020211,424,0.0
1676031918.021336,425,0.0
1676031918.022401,426,0.0
1676031918.023558,427,0.0
1676031918.024666,428,0.0
1676031918.025734,429,0.0
1676031918.026817,430,0.0
1676031918.027934,431,0.0
1676031918.02901,432,0.0
1676031918.030097,433,0.0
1676031918.031204,434,0.0
1676031918.032307,435,0.0
1676031918.033393,436,0.0
1676031918.034496,437,0.0
1676031918.035616,438,0.0
1676031918.036698,439,0.0
1676031918.037809,440,0.0
1676031918.038911,441,0.0
1676031918.039996,442,0.0
1676031918.041115,443,0.0
1676031918.04222,444,0.0
1676031918.043292,445,0.0
1676031918.044415,446,0.0
1676031918.045533,447,0.0
1676031918.046593,448,0.0
1676031918.047713,449,0.0
1676031918.04882,450,0.0
1676031918.049885,451,0.0
1676031918.050995,452,0.0
1676031918.052118,453,0.0
1676031918.05319,454,0.0
1676031918.054452,455,0.0
1676031918.055571,456,0.0
1676031918.056645,457,0.0
1676031918.057759,458,0.0
1676031918.058858,459,0.0
1676031918.059953,460,0.0
1676031918.061017,461,0.0
1676031918.06207,462,0.0
1676031918.063145,463,0.0
1676031918.064204,464,0.0
1676031918.065264,465,0.0
1676031918.066325,466,0.0
1676031918.067412,467,0.0
1676031918.068484,468,0.0
1676031918.069541,469,0.0
1676031918.070595,470,0.0
1676031918.071684,471,0.0
1676031918.072742,472,0.0
1676031918.07379,473,0.0
1676031918.074872,474,0.0
1676031918.075952,475,0.0
1676031918.077016,476,0.0
1676031918.078075,477,0.0
1676031918.079164,478,0.0
1676031918.080244,479,0.0
1676031918.081323,480,0.0
1676031918.082371,481,0.0
1676031918.083487,482,0.0
1676031918.084562,483,0.0
1676031918.085634,484,0.0
1676031918.086703,485,0.0
1676031918.087821,486,0.0
1676031918.088961,487,0.0
1676031918.090085,488,0.0
1676031918.091178,489,0.0
1676031918.092261,490,0.0
1676031918.093325,491,0.0
1676031918.09439,492,0.0
1676031918.095486,493,0.0
1676031918.096549,494,0.0
1676031918.097595,495,0.0
1676031918.098642,496,0.0
1676031918.099712,497,0.0
1676031918.100762,498,0.0
1676031918.101809,499,0.0
1676031918.103054,500,0.0
1676031918.104321,501,0.0
1676031918.105371,502,0.0
1676031918.106426,503,0.0
1676031918.107497,504,0.0
1676031918.108552,505,0.0
1676031918.109598,506,0.0
1676031918.110638,507,0.0
1676031918.111721,508,0.0
1676031918.112777,509,0.0
1676031918.11384,510,0.0
1676031918.114881,511,0.0
1676031918.115963,512,0.0
1676031918.117022,513,0.0
1676031918.118075,514,0.0
1676031918.119128,515,0.0
1676031918.120192,516,0.0
1676031918.121259,517,0.0
1676031918.122306,518,0.0
1676031918.123417,519,0.0
1676031918.124474,520,0.0
1676031918.125611,521,0.0
1676031918.126665,522,0.0
1676031918.127749,523,0.0
1676031918.128805,524,0.0
1676031918.129866,525,0.0
1676031918.130908,526,0.0
1676031918.131997,527,0.0
1676031918.133052,528,0.0
1676031918.134102,529,0.0
1676031918.135155,530,0.0
1676031918.136239,531,0.0
1676031918.13729,532,0.0
1676031918.13835,533,0.0
1676031918.139418,534,0.0
1676031918.140474,535,0.0
1676031918.141516,536,0.0
1676031918.142558,537,0.0
1676031918.143637,538,0.0
1676031918.144695,539,0.0
1676031918.145746,540,0.0
1676031918.146811,541,0.0
1676031918.147907,542,0.0
1676031918.148967,543,0.0
1676031918.150025,544,0.0
1676031918.151094,545,0.0
1676031918.152156,546,0.0
1676031918.153224,547,0.0
1676031918.15465,548,0.0
1676031918.156033,549,0.0
1676031918.157889,550,0.0
1676031918.159945,551,0.0
1676031918.161962,552,0.0
1676031918.16333,553,0.0
1676031918.164399,554,0.0
1676031918.165455,555,0.0
1676031918.166509,556,0.0
1676031918.167588,557,0.0
1676031918.168646,558,0.0
1676031918.169704,559,0.0
1676031918.170768,560,0.0
1676031918.171871,561,0.0
1676031918.172937,562,0.0
1676031918.173991,563,0.0
1676031918.175052,564,0.0
1676031918.176106,565,0.0
1676031918.177157,566,0.0
1676031918.178198,567,0.0
1676031918.179277,568,0.0
1676031918.180342,569,0.0
1676031918.181391,570,0.0
1676031918.18244,571,0.0
1676031918.18351,572,0.0
1676031918.184564,573,0.0
1676031918.185611,574,0.0
1676031918.186672,575,0.0
1676031918.187781,576,0.0
1676031918.188865,577,0.0
1676031918.189944,578,0.0
1676031918.191016,579,0.0
1676031918.192091,580,0.0
1676031918.193152,581,0.0
1676031918.194207,582,0.0
1676031918.195295,583,0.0
1676031918.196359,584,0.0
1676031918.197439,585,0.0
1676031918.198496,586,0.0
1676031918.19959,587,0.0
1676031918.200666,588,0.0
1676031918.201742,589,0.0
1676031918.202809,590,0.0
1676031918.204134,591,0.0
1676031918.205213,592,0.0
1676031918.206303,593,0.0
1676031918.207432,594,0.0
1676031918.208707,595,0.0
1676031918.209778,596,0.0
1676031918.210846,597,0.0
1676031918.211954,598,0.0
1676031918.21302,599,0.0
1676031918.214081,600,0.0
1676031918.215172,601,0.0
1676031918.216251,602,0.0
1676031918.217325,603,0.0
1676031918.218392,604,0.0
1676031918.219485,605,0.0
1676031918.220568,606,0.0
1676031918.221633,607,0.0
1676031918.222707,608,0.0
1676031918.223818,609,0.0
1676031918.224893,610,0.0
1676031918.225972,611,0.0
1676031918.227042,612,0.0
1676031918.228133,613,0.0
1676031918.229209,614,0.0
1676031918.230274,615,0.0
1676031918.231366,616,0.0
1676031918.232446,617,0.0
1676031918.233521,618,0.0
1676031918.234586,619,0.0
1676031918.235695,620,0.0
1676031918.236782,621,0.0
1676031918.237847,622,0.0
1676031918.238931,623,0.0
1676031918.240028,624,0.0
1676031918.241105,625,0.0
1676031918.242163,626,0.0
1676031918.243245,627,0.0
1676031918.244315,628,0.0
1676031918.245382,629,0.0
1676031918.246449,630,0.0
1676031918.247542,631,0.0
1676031918.248614,632,0.0
1676031918.249689,633,0.0
1676031918.250752,634,0.0
1676031918.251872,635,0.0
1676031918.252948,636,0.0
1676031918.254037,637,0.0
1676031918.255261,638,0.0
1676031918.256342,639,0.0
1676031918.257423,640,0.0
1676031918.258507,641,0.0
1676031918.259604,642,0.0
1676031918.260685,643,0.0
1676031918.261767,644,0.0
1676031918.262849,645,0.0
1676031918.263949,646,0.0
1676031918.265041,647,0.0
1676031918.266113,648,0.0
1676031918.2672,649,0.0
1676031918.268281,650,0.0
1676031918.269348,651,0.0
1676031918.27041,652,0.0
1676031918.271512,653,0.0
1676031918.272603,654,0.0
1676031918.273679,655,0.0
1676031918.274741,656,0.0
1676031918.275836,657,0.0
1676031918.276927,658,0.0
1676031918.277993,659,0.0
1676031918.279063,660,0.0
1676031918.28015,661,0.0
1676031918.281211,662,0.0
1676031918.282274,663,0.0
1676031918.283349,664,0.0
1676031918.28444,665,0.0
1676031918.285513,666,0.0
1676031918.28659,667,0.0
1676031918.287678,668,0.0
1676031918.288756,669,0.0
1676031918.289824,670,0.0
1676031918.290882,671,0.0
1676031918.291981,672,0.0
1676031918.293054,673,0.0
1676031918.294113,674,0.0
1676031918.295194,675,0.0
1676031918.296275,676,0.0
1676031918.297342,677,0.0
1676031918.298401,678,0.0
1676031918.299474,679,0.0
1676031918.300556,680,0.0
1676031918.301642,681,0.0
1676031918.3027,682,0.0
1676031918.30381,683,0.0
1676031918.304887,684,0.0
1676031918.305949,685,0.0
1676031918.307014,686,0.0
1676031918.308305,687,0.0
1676031918.309417,688,0.0
1676031918.310504,689,0.0
1676031918.311628,690,0.0
1676031918.312728,691,0.0
1676031918.313803,692,0.0
1676031918.315117,693,0.0
1676031918.316232,694,0.0
1676031918.317337,695,0.0
1676031918.318423,696,0.0
1676031918.319538,697,0.0
1676031918.320637,698,0.0
1676031918.321731,699,0.0
1676031918.322812,700,0.0
1676031918.323942,701,0.0
1676031918.325032,702,0.0
1676031918.326116,703,0.0
1676031918.327224,704,0.0
1676031918.32833,705,0.0
1676031918.329419,706,0.0
1676031918.330501,707,0.0
1676031918.331622,708,0.0
1676031918.332706,709,0.0
1676031918.333798,710,0.0
1676031918.334894,711,0.0
1676031918.336013,712,0.0
1676031918.337102,713,0.0
1676031918.338188,714,0.0
1676031918.339296,715,0.0
1676031918.340374,716,0.0
1676031918.341455,717,0.0
1676031918.342527,718,0.0
1676031918.343609,719,0.0
1676031918.344696,720,0.0
1676031918.345825,721,0.0
1676031918.347054,722,0.0
1676031918.34822,723,0.0
1676031918.349289,724,0.0
1676031918.350363,725,0.0
1676031918.351452,726,0.0
1676031918.352511,727,0.0
1676031918.353583,728,0.0
1676031918.354654,729,0.0
1676031918.355881,730,0.0
1676031918.356946,731,0.0
1676031918.357988,732,0.0
1676031918.359042,733,0.0
1676031918.360098,734,0.0
1676031918.361157,735,0.0
1676031918.362217,736,0.0
1676031918.363297,737,0.0
1676031918.364356,738,0.0
1676031918.365399,739,0.0
1676031918.366446,740,0.0
1676031918.36753,741,0.0
1676031918.368584,742,0.0
1676031918.369649,743,0.0
1676031918.370694,744,0.0
1676031918.37179,745,0.0
1676031918.372853,746,0.0
1676031918.373917,747,0.0
1676031918.375006,748,0.0
1676031918.376137,749,0.0
1676031918.377227,750,0.0
1676031918.378294,751,0.0
1676031918.379398,752,0.0
1676031918.380479,753,0.0
1676031918.381548,754,0.0
1676031918.382613,755,0.0
1676031918.383702,756,0.0
1676031918.384777,757,0.0
1676031918.385846,758,0.0
1676031918.386916,759,0.0
1676031918.38804,760,0.0
1676031918.389117,761,0.0
1676031918.390176,762,0.0
1676031918.391251,763,0.0
1676031918.392328,764,0.0
1676031918.393415,765,0.0
1676031918.39448,766,0.0
1676031918.395691,767,0.0
1676031918.396993,768,0.0
1676031918.399059,769,0.0
1676031918.400685,770,0.0
1676031918.402507,771,0.0
1676031918.404344,772,0.0
1676031918.405439,773,0.0
1676031918.406518,774,0.0
1676031918.407623,775,0.0
1676031918.408697,776,0.0
1676031918.409802,777,0.0
1676031918.410871,778,0.0
1676031918.41197,779,0.0
1676031918.413051,780,0.0
1676031918.414117,781,0.0
1676031918.415193,782,0.0
1676031918.416286,783,0.0
1676031918.41735,784,0.0
1676031918.418422,785,0.0
1676031918.419527,786,0.0
1676031918.420599,787,0.0
1676031918.421684,788,0.0
1676031918.422754,789,0.0
1676031918.423848,790,0.0
1676031918.424922,791,0.0
1676031918.425988,792,0.0
1676031918.427072,793,0.0
1676031918.42816,794,0.0
1676031918.429243,795,0.0
1676031918.430315,796,0.0
1676031918.431419,797,0.0
1676031918.432487,798,0.0
1676031918.433544,799,0.0
1676031918.434604,800,0.0
1676031918.435718,801,0.0
1676031918.436797,802,0.0
1676031918.437857,803,0.0
1676031918.438942,804,0.0
1676031918.440032,805,0.0
1676031918.441126,806,0.0
1676031918.442187,807,0.0
1676031918.443265,808,0.0
1676031918.444343,809,0.0
1676031918.445425,810,0.0
1676031918.446699,811,0.0
1676031918.447847,812,0.0
1676031918.448944,813,0.0
1676031918.450024,814,0.0
1676031918.451147,815,0.0
1676031918.452468,816,0.0
1676031918.45375,817,0.0
1676031918.45484,818,0.0
1676031918.456098,819,0.0
1676031918.457184,820,0.0
1676031918.45825,821,0.0
1676031918.459354,822,0.0
1676031918.460448,823,0.0
1676031918.461521,824,0.0
1676031918.462606,825,0.0
1676031918.463712,826,0.0
1676031918.464795,827,0.0
1676031918.465848,828,0.0
1676031918.466936,829,0.0
1676031918.468027,830,0.0
1676031918.469106,831,0.0
1676031918.470178,832,0.0
1676031918.471272,833,0.0
1676031918.472366,834,0.0
1676031918.473452,835,0.0
1676031918.474526,836,0.0
1676031918.475626,837,0.0
1676031918.476707,838,0.0
1676031918.477778,839,0.0
1676031918.478851,840,0.0
1676031918.479943,841,0.0
1676031918.481025,842,0.0
1676031918.482089,843,0.0
1676031918.483166,844,0.0
1676031918.48426,845,0.0
1676031918.485331,846,0.0
1676031918.486396,847,0.0
1676031918.487477,848,0.0
1676031918.488557,849,0.0
1676031918.489629,850,0.0
1676031918.490689,851,0.0
1676031918.491782,852,0.0
1676031918.492866,853,0.0
1676031918.493943,854,0.0
1676031918.495039,855,0.0
1676031918.496112,856,0.0
1676031918.497188,857,0.0
1676031918.498254,858,0.0
1676031918.499357,859,0.0
1676031918.500431,860,0.0
1676031918.501502,861,0.0
1676031918.502585,862,0.0
1676031918.503683,863,0.0
1676031918.504755,864,0.0
1676031918.505829,865,0.0
1676031918.506887,866,0.0
1676031918.508003,867,0.0
1676031918.509091,868,0.0
1676031918.510162,869,0.0
1676031918.511254,870,0.0
1676031918.51235,871,0.0
1676031918.513428,872,0.0
1676031918.51451,873,0.0
1676031918.515646,874,0.0
1676031918.516757,875,0.0
1676031918.517846,876,0.0
1676031918.518945,877,0.0
1676031918.520055,878,0.0
1676031918.521134,879,0.0
1676031918.522199,880,0.0
1676031918.523286,881,0.0
1676031918.524372,882,0.0
1676031918.525429,883,0.0
1676031918.52647,884,0.0
1676031918.527574,885,0.0
1676031918.528642,886,0.0
1676031918.529714,887,0.0
1676031918.530797,888,0.0
1676031918.531913,889,0.0
1676031918.53299,890,0.0
1676031918.534065,891,0.0
1676031918.535141,892,0.0
1676031918.536218,893,0.0
1676031918.537284,894,0.0
1676031918.53834,895,0.0
1676031918.539443,896,0.0
1676031918.540516,897,0.0
1676031918.541573,898,0.0
1676031918.542636,899,0.0
1676031918.543766,900,0.0
1676031918.54485,901,0.0
1676031918.545907,902,0.0
1676031918.547008,903,0.0
1676031918.54807,904,0.0
1676031918.549149,905,0.0
1676031918.550216,906,0.0
1676031918.551293,907,0.0
1676031918.55237,908,0.0
1676031918.553452,909,0.0
1676031918.554883,910,0.0
1676031918.556131,911,0.0
1676031918.557214,912,0.0
1676031918.558287,913,0.0
1676031918.55938,914,0.0
1676031918.560474,915,0.0
1676031918.561543,916,0.0
1676031918.562631,917,0.0
1676031918.563758,918,0.0
1676031918.564836,919,0.0
1676031918.565919,920,0.0
1676031918.567004,921,0.0
1676031918.568135,922,0.0
1676031918.569228,923,0.0
1676031918.570389,924,0.0
1676031918.571536,925,0.0
1676031918.572606,926,0.0
1676031918.573669,927,0.0
1676031918.574736,928,0.0
1676031918.575862,929,0.0
1676031918.57696,930,0.0
1676031918.578029,931,0.0
1676031918.579108,932,0.0
1676031918.580207,933,0.0
1676031918.581277,934,0.0
1676031918.582356,935,0.0
1676031918.583454,936,0.0
1676031918.584527,937,0.0
1676031918.585595,938,0.0
1676031918.586656,939,0.0
1676031918.587775,940,0.0
1676031918.588851,941,0.0
1676031918.589922,942,0.0
1676031918.591005,943,0.0
1676031918.592092,944,0.0
1676031918.593163,945,0.0
1676031918.594238,946,0.0
1676031918.595316,947,0.0
1676031918.596389,948,0.0
1676031918.59745,949,0.0
1676031918.59852,950,0.0
1676031918.599627,951,0.0
1676031918.600711,952,0.0
1676031918.601778,953,0.0
1676031918.602846,954,0.0
1676031918.603955,955,0.0
1676031918.605019,956,0.0
1676031918.606088,957,0.0
1676031918.607179,958,0.0
1676031918.608251,959,0.0
1676031918.60933,960,0.0
1676031918.610393,961,0.0
1676031918.611496,962,0.0
1676031918.612577,963,0.0
1676031918.613643,964,0.0
1676031918.614705,965,0.0
1676031918.615809,966,0.0
1676031918.616888,967,0.0
1676031918.61795,968,0.0
1676031918.619039,969,0.0
1676031918.620126,970,0.0
1676031918.621197,971,0.0
1676031918.622259,972,0.0
1676031918.623338,973,0.0
1676031918.624416,974,0.0
1676031918.625488,975,0.0
1676031918.626555,976,0.0
1676031918.627643,977,0.0
1676031918.628721,978,0.0
1676031918.62978,979,0.0
1676031918.63085,980,0.0
1676031918.631969,981,0.0
1676031918.633041,982,0.0
1676031918.634106,983,0.0
1676031918.635186,984,0.0
1676031918.636271,985,0.0
1676031918.637333,986,0.0
1676031918.638406,987,0.0
1676031918.639504,988,0.0
1676031918.640589,989,0.0
1676031918.641671,990,0.0
1676031918.642742,991,0.0
1676031918.64384,992,0.0
1676031918.644934,993,0.0
1676031918.645993,994,0.0
1676031918.647089,995,0.0
1676031918.648189,996,0.0
1676031918.649259,997,0.0
1676031918.650316,998,0.0
1676031918.65141,999,0.0


==> csvs/generalization/d_512_m_2048.csv <==
Wall time,Step,Value
1676032434.398128,0,1.0
1676032434.399843,1,1.0
1676032434.401078,2,1.0
1676032434.402148,3,1.0
1676032434.403204,4,1.0
1676032434.404245,5,1.0
1676032434.405431,6,1.0
1676032434.406463,7,1.0
1676032434.408414,8,1.0
1676032434.409436,9,1.0
1676032434.410445,10,1.0
1676032434.412326,11,1.0
1676032434.41354,12,1.0
1676032434.414598,13,1.0
1676032434.415812,14,1.0
1676032434.416838,15,1.0
1676032434.418023,16,1.0
1676032434.419037,17,1.0
1676032434.420051,18,1.0
1676032434.421114,19,1.0
1676032434.422118,20,1.0
1676032434.423226,21,1.0
1676032434.424239,22,1.0
1676032434.425461,23,1.0
1676032434.426461,24,1.0
1676032434.427681,25,1.0
1676032434.428743,26,1.0
1676032434.429764,27,1.0
1676032434.430778,28,1.0
1676032434.431809,29,1.0
1676032434.43289,30,1.0
1676032434.433907,31,1.0
1676032434.435158,32,1.0
1676032434.436174,33,1.0
1676032434.437371,34,1.0
1676032434.438379,35,1.0
1676032434.439402,36,1.0
1676032434.440461,37,1.0
1676032434.441466,38,1.0
1676032434.442531,39,1.0
1676032434.443565,40,1.0
1676032434.44477,41,1.0
1676032434.445769,42,1.0
1676032434.447024,43,1.0
1676032434.448034,44,1.0
1676032434.449045,45,1.0
1676032434.450092,46,1.0
1676032434.451123,47,1.0
1676032434.452195,48,1.0
1676032434.453203,49,0.9699999690055847
1676032434.454264,50,0.8999999761581421
1676032434.455281,51,0.7899999618530273
1676032434.456286,52,0.7299999594688416
1676032434.457378,53,0.5899999737739563
1676032434.458396,54,0.47999998927116394
1676032434.459624,55,0.26999998092651367
1676032434.460632,56,0.17999999225139618
1676032434.462249,57,0.14999999105930328
1676032434.46327,58,0.07000000029802322
1676032434.464281,59,0.029999999329447746
1676032434.465846,60,0.009999999776482582
1676032434.467064,61,0.0
1676032434.468079,62,0.0
1676032434.469085,63,0.0
1676032434.470256,64,0.0
1676032434.471281,65,0.0
1676032434.472459,66,0.0
1676032434.473466,67,0.0
1676032434.474701,68,0.0
1676032434.47575,69,0.0
1676032434.476946,70,0.0
1676032434.477948,71,0.0
1676032434.478959,72,0.0
1676032434.479977,73,0.0
1676032434.480982,74,0.0
1676032434.48198,75,0.0
1676032434.482989,76,0.0
1676032434.484168,77,0.0
1676032434.485178,78,0.0
1676032434.486357,79,0.0
1676032434.487375,80,0.0
1676032434.488596,81,0.0
1676032434.489624,82,0.0
1676032434.49065,83,0.0
1676032434.491707,84,0.0
1676032434.492928,85,0.0
1676032434.49401,86,0.0
1676032434.49503,87,0.0
1676032434.496374,88,0.0
1676032434.497398,89,0.0
1676032434.498501,90,0.0
1676032434.499723,91,0.0
1676032434.500952,92,0.0
1676032434.501977,93,0.0
1676032434.502996,94,0.0
1676032434.504022,95,0.0
1676032434.505034,96,0.0
1676032434.506293,97,0.0
1676032434.507317,98,0.0
1676032434.508537,99,0.0
1676032434.509554,100,0.0
1676032434.510568,101,0.0
1676032434.511645,102,0.0
1676032434.51266,103,0.0
1676032434.513677,104,0.0
1676032434.514699,105,0.0
1676032434.515815,106,0.0
1676032434.516832,107,0.0
1676032434.517856,108,0.0
1676032434.518872,109,0.0
1676032434.519896,110,0.0
1676032434.520912,111,0.0
1676032434.52191,112,0.0
1676032434.523291,113,0.0
1676032434.524329,114,0.0
1676032434.525763,115,0.0
1676032434.52705,116,0.0
1676032434.528718,117,0.0
1676032434.53103,118,0.0
1676032434.53288,119,0.0
1676032434.534606,120,0.0
1676032434.53632,121,0.0
1676032434.538146,122,0.0
1676032434.540306,123,0.0
1676032434.541749,124,0.0
1676032434.543469,125,0.0
1676032434.544505,126,0.0
1676032434.545894,127,0.0
1676032434.546905,128,0.0
1676032434.548205,129,0.0
1676032434.549233,130,0.0
1676032434.550798,131,0.0
1676032434.552204,132,0.0
1676032434.553669,133,0.0
1676032434.555898,134,0.0
1676032434.557755,135,0.0
1676032434.559513,136,0.0
1676032434.56096,137,0.0
1676032434.562042,138,0.0
1676032434.563243,139,0.0
1676032434.56429,140,0.0
1676032434.56565,141,0.0
1676032434.566669,142,0.0
1676032434.568097,143,0.0
1676032434.56913,144,0.0
1676032434.570564,145,0.0
1676032434.571602,146,0.0
1676032434.573058,147,0.0
1676032434.574069,148,0.0
1676032434.575195,149,0.0
1676032434.576238,150,0.0
1676032434.577265,151,0.0
1676032434.578355,152,0.0
1676032434.579406,153,0.0
1676032434.580749,154,0.0
1676032434.581772,155,0.0
1676032434.583126,156,0.0
1676032434.584332,157,0.0
1676032434.585628,158,0.0
1676032434.586629,159,0.0
1676032434.587973,160,0.0
1676032434.588986,161,0.0
1676032434.590137,162,0.0
1676032434.591154,163,0.0
1676032434.592184,164,0.0
1676032434.593302,165,0.0
1676032434.594322,166,0.0
1676032434.595656,167,0.0
1676032434.596663,168,0.0
1676032434.597933,169,0.0
1676032434.598936,170,0.0
1676032434.600259,171,0.0
1676032434.601268,172,0.0
1676032434.602769,173,0.0
1676032434.6038,174,0.0
1676032434.604825,175,0.0
1676032434.606142,176,0.0
1676032434.607166,177,0.0
1676032434.608474,178,0.0
1676032434.609493,179,0.0
1676032434.610945,180,0.0
1676032434.611983,181,0.0
1676032434.613371,182,0.0
1676032434.614388,183,0.0
1676032434.615443,184,0.0
1676032434.616471,185,0.0
1676032434.617484,186,0.0
1676032434.618508,187,0.0
1676032434.619538,188,0.0
1676032434.620877,189,0.0
1676032434.621895,190,0.0
1676032434.623323,191,0.0
1676032434.624341,192,0.0
1676032434.625361,193,0.0
1676032434.626644,194,0.0
1676032434.628037,195,0.0
1676032434.629064,196,0.0
1676032434.630074,197,0.0
1676032434.63141,198,0.0
1676032434.632423,199,0.0
1676032434.633553,200,0.0
1676032434.634564,201,0.0
1676032434.636015,202,0.0
1676032434.637029,203,0.0
1676032434.638462,204,0.0
1676032434.63949,205,0.0
1676032434.640804,206,0.0
1676032434.641807,207,0.0
1676032434.643055,208,0.0
1676032434.644064,209,0.0
1676032434.645071,210,0.0
1676032434.646383,211,0.0
1676032434.647408,212,0.0
1676032434.648662,213,0.0
1676032434.649671,214,0.0
1676032434.650955,215,0.0
1676032434.651979,216,0.0
1676032434.653313,217,0.0
1676032434.654315,218,0.0
1676032434.655344,219,0.0
1676032434.656364,220,0.0
1676032434.657382,221,0.0
1676032434.658469,222,0.0
1676032434.659535,223,0.0
1676032434.660781,224,0.0
1676032434.661799,225,0.0
1676032434.663196,226,0.0
1676032434.664208,227,0.0
1676032434.665218,228,0.0
1676032434.666226,229,0.0
1676032434.667257,230,0.0
1676032434.668403,231,0.0
1676032434.669426,232,0.0
1676032434.670838,233,0.0
1676032434.671862,234,0.0
1676032434.673202,235,0.0
1676032434.674199,236,0.0
1676032434.67523,237,0.0
1676032434.676365,238,0.0
1676032434.677382,239,0.0
1676032434.678432,240,0.0
1676032434.679453,241,0.0
1676032434.680928,242,0.0
1676032434.681938,243,0.0
1676032434.683473,244,0.0
1676032434.684494,245,0.0
1676032434.685888,246,0.0
1676032434.686898,247,0.0
1676032434.688267,248,0.0
1676032434.68928,249,0.0
1676032434.690294,250,0.0
1676032434.69141,251,0.0
1676032434.692428,252,0.0
1676032434.693506,253,0.0
1676032434.694513,254,0.0
1676032434.695933,255,0.0
1676032434.69695,256,0.0
1676032434.698371,257,0.0
1676032434.699399,258,0.0
1676032434.700997,259,0.0
1676032434.702012,260,0.0
1676032434.703462,261,0.0
1676032434.704478,262,0.0
1676032434.705489,263,0.0
1676032434.7065,264,0.0
1676032434.707531,265,0.0
1676032434.709434,266,0.0
1676032434.71064,267,0.0
1676032434.712746,268,0.0
1676032434.71426,269,0.0
1676032434.715289,270,0.0
1676032434.716329,271,0.0
1676032434.717709,272,0.0
1676032434.718967,273,0.0
1676032434.720003,274,0.0
1676032434.721033,275,0.0
1676032434.722146,276,0.0
1676032434.723172,277,0.0
1676032434.724261,278,0.0
1676032434.725283,279,0.0
1676032434.726501,280,0.0
1676032434.727548,281,0.0
1676032434.728723,282,0.0
1676032434.729761,283,0.0
1676032434.730773,284,0.0
1676032434.731855,285,0.0
1676032434.732875,286,0.0
1676032434.733921,287,0.0
1676032434.734954,288,0.0
1676032434.736156,289,0.0
1676032434.737171,290,0.0
1676032434.738384,291,0.0
1676032434.739421,292,0.0
1676032434.740439,293,0.0
1676032434.741456,294,0.0
1676032434.742483,295,0.0
1676032434.743571,296,0.0
1676032434.7446,297,0.0
1676032434.745804,298,0.0
1676032434.746816,299,0.0
1676032434.748028,300,0.0
1676032434.749251,301,0.0
1676032434.750279,302,0.0
1676032434.751307,303,0.0
1676032434.752346,304,0.0
1676032434.753372,305,0.0
1676032434.754522,306,0.0
1676032434.755686,307,0.0
1676032434.756696,308,0.0
1676032434.758564,309,0.0
1676032434.759587,310,0.0
1676032434.760593,311,0.0
1676032434.762466,312,0.0
1676032434.763808,313,0.0
1676032434.764831,314,0.0
1676032434.765897,315,0.0
1676032434.766896,316,0.0
1676032434.767941,317,0.0
1676032434.769011,318,0.0
1676032434.77002,319,0.0
1676032434.771321,320,0.0
1676032434.772331,321,0.0
1676032434.773607,322,0.0
1676032434.774601,323,0.0
1676032434.775628,324,0.0
1676032434.77666,325,0.0
1676032434.777707,326,0.0
1676032434.778714,327,0.0
1676032434.779743,328,0.0
1676032434.78106,329,0.0
1676032434.78207,330,0.0
1676032434.783396,331,0.0
1676032434.784399,332,0.0
1676032434.785403,333,0.0
1676032434.786403,334,0.0
1676032434.787437,335,0.0
1676032434.788517,336,0.0
1676032434.789519,337,0.0
1676032434.790817,338,0.0
1676032434.791851,339,0.0
1676032434.793172,340,0.0
1676032434.794175,341,0.0
1676032434.79518,342,0.0
1676032434.796183,343,0.0
1676032434.797185,344,0.0
1676032434.79832,345,0.0
1676032434.799339,346,0.0
1676032434.800659,347,0.0
1676032434.801805,348,0.0
1676032434.803269,349,0.0
1676032434.804272,350,0.0
1676032434.805597,351,0.0
1676032434.806593,352,0.0
1676032434.807919,353,0.0
1676032434.80892,354,0.0
1676032434.809926,355,0.0
1676032434.810973,356,0.0
1676032434.811983,357,0.0
1676032434.813001,358,0.0
1676032434.814004,359,0.0
1676032434.815189,360,0.0
1676032434.816191,361,0.0
1676032434.817354,362,0.0
1676032434.818357,363,0.0
1676032434.819373,364,0.0
1676032434.820538,365,0.0
1676032434.821535,366,0.0
1676032434.82254,367,0.0
1676032434.823549,368,0.0
1676032434.82455,369,0.0
1676032434.825548,370,0.0
1676032434.82655,371,0.0
1676032434.827564,372,0.0
1676032434.828564,373,0.0
1676032434.829558,374,0.0
1676032434.830552,375,0.0
1676032434.831965,376,0.0
1676032434.832976,377,0.0
1676032434.833975,378,0.0
1676032434.835414,379,0.0
1676032434.836413,380,0.0
1676032434.837411,381,0.0
1676032434.838406,382,0.0
1676032434.839418,383,0.0
1676032434.840414,384,0.0
1676032434.842388,385,0.0
1676032434.843415,386,0.0
1676032434.84443,387,0.0
1676032434.846304,388,0.0
1676032434.848322,389,0.0
1676032434.849329,390,0.0
1676032434.850335,391,0.0
1676032434.852174,392,0.0
1676032434.853233,393,0.0
1676032434.854425,394,0.0
1676032434.855585,395,0.0
1676032434.856613,396,0.0
1676032434.857636,397,0.0
1676032434.858728,398,0.0
1676032434.859763,399,0.0
1676032434.860776,400,0.0
1676032434.861789,401,0.0
1676032434.863311,402,0.0
1676032434.86433,403,0.0
1676032434.865329,404,0.0
1676032434.866674,405,0.0
1676032434.867709,406,0.0
1676032434.868733,407,0.0
1676032434.869733,408,0.0
1676032434.871007,409,0.0
1676032434.872023,410,0.0
1676032434.873277,411,0.0
1676032434.874284,412,0.0
1676032434.875318,413,0.0
1676032434.876333,414,0.0
1676032434.877342,415,0.0
1676032434.878378,416,0.0
1676032434.879402,417,0.0
1676032434.880746,418,0.0
1676032434.881756,419,0.0
1676032434.883108,420,0.0
1676032434.884126,421,0.0
1676032434.885393,422,0.0
1676032434.886416,423,0.0
1676032434.887623,424,0.0
1676032434.888645,425,0.0
1676032434.889651,426,0.0
1676032434.890998,427,0.0
1676032434.892032,428,0.0
1676032434.893048,429,0.0
1676032434.89406,430,0.0
1676032434.895275,431,0.0
1676032434.896303,432,0.0
1676032434.897446,433,0.0
1676032434.89845,434,0.0
1676032434.899561,435,0.0
1676032434.900582,436,0.0
1676032434.901821,437,0.0
1676032434.902983,438,0.0
1676032434.904013,439,0.0
1676032434.905031,440,0.0
1676032434.90605,441,0.0
1676032434.9071,442,0.0
1676032434.908124,443,0.0
1676032434.909309,444,0.0
1676032434.910328,445,0.0
1676032434.911544,446,0.0
1676032434.91256,447,0.0
1676032434.913573,448,0.0
1676032434.914612,449,0.0
1676032434.915641,450,0.0
1676032434.916691,451,0.0
1676032434.917701,452,0.0
1676032434.918939,453,0.0
1676032434.919954,454,0.0
1676032434.921139,455,0.0
1676032434.922143,456,0.0
1676032434.923155,457,0.0
1676032434.924208,458,0.0
1676032434.925219,459,0.0
1676032434.926248,460,0.0
1676032434.927274,461,0.0
1676032434.928445,462,0.0
1676032434.929458,463,0.0
1676032434.930726,464,0.0
1676032434.93176,465,0.0
1676032434.932771,466,0.0
1676032434.93379,467,0.0
1676032434.934801,468,0.0
1676032434.935906,469,0.0
1676032434.936922,470,0.0
1676032434.938192,471,0.0
1676032434.939215,472,0.0
1676032434.940461,473,0.0
1676032434.94146,474,0.0
1676032434.942459,475,0.0
1676032434.94349,476,0.0
1676032434.944512,477,0.0
1676032434.94553,478,0.0
1676032434.94654,479,0.0
1676032434.947704,480,0.0
1676032434.948721,481,0.0
1676032434.949882,482,0.0
1676032434.950882,483,0.0
1676032434.951904,484,0.0
1676032434.952962,485,0.0
1676032434.95397,486,0.0
1676032434.954987,487,0.0
1676032434.956186,488,0.0
1676032434.957486,489,0.0
1676032434.958515,490,0.0
1676032434.959749,491,0.0
1676032434.960778,492,0.0
1676032434.96188,493,0.0
1676032434.962903,494,0.0
1676032434.963959,495,0.0
1676032434.964987,496,0.0
1676032434.966009,497,0.0
1676032434.967207,498,0.0
1676032434.968249,499,0.0
1676032434.969273,500,0.0
1676032434.970498,501,0.0
1676032434.971524,502,0.0
1676032434.972562,503,0.0
1676032434.973579,504,0.0
1676032434.974845,505,0.0
1676032434.975907,506,0.0
1676032434.977351,507,0.0
1676032434.978605,508,0.0
1676032434.979716,509,0.0
1676032434.980781,510,0.0
1676032434.981827,511,0.0
1676032434.982863,512,0.0
1676032434.983933,513,0.0
1676032434.984965,514,0.0
1676032434.98623,515,0.0
1676032434.987289,516,0.0
1676032434.988329,517,0.0
1676032434.989437,518,0.0
1676032434.990493,519,0.0
1676032434.991638,520,0.0
1676032434.99269,521,0.0
1676032434.994056,522,0.0
1676032434.995112,523,0.0
1676032434.996474,524,0.0
1676032434.997519,525,0.0
1676032434.998865,526,0.0
1676032434.999934,527,0.0
1676032435.001287,528,0.0
1676032435.002312,529,0.0
1676032435.00365,530,0.0
1676032435.004689,531,0.0
1676032435.006111,532,0.0
1676032435.00715,533,0.0
1676032435.008181,534,0.0
1676032435.009384,535,0.0
1676032435.01037,536,0.0
1676032435.011489,537,0.0
1676032435.01253,538,0.0
1676032435.014008,539,0.0
1676032435.015043,540,0.0
1676032435.016392,541,0.0
1676032435.017403,542,0.0
1676032435.018407,543,0.0
1676032435.019483,544,0.0
1676032435.020517,545,0.0
1676032435.021633,546,0.0
1676032435.022657,547,0.0
1676032435.024055,548,0.0
1676032435.025079,549,0.0
1676032435.026439,550,0.0
1676032435.027442,551,0.0
1676032435.029074,552,0.0
1676032435.030053,553,0.0
1676032435.031447,554,0.0
1676032435.03247,555,0.0
1676032435.033481,556,0.0
1676032435.034497,557,0.0
1676032435.035549,558,0.0
1676032435.036588,559,0.0
1676032435.037619,560,0.0
1676032435.039361,561,0.0
1676032435.040387,562,0.0
1676032435.041804,563,0.0
1676032435.042818,564,0.0
1676032435.04387,565,0.0
1676032435.044891,566,0.0
1676032435.045919,567,0.0
1676032435.046949,568,0.0
1676032435.047979,569,0.0
1676032435.049133,570,0.0
1676032435.050158,571,0.0
1676032435.051515,572,0.0
1676032435.052543,573,0.0
1676032435.053838,574,0.0
1676032435.054852,575,0.0
1676032435.056211,576,0.0
1676032435.057229,577,0.0
1676032435.058249,578,0.0
1676032435.059276,579,0.0
1676032435.060307,580,0.0
1676032435.061331,581,0.0
1676032435.062351,582,0.0
1676032435.06371,583,0.0
1676032435.064734,584,0.0
1676032435.065966,585,0.0
1676032435.066995,586,0.0
1676032435.068028,587,0.0
1676032435.069055,588,0.0
1676032435.070044,589,0.0
1676032435.071182,590,0.0
1676032435.07222,591,0.0
1676032435.073587,592,0.0
1676032435.074574,593,0.0
1676032435.075978,594,0.0
1676032435.077008,595,0.0
1676032435.078003,596,0.0
1676032435.079096,597,0.0
1676032435.080131,598,0.0
1676032435.081242,599,0.0
1676032435.08224,600,0.0
1676032435.083677,601,0.0
1676032435.084706,602,0.0
1676032435.086158,603,0.0
1676032435.08715,604,0.0
1676032435.088183,605,0.0
1676032435.089213,606,0.0
1676032435.090202,607,0.0
1676032435.091233,608,0.0
1676032435.092276,609,0.0
1676032435.093374,610,0.0
1676032435.094352,611,0.0
1676032435.095357,612,0.0
1676032435.096526,613,0.0
1676032435.09754,614,0.0
1676032435.098945,615,0.0
1676032435.099967,616,0.0
1676032435.101301,617,0.0
1676032435.102282,618,0.0
1676032435.103278,619,0.0
1676032435.104454,620,0.0
1676032435.10575,621,0.0
1676032435.106742,622,0.0
1676032435.107773,623,0.0
1676032435.108987,624,0.0
1676032435.109982,625,0.0
1676032435.111108,626,0.0
1676032435.112172,627,0.0
1676032435.113441,628,0.0
1676032435.114468,629,0.0
1676032435.115831,630,0.0
1676032435.116858,631,0.0
1676032435.117879,632,0.0
1676032435.118878,633,0.0
1676032435.119932,634,0.0
1676032435.120948,635,0.0
1676032435.121953,636,0.0
1676032435.123257,637,0.0
1676032435.124292,638,0.0
1676032435.125619,639,0.0
1676032435.126595,640,0.0
1676032435.127629,641,0.0
1676032435.129013,642,0.0
1676032435.130033,643,0.0
1676032435.131339,644,0.0
1676032435.132372,645,0.0
1676032435.133764,646,0.0
1676032435.134754,647,0.0
1676032435.136196,648,0.0
1676032435.137218,649,0.0
1676032435.138195,650,0.0
1676032435.139188,651,0.0
1676032435.140214,652,0.0
1676032435.141235,653,0.0
1676032435.142249,654,0.0
1676032435.143591,655,0.0
1676032435.144611,656,0.0
1676032435.145965,657,0.0
1676032435.146958,658,0.0
1676032435.147996,659,0.0
1676032435.149143,660,0.0
1676032435.150129,661,0.0
1676032435.151231,662,0.0
1676032435.152268,663,0.0
1676032435.153629,664,0.0
1676032435.154602,665,0.0
1676032435.156079,666,0.0
1676032435.157098,667,0.0
1676032435.158085,668,0.0
1676032435.15919,669,0.0
1676032435.16022,670,0.0
1676032435.161316,671,0.0
1676032435.162341,672,0.0
1676032435.163757,673,0.0
1676032435.164777,674,0.0
1676032435.166224,675,0.0
1676032435.167211,676,0.0
1676032435.168258,677,0.0
1676032435.169294,678,0.0
1676032435.170283,679,0.0
1676032435.172227,680,0.0
1676032435.173434,681,0.0
1676032435.175413,682,0.0
1676032435.176981,683,0.0
1676032435.177985,684,0.0
1676032435.179197,685,0.0
1676032435.180417,686,0.0
1676032435.181703,687,0.0
1676032435.182675,688,0.0
1676032435.183689,689,0.0
1676032435.184886,690,0.0
1676032435.185881,691,0.0
1676032435.186979,692,0.0
1676032435.188006,693,0.0
1676032435.189161,694,0.0
1676032435.190178,695,0.0
1676032435.191385,696,0.0
1676032435.192643,697,0.0
1676032435.193659,698,0.0
1676032435.194862,699,0.0
1676032435.195929,700,0.0
1676032435.197315,701,0.0
1676032435.198372,702,0.0
1676032435.199425,703,0.0
1676032435.200662,704,0.0
1676032435.201688,705,0.0
1676032435.202946,706,0.0
1676032435.203991,707,0.0
1676032435.205327,708,0.0
1676032435.206353,709,0.0
1676032435.207398,710,0.0
1676032435.208527,711,0.0
1676032435.209903,712,0.0
1676032435.211651,713,0.0
1676032435.212671,714,0.0
1676032435.213738,715,0.0
1676032435.21522,716,0.0
1676032435.216524,717,0.0
1676032435.217533,718,0.0
1676032435.218794,719,0.0
1676032435.219879,720,0.0
1676032435.221206,721,0.0
1676032435.222209,722,0.0
1676032435.223238,723,0.0
1676032435.22427,724,0.0
1676032435.22529,725,0.0
1676032435.226367,726,0.0
1676032435.227396,727,0.0
1676032435.228692,728,0.0
1676032435.229693,729,0.0
1676032435.230917,730,0.0
1676032435.231956,731,0.0
1676032435.232969,732,0.0
1676032435.234094,733,0.0
1676032435.235111,734,0.0
1676032435.236198,735,0.0
1676032435.237217,736,0.0
1676032435.238506,737,0.0
1676032435.239526,738,0.0
1676032435.240849,739,0.0
1676032435.241855,740,0.0
1676032435.242851,741,0.0
1676032435.243889,742,0.0
1676032435.244902,743,0.0
1676032435.245987,744,0.0
1676032435.246976,745,0.0
1676032435.248082,746,0.0
1676032435.249083,747,0.0
1676032435.250072,748,0.0
1676032435.25114,749,0.0
1676032435.252158,750,0.0
1676032435.253394,751,0.0
1676032435.254365,752,0.0
1676032435.255603,753,0.0
1676032435.256606,754,0.0
1676032435.257607,755,0.0
1676032435.258801,756,0.0
1676032435.259834,757,0.0
1676032435.260925,758,0.0
1676032435.261925,759,0.0
1676032435.263236,760,0.0
1676032435.264256,761,0.0
1676032435.265527,762,0.0
1676032435.266495,763,0.0
1676032435.26749,764,0.0
1676032435.268512,765,0.0
1676032435.269521,766,0.0
1676032435.270546,767,0.0
1676032435.271581,768,0.0
1676032435.27278,769,0.0
1676032435.273784,770,0.0
1676032435.27499,771,0.0
1676032435.275997,772,0.0
1676032435.276995,773,0.0
1676032435.278064,774,0.0
1676032435.279072,775,0.0
1676032435.280083,776,0.0
1676032435.281093,777,0.0
1676032435.282096,778,0.0
1676032435.283102,779,0.0
1676032435.284619,780,0.0
1676032435.285628,781,0.0
1676032435.286587,782,0.0
1676032435.288034,783,0.0
1676032435.289041,784,0.0
1676032435.290037,785,0.0
1676032435.291017,786,0.0
1676032435.292162,787,0.0
1676032435.293168,788,0.0
1676032435.294799,789,0.0
1676032435.295808,790,0.0
1676032435.296808,791,0.0
1676032435.298238,792,0.0
1676032435.29923,793,0.0
1676032435.300307,794,0.0
1676032435.301328,795,0.0
1676032435.302318,796,0.0
1676032435.303363,797,0.0
1676032435.304376,798,0.0
1676032435.305512,799,0.0
1676032435.306537,800,0.0
1676032435.307569,801,0.0
1676032435.308578,802,0.0
1676032435.310288,803,0.0
1676032435.311463,804,0.0
1676032435.312926,805,0.0
1676032435.313932,806,0.0
1676032435.314968,807,0.0
1676032435.315987,808,0.0
1676032435.317196,809,0.0
1676032435.318202,810,0.0
1676032435.319412,811,0.0
1676032435.320421,812,0.0
1676032435.321429,813,0.0
1676032435.322469,814,0.0
1676032435.323504,815,0.0
1676032435.32456,816,0.0
1676032435.325579,817,0.0
1676032435.326808,818,0.0
1676032435.327832,819,0.0
1676032435.329017,820,0.0
1676032435.330025,821,0.0
1676032435.331032,822,0.0
1676032435.33209,823,0.0
1676032435.333116,824,0.0
1676032435.334496,825,0.0
1676032435.335537,826,0.0
1676032435.336809,827,0.0
1676032435.337825,828,0.0
1676032435.339119,829,0.0
1676032435.340137,830,0.0
1676032435.341143,831,0.0
1676032435.342171,832,0.0
1676032435.343209,833,0.0
1676032435.344221,834,0.0
1676032435.345229,835,0.0
1676032435.346302,836,0.0
1676032435.347318,837,0.0
1676032435.348601,838,0.0
1676032435.349605,839,0.0
1676032435.350611,840,0.0
1676032435.351639,841,0.0
1676032435.352648,842,0.0
1676032435.35367,843,0.0
1676032435.354696,844,0.0
1676032435.356011,845,0.0
1676032435.357036,846,0.0
1676032435.358257,847,0.0
1676032435.359283,848,0.0
1676032435.360301,849,0.0
1676032435.361313,850,0.0
1676032435.362325,851,0.0
1676032435.363347,852,0.0
1676032435.364371,853,0.0
1676032435.365548,854,0.0
1676032435.36656,855,0.0
1676032435.367764,856,0.0
1676032435.368778,857,0.0
1676032435.36978,858,0.0
1676032435.370815,859,0.0
1676032435.371841,860,0.0
1676032435.372851,861,0.0
1676032435.373854,862,0.0
1676032435.374913,863,0.0
1676032435.375936,864,0.0
1676032435.377186,865,0.0
1676032435.378194,866,0.0
1676032435.379214,867,0.0
1676032435.380252,868,0.0
1676032435.381265,869,0.0
1676032435.382371,870,0.0
1676032435.383407,871,0.0
1676032435.384622,872,0.0
1676032435.385647,873,0.0
1676032435.38683,874,0.0
1676032435.387869,875,0.0
1676032435.388887,876,0.0
1676032435.38991,877,0.0
1676032435.390929,878,0.0
1676032435.391953,879,0.0
1676032435.392976,880,0.0
1676032435.394096,881,0.0
1676032435.395115,882,0.0
1676032435.396341,883,0.0
1676032435.397343,884,0.0
1676032435.39835,885,0.0
1676032435.39944,886,0.0
1676032435.400449,887,0.0
1676032435.401468,888,0.0
1676032435.402453,889,0.0
1676032435.403603,890,0.0
1676032435.404624,891,0.0
1676032435.406507,892,0.0
1676032435.40754,893,0.0
1676032435.408542,894,0.0
1676032435.410186,895,0.0
1676032435.411393,896,0.0
1676032435.412607,897,0.0
1676032435.413594,898,0.0
1676032435.41464,899,0.0
1676032435.415717,900,0.0
1676032435.416743,901,0.0
1676032435.41794,902,0.0
1676032435.418908,903,0.0
1676032435.420142,904,0.0
1676032435.421168,905,0.0
1676032435.422172,906,0.0
1676032435.423191,907,0.0
1676032435.424215,908,0.0
1676032435.425215,909,0.0
1676032435.42638,910,0.0
1676032435.427439,911,0.0
1676032435.428414,912,0.0
1676032435.429392,913,0.0
1676032435.430358,914,0.0
1676032435.431369,915,0.0
1676032435.432393,916,0.0
1676032435.433378,917,0.0
1676032435.434365,918,0.0
1676032435.435351,919,0.0
1676032435.436582,920,0.0
1676032435.437559,921,0.0
1676032435.438868,922,0.0
1676032435.439886,923,0.0
1676032435.440902,924,0.0
1676032435.442031,925,0.0
1676032435.443011,926,0.0
1676032435.444188,927,0.0
1676032435.445204,928,0.0
1676032435.446515,929,0.0
1676032435.447738,930,0.0
1676032435.449065,931,0.0
1676032435.450042,932,0.0
1676032435.451032,933,0.0
1676032435.452013,934,0.0
1676032435.453591,935,0.0
1676032435.454572,936,0.0
1676032435.455581,937,0.0
1676032435.456943,938,0.0
1676032435.45795,939,0.0
1676032435.459032,940,0.0
1676032435.460051,941,0.0
1676032435.461465,942,0.0
1676032435.462446,943,0.0
1676032435.463859,944,0.0
1676032435.464874,945,0.0
1676032435.466067,946,0.0
1676032435.467179,947,0.0
1676032435.468765,948,0.0
1676032435.469748,949,0.0
1676032435.470733,950,0.0
1676032435.472084,951,0.0
1676032435.473089,952,0.0
1676032435.47417,953,0.0
1676032435.475153,954,0.0
1676032435.476554,955,0.0
1676032435.477538,956,0.0
1676032435.478898,957,0.0
1676032435.479942,958,0.0
1676032435.480959,959,0.0
1676032435.481995,960,0.0
1676032435.483021,961,0.0
1676032435.484096,962,0.0
1676032435.48511,963,0.0
1676032435.486469,964,0.0
1676032435.48747,965,0.0
1676032435.488867,966,0.0
1676032435.489849,967,0.0
1676032435.490847,968,0.0
1676032435.491955,969,0.0
1676032435.492985,970,0.0
1676032435.493979,971,0.0
1676032435.494957,972,0.0
1676032435.496262,973,0.0
1676032435.497257,974,0.0
1676032435.498484,975,0.0
1676032435.499476,976,0.0
1676032435.500488,977,0.0
1676032435.501597,978,0.0
1676032435.502563,979,0.0
1676032435.503727,980,0.0
1676032435.504751,981,0.0
1676032435.506169,982,0.0
1676032435.507181,983,0.0
1676032435.508457,984,0.0
1676032435.509449,985,0.0
1676032435.510427,986,0.0
1676032435.511425,987,0.0
1676032435.512444,988,0.0
1676032435.51353,989,0.0
1676032435.51451,990,0.0
1676032435.515531,991,0.0
1676032435.51653,992,0.0
1676032435.517522,993,0.0
1676032435.518556,994,0.0
1676032435.519558,995,0.0
1676032435.520945,996,0.0
1676032435.52192,997,0.0
1676032435.523211,998,0.0
1676032435.52423,999,0.0


==> csvs/generalization/d_512_m_256.csv <==
Wall time,Step,Value
1676032078.414292,0,1.0
1676032078.41618,1,1.0
1676032078.417639,2,1.0
1676032078.418794,3,1.0
1676032078.419979,4,1.0
1676032078.421113,5,1.0
1676032078.422211,6,1.0
1676032078.42333,7,1.0
1676032078.424444,8,1.0
1676032078.425539,9,1.0
1676032078.426604,10,1.0
1676032078.42771,11,1.0
1676032078.4288,12,1.0
1676032078.429889,13,1.0
1676032078.43098,14,1.0
1676032078.432067,15,1.0
1676032078.433138,16,1.0
1676032078.43422,17,1.0
1676032078.435307,18,1.0
1676032078.436374,19,1.0
1676032078.437439,20,1.0
1676032078.438517,21,1.0
1676032078.439612,22,1.0
1676032078.440695,23,1.0
1676032078.441751,24,1.0
1676032078.442842,25,1.0
1676032078.443924,26,1.0
1676032078.44502,27,1.0
1676032078.446084,28,1.0
1676032078.447172,29,1.0
1676032078.448238,30,1.0
1676032078.449319,31,1.0
1676032078.45039,32,1.0
1676032078.451507,33,1.0
1676032078.452582,34,1.0
1676032078.453646,35,1.0
1676032078.454717,36,1.0
1676032078.455829,37,1.0
1676032078.456905,38,1.0
1676032078.457969,39,1.0
1676032078.459043,40,1.0
1676032078.460145,41,1.0
1676032078.461216,42,1.0
1676032078.462293,43,1.0
1676032078.463396,44,1.0
1676032078.464495,45,1.0
1676032078.465575,46,1.0
1676032078.466664,47,1.0
1676032078.467779,48,1.0
1676032078.468875,49,1.0
1676032078.469945,50,1.0
1676032078.471031,51,1.0
1676032078.472119,52,1.0
1676032078.473234,53,1.0
1676032078.474318,54,1.0
1676032078.475414,55,1.0
1676032078.476481,56,1.0
1676032078.477561,57,1.0
1676032078.478648,58,1.0
1676032078.479762,59,1.0
1676032078.480857,60,1.0
1676032078.481953,61,1.0
1676032078.483051,62,1.0
1676032078.484162,63,1.0
1676032078.485258,64,1.0
1676032078.48635,65,1.0
1676032078.487436,66,1.0
1676032078.488531,67,1.0
1676032078.489626,68,1.0
1676032078.490704,69,1.0
1676032078.491805,70,1.0
1676032078.492896,71,1.0
1676032078.493967,72,0.9899999499320984
1676032078.505414,73,0.9799999594688416
1676032078.507463,74,0.9300000071525574
1676032078.509236,75,0.9199999570846558
1676032078.510985,76,0.8199999928474426
1676032078.512753,77,0.7400000095367432
1676032078.514503,78,0.699999988079071
1676032078.516838,79,0.5899999737739563
1676032078.518289,80,0.5699999928474426
1676032078.519989,81,0.4699999988079071
1676032078.521406,82,0.3700000047683716
1676032078.523081,83,0.25999999046325684
1676032078.524556,84,0.17000000178813934
1676032078.526139,85,0.14999999105930328
1676032078.527808,86,0.10999999940395355
1676032078.529551,87,0.08999999612569809
1676032078.531352,88,0.05999999865889549
1676032078.5327,89,0.029999999329447746
1676032078.534602,90,0.019999999552965164
1676032078.536371,91,0.019999999552965164
1676032078.538072,92,0.0
1676032078.540021,93,0.0
1676032078.541129,94,0.0
1676032078.542235,95,0.0
1676032078.54337,96,0.0
1676032078.544493,97,0.0
1676032078.545596,98,0.0
1676032078.546694,99,0.0
1676032078.547831,100,0.0
1676032078.548933,101,0.0
1676032078.550028,102,0.0
1676032078.551153,103,0.0
1676032078.552262,104,0.0
1676032078.553388,105,0.0
1676032078.554514,106,0.0
1676032078.555649,107,0.0
1676032078.556774,108,0.0
1676032078.557891,109,0.0
1676032078.559019,110,0.0
1676032078.560148,111,0.0
1676032078.561266,112,0.0
1676032078.562398,113,0.0
1676032078.563527,114,0.0
1676032078.56464,115,0.0
1676032078.565743,116,0.0
1676032078.566844,117,0.0
1676032078.56799,118,0.0
1676032078.569109,119,0.0
1676032078.570211,120,0.0
1676032078.571338,121,0.0
1676032078.572447,122,0.0
1676032078.573555,123,0.0
1676032078.574662,124,0.0
1676032078.575816,125,0.0
1676032078.576924,126,0.0
1676032078.578017,127,0.0
1676032078.579131,128,0.0
1676032078.580276,129,0.0
1676032078.581374,130,0.0
1676032078.582479,131,0.0
1676032078.583616,132,0.0
1676032078.58474,133,0.0
1676032078.585831,134,0.0
1676032078.58694,135,0.0
1676032078.588059,136,0.0
1676032078.589172,137,0.0
1676032078.590267,138,0.0
1676032078.591383,139,0.0
1676032078.592515,140,0.0
1676032078.593614,141,0.0
1676032078.594713,142,0.0
1676032078.595852,143,0.0
1676032078.596965,144,0.0
1676032078.598069,145,0.0
1676032078.599182,146,0.0
1676032078.600295,147,0.0
1676032078.601408,148,0.0
1676032078.602516,149,0.0
1676032078.603624,150,0.0
1676032078.604737,151,0.0
1676032078.606011,152,0.0
1676032078.607346,153,0.0
1676032078.608471,154,0.0
1676032078.609582,155,0.0
1676032078.610681,156,0.0
1676032078.611842,157,0.0
1676032078.612955,158,0.0
1676032078.61406,159,0.0
1676032078.61519,160,0.0
1676032078.616466,161,0.0
1676032078.61759,162,0.0
1676032078.618692,163,0.0
1676032078.619847,164,0.0
1676032078.62096,165,0.0
1676032078.62207,166,0.0
1676032078.623201,167,0.0
1676032078.624322,168,0.0
1676032078.625448,169,0.0
1676032078.626543,170,0.0
1676032078.627679,171,0.0
1676032078.62879,172,0.0
1676032078.629897,173,0.0
1676032078.630995,174,0.0
1676032078.63212,175,0.0
1676032078.6332,176,0.0
1676032078.634298,177,0.0
1676032078.635418,178,0.0
1676032078.636563,179,0.0
1676032078.637662,180,0.0
1676032078.638828,181,0.0
1676032078.640016,182,0.0
1676032078.641137,183,0.0
1676032078.642231,184,0.0
1676032078.643344,185,0.0
1676032078.644425,186,0.0
1676032078.645513,187,0.0
1676032078.646615,188,0.0
1676032078.647743,189,0.0
1676032078.648844,190,0.0
1676032078.650014,191,0.0
1676032078.65117,192,0.0
1676032078.652306,193,0.0
1676032078.653393,194,0.0
1676032078.654506,195,0.0
1676032078.655633,196,0.0
1676032078.656794,197,0.0
1676032078.657913,198,0.0
1676032078.659043,199,0.0
1676032078.660195,200,0.0
1676032078.661317,201,0.0
1676032078.662419,202,0.0
1676032078.66356,203,0.0
1676032078.664667,204,0.0
1676032078.665811,205,0.0
1676032078.666909,206,0.0
1676032078.668041,207,0.0
1676032078.669153,208,0.0
1676032078.670262,209,0.0
1676032078.671361,210,0.0
1676032078.672499,211,0.0
1676032078.673602,212,0.0
1676032078.674732,213,0.0
1676032078.675853,214,0.0
1676032078.676982,215,0.0
1676032078.678071,216,0.0
1676032078.679194,217,0.0
1676032078.680327,218,0.0
1676032078.681439,219,0.0
1676032078.682547,220,0.0
1676032078.683694,221,0.0
1676032078.684801,222,0.0
1676032078.685905,223,0.0
1676032078.687,224,0.0
1676032078.688149,225,0.0
1676032078.689252,226,0.0
1676032078.690364,227,0.0
1676032078.691481,228,0.0
1676032078.692594,229,0.0
1676032078.693691,230,0.0
1676032078.694779,231,0.0
1676032078.695919,232,0.0
1676032078.697045,233,0.0
1676032078.698142,234,0.0
1676032078.699263,235,0.0
1676032078.700382,236,0.0
1676032078.701514,237,0.0
1676032078.70261,238,0.0
1676032078.703728,239,0.0
1676032078.704828,240,0.0
1676032078.705947,241,0.0
1676032078.707266,242,0.0
1676032078.708407,243,0.0
1676032078.709546,244,0.0
1676032078.710701,245,0.0
1676032078.71185,246,0.0
1676032078.712969,247,0.0
1676032078.71414,248,0.0
1676032078.715303,249,0.0
1676032078.716584,250,0.0
1676032078.717887,251,0.0
1676032078.719011,252,0.0
1676032078.720161,253,0.0
1676032078.721356,254,0.0
1676032078.722509,255,0.0
1676032078.723658,256,0.0
1676032078.724842,257,0.0
1676032078.726013,258,0.0
1676032078.727176,259,0.0
1676032078.728332,260,0.0
1676032078.729489,261,0.0
1676032078.7306,262,0.0
1676032078.731743,263,0.0
1676032078.73289,264,0.0
1676032078.734016,265,0.0
1676032078.735147,266,0.0
1676032078.736288,267,0.0
1676032078.737417,268,0.0
1676032078.73855,269,0.0
1676032078.739703,270,0.0
1676032078.740831,271,0.0
1676032078.741943,272,0.0
1676032078.743092,273,0.0
1676032078.744228,274,0.0
1676032078.74535,275,0.0
1676032078.74647,276,0.0
1676032078.747632,277,0.0
1676032078.74877,278,0.0
1676032078.749891,279,0.0
1676032078.750998,280,0.0
1676032078.752128,281,0.0
1676032078.753221,282,0.0
1676032078.754327,283,0.0
1676032078.755403,284,0.0
1676032078.756556,285,0.0
1676032078.757671,286,0.0
1676032078.758761,287,0.0
1676032078.759915,288,0.0
1676032078.761033,289,0.0
1676032078.762105,290,0.0
1676032078.763243,291,0.0
1676032078.764373,292,0.0
1676032078.76553,293,0.0
1676032078.766589,294,0.0
1676032078.767723,295,0.0
1676032078.76886,296,0.0
1676032078.769938,297,0.0
1676032078.771035,298,0.0
1676032078.772156,299,0.0
1676032078.773279,300,0.0
1676032078.774362,301,0.0
1676032078.775453,302,0.0
1676032078.776607,303,0.0
1676032078.777715,304,0.0
1676032078.778848,305,0.0
1676032078.779992,306,0.0
1676032078.781104,307,0.0
1676032078.782164,308,0.0
1676032078.783258,309,0.0
1676032078.784379,310,0.0
1676032078.785483,311,0.0
1676032078.786567,312,0.0
1676032078.787883,313,0.0
1676032078.788987,314,0.0
1676032078.790051,315,0.0
1676032078.791092,316,0.0
1676032078.792203,317,0.0
1676032078.793281,318,0.0
1676032078.79432,319,0.0
1676032078.795393,320,0.0
1676032078.796519,321,0.0
1676032078.797584,322,0.0
1676032078.798636,323,0.0
1676032078.799717,324,0.0
1676032078.800849,325,0.0
1676032078.801916,326,0.0
1676032078.802977,327,0.0
1676032078.804072,328,0.0
1676032078.8052,329,0.0
1676032078.806261,330,0.0
1676032078.807358,331,0.0
1676032078.808452,332,0.0
1676032078.809558,333,0.0
1676032078.810623,334,0.0
1676032078.811719,335,0.0
1676032078.812796,336,0.0
1676032078.813895,337,0.0
1676032078.814996,338,0.0
1676032078.816094,339,0.0
1676032078.817311,340,0.0
1676032078.818411,341,0.0
1676032078.819509,342,0.0
1676032078.820601,343,0.0
1676032078.821684,344,0.0
1676032078.822774,345,0.0
1676032078.823882,346,0.0
1676032078.824971,347,0.0
1676032078.826057,348,0.0
1676032078.827174,349,0.0
1676032078.828275,350,0.0
1676032078.829389,351,0.0
1676032078.830469,352,0.0
1676032078.831593,353,0.0
1676032078.832683,354,0.0
1676032078.833774,355,0.0
1676032078.834846,356,0.0
1676032078.835973,357,0.0
1676032078.837068,358,0.0
1676032078.838154,359,0.0
1676032078.83927,360,0.0
1676032078.840397,361,0.0
1676032078.841474,362,0.0
1676032078.842575,363,0.0
1676032078.843659,364,0.0
1676032078.844777,365,0.0
1676032078.845869,366,0.0
1676032078.846964,367,0.0
1676032078.848078,368,0.0
1676032078.849191,369,0.0
1676032078.850259,370,0.0
1676032078.851329,371,0.0
1676032078.852428,372,0.0
1676032078.853524,373,0.0
1676032078.854569,374,0.0
1676032078.855662,375,0.0
1676032078.856755,376,0.0
1676032078.857847,377,0.0
1676032078.858938,378,0.0
1676032078.860035,379,0.0
1676032078.861187,380,0.0
1676032078.862308,381,0.0
1676032078.863422,382,0.0
1676032078.864534,383,0.0
1676032078.865604,384,0.0
1676032078.866664,385,0.0
1676032078.867757,386,0.0
1676032078.868881,387,0.0
1676032078.869969,388,0.0
1676032078.871046,389,0.0
1676032078.87214,390,0.0
1676032078.873246,391,0.0
1676032078.87429,392,0.0
1676032078.875379,393,0.0
1676032078.876468,394,0.0
1676032078.877517,395,0.0
1676032078.8786,396,0.0
1676032078.879737,397,0.0
1676032078.880849,398,0.0
1676032078.881931,399,0.0
1676032078.883037,400,0.0
1676032078.88415,401,0.0
1676032078.885235,402,0.0
1676032078.886299,403,0.0
1676032078.887597,404,0.0
1676032078.88873,405,0.0
1676032078.889835,406,0.0
1676032078.890908,407,0.0
1676032078.892051,408,0.0
1676032078.893186,409,0.0
1676032078.894271,410,0.0
1676032078.895377,411,0.0
1676032078.896497,412,0.0
1676032078.897632,413,0.0
1676032078.898682,414,0.0
1676032078.899819,415,0.0
1676032078.900947,416,0.0
1676032078.90206,417,0.0
1676032078.903149,418,0.0
1676032078.904292,419,0.0
1676032078.905411,420,0.0
1676032078.906508,421,0.0
1676032078.907625,422,0.0
1676032078.908764,423,0.0
1676032078.90987,424,0.0
1676032078.910989,425,0.0
1676032078.912283,426,0.0
1676032078.913396,427,0.0
1676032078.914468,428,0.0
1676032078.915596,429,0.0
1676032078.916709,430,0.0
1676032078.917967,431,0.0
1676032078.919079,432,0.0
1676032078.920219,433,0.0
1676032078.921318,434,0.0
1676032078.92243,435,0.0
1676032078.92354,436,0.0
1676032078.924676,437,0.0
1676032078.925774,438,0.0
1676032078.926867,439,0.0
1676032078.928023,440,0.0
1676032078.929134,441,0.0
1676032078.930193,442,0.0
1676032078.931308,443,0.0
1676032078.932412,444,0.0
1676032078.933518,445,0.0
1676032078.934574,446,0.0
1676032078.935672,447,0.0
1676032078.936762,448,0.0
1676032078.937866,449,0.0
1676032078.938916,450,0.0
1676032078.940055,451,0.0
1676032078.941167,452,0.0
1676032078.942266,453,0.0
1676032078.943315,454,0.0
1676032078.944428,455,0.0
1676032078.945518,456,0.0
1676032078.946593,457,0.0
1676032078.947678,458,0.0
1676032078.948776,459,0.0
1676032078.949842,460,0.0
1676032078.950907,461,0.0
1676032078.952007,462,0.0
1676032078.953105,463,0.0
1676032078.954153,464,0.0
1676032078.955253,465,0.0
1676032078.956381,466,0.0
1676032078.957486,467,0.0
1676032078.9586,468,0.0
1676032078.959723,469,0.0
1676032078.961045,470,0.0
1676032078.962319,471,0.0
1676032078.963404,472,0.0
1676032078.964523,473,0.0
1676032078.965609,474,0.0
1676032078.966862,475,0.0
1676032078.967991,476,0.0
1676032078.969125,477,0.0
1676032078.970226,478,0.0
1676032078.971355,479,0.0
1676032078.972453,480,0.0
1676032078.973578,481,0.0
1676032078.974676,482,0.0
1676032078.975822,483,0.0
1676032078.976922,484,0.0
1676032078.978043,485,0.0
1676032078.979169,486,0.0
1676032078.980292,487,0.0
1676032078.981399,488,0.0
1676032078.982515,489,0.0
1676032078.983648,490,0.0
1676032078.984772,491,0.0
1676032078.985877,492,0.0
1676032078.987007,493,0.0
1676032078.988123,494,0.0
1676032078.989223,495,0.0
1676032078.990291,496,0.0
1676032078.991396,497,0.0
1676032078.992513,498,0.0
1676032078.993589,499,0.0
1676032078.994649,500,0.0
1676032078.995785,501,0.0
1676032078.997076,502,0.0
1676032078.998131,503,0.0
1676032078.999185,504,0.0
1676032079.00031,505,0.0
1676032079.001423,506,0.0
1676032079.002485,507,0.0
1676032079.003589,508,0.0
1676032079.004706,509,0.0
1676032079.00577,510,0.0
1676032079.006826,511,0.0
1676032079.007939,512,0.0
1676032079.009064,513,0.0
1676032079.010108,514,0.0
1676032079.011176,515,0.0
1676032079.012291,516,0.0
1676032079.013404,517,0.0
1676032079.014461,518,0.0
1676032079.015534,519,0.0
1676032079.016631,520,0.0
1676032079.017721,521,0.0
1676032079.018928,522,0.0
1676032079.020047,523,0.0
1676032079.021128,524,0.0
1676032079.022214,525,0.0
1676032079.023299,526,0.0
1676032079.02443,527,0.0
1676032079.025507,528,0.0
1676032079.026563,529,0.0
1676032079.027662,530,0.0
1676032079.028776,531,0.0
1676032079.029866,532,0.0
1676032079.030971,533,0.0
1676032079.032055,534,0.0
1676032079.033172,535,0.0
1676032079.034253,536,0.0
1676032079.035345,537,0.0
1676032079.036451,538,0.0
1676032079.037522,539,0.0
1676032079.038591,540,0.0
1676032079.039714,541,0.0
1676032079.040807,542,0.0
1676032079.041877,543,0.0
1676032079.042949,544,0.0
1676032079.044066,545,0.0
1676032079.045148,546,0.0
1676032079.046209,547,0.0
1676032079.047289,548,0.0
1676032079.048406,549,0.0
1676032079.049469,550,0.0
1676032079.050532,551,0.0
1676032079.051615,552,0.0
1676032079.052913,553,0.0
1676032079.053952,554,0.0
1676032079.055022,555,0.0
1676032079.056124,556,0.0
1676032079.057235,557,0.0
1676032079.058304,558,0.0
1676032079.059394,559,0.0
1676032079.060509,560,0.0
1676032079.061582,561,0.0
1676032079.06261,562,0.0
1676032079.063705,563,0.0
1676032079.064791,564,0.0
1676032079.065863,565,0.0
1676032079.066903,566,0.0
1676032079.067994,567,0.0
1676032079.069084,568,0.0
1676032079.070131,569,0.0
1676032079.071173,570,0.0
1676032079.072272,571,0.0
1676032079.073323,572,0.0
1676032079.074377,573,0.0
1676032079.075412,574,0.0
1676032079.076502,575,0.0
1676032079.077548,576,0.0
1676032079.078594,577,0.0
1676032079.07968,578,0.0
1676032079.080791,579,0.0
1676032079.081849,580,0.0
1676032079.083066,581,0.0
1676032079.084163,582,0.0
1676032079.085264,583,0.0
1676032079.086351,584,0.0
1676032079.087444,585,0.0
1676032079.088556,586,0.0
1676032079.089642,587,0.0
1676032079.090694,588,0.0
1676032079.091812,589,0.0
1676032079.092903,590,0.0
1676032079.093953,591,0.0
1676032079.095001,592,0.0
1676032079.096106,593,0.0
1676032079.097181,594,0.0
1676032079.098224,595,0.0
1676032079.099278,596,0.0
1676032079.100397,597,0.0
1676032079.10148,598,0.0
1676032079.102519,599,0.0
1676032079.103574,600,0.0
1676032079.104685,601,0.0
1676032079.10574,602,0.0
1676032079.106786,603,0.0
1676032079.107914,604,0.0
1676032079.109087,605,0.0
1676032079.110156,606,0.0
1676032079.111244,607,0.0
1676032079.11239,608,0.0
1676032079.113498,609,0.0
1676032079.114526,610,0.0
1676032079.11562,611,0.0
1676032079.116704,612,0.0
1676032079.117776,613,0.0
1676032079.118963,614,0.0
1676032079.120061,615,0.0
1676032079.121134,616,0.0
1676032079.122185,617,0.0
1676032079.123237,618,0.0
1676032079.124325,619,0.0
1676032079.125407,620,0.0
1676032079.126466,621,0.0
1676032079.127519,622,0.0
1676032079.12861,623,0.0
1676032079.12971,624,0.0
1676032079.130802,625,0.0
1676032079.131893,626,0.0
1676032079.132974,627,0.0
1676032079.134015,628,0.0
1676032079.135062,629,0.0
1676032079.136148,630,0.0
1676032079.13722,631,0.0
1676032079.138251,632,0.0
1676032079.139346,633,0.0
1676032079.140427,634,0.0
1676032079.141512,635,0.0
1676032079.142588,636,0.0
1676032079.143699,637,0.0
1676032079.144769,638,0.0
1676032079.14582,639,0.0
1676032079.146858,640,0.0
1676032079.147991,641,0.0
1676032079.149071,642,0.0
1676032079.150093,643,0.0
1676032079.151119,644,0.0
1676032079.152227,645,0.0
1676032079.153514,646,0.0
1676032079.154614,647,0.0
1676032079.155722,648,0.0
1676032079.156817,649,0.0
1676032079.157907,650,0.0
1676032079.159024,651,0.0
1676032079.160148,652,0.0
1676032079.161272,653,0.0
1676032079.16235,654,0.0
1676032079.163484,655,0.0
1676032079.164589,656,0.0
1676032079.165702,657,0.0
1676032079.166772,658,0.0
1676032079.167902,659,0.0
1676032079.16901,660,0.0
1676032079.170284,661,0.0
1676032079.171364,662,0.0
1676032079.172476,663,0.0
1676032079.17356,664,0.0
1676032079.174619,665,0.0
1676032079.175709,666,0.0
1676032079.176804,667,0.0
1676032079.177885,668,0.0
1676032079.178958,669,0.0
1676032079.180072,670,0.0
1676032079.181175,671,0.0
1676032079.182216,672,0.0
1676032079.183307,673,0.0
1676032079.184418,674,0.0
1676032079.185505,675,0.0
1676032079.186562,676,0.0
1676032079.187691,677,0.0
1676032079.188786,678,0.0
1676032079.189882,679,0.0
1676032079.190938,680,0.0
1676032079.192046,681,0.0
1676032079.193138,682,0.0
1676032079.194198,683,0.0
1676032079.195265,684,0.0
1676032079.196393,685,0.0
1676032079.19747,686,0.0
1676032079.198514,687,0.0
1676032079.199608,688,0.0
1676032079.200704,689,0.0
1676032079.201782,690,0.0
1676032079.202843,691,0.0
1676032079.203935,692,0.0
1676032079.205025,693,0.0
1676032079.206071,694,0.0
1676032079.207138,695,0.0
1676032079.20821,696,0.0
1676032079.20928,697,0.0
1676032079.210345,698,0.0
1676032079.211403,699,0.0
1676032079.212492,700,0.0
1676032079.213563,701,0.0
1676032079.21461,702,0.0
1676032079.2157,703,0.0
1676032079.216759,704,0.0
1676032079.217813,705,0.0
1676032079.219003,706,0.0
1676032079.220119,707,0.0
1676032079.221211,708,0.0
1676032079.222277,709,0.0
1676032079.223583,710,0.0
1676032079.224665,711,0.0
1676032079.225727,712,0.0
1676032079.226779,713,0.0
1676032079.227862,714,0.0
1676032079.228947,715,0.0
1676032079.230011,716,0.0
1676032079.231086,717,0.0
1676032079.232165,718,0.0
1676032079.233251,719,0.0
1676032079.234303,720,0.0
1676032079.235403,721,0.0
1676032079.236504,722,0.0
1676032079.237588,723,0.0
1676032079.238629,724,0.0
1676032079.239722,725,0.0
1676032079.240767,726,0.0
1676032079.24182,727,0.0
1676032079.242879,728,0.0
1676032079.244006,729,0.0
1676032079.245068,730,0.0
1676032079.246128,731,0.0
1676032079.247187,732,0.0
1676032079.248324,733,0.0
1676032079.249379,734,0.0
1676032079.250425,735,0.0
1676032079.251526,736,0.0
1676032079.252635,737,0.0
1676032079.253741,738,0.0
1676032079.254796,739,0.0
1676032079.25591,740,0.0
1676032079.257009,741,0.0
1676032079.258071,742,0.0
1676032079.259144,743,0.0
1676032079.260247,744,0.0
1676032079.261368,745,0.0
1676032079.262422,746,0.0
1676032079.263513,747,0.0
1676032079.264605,748,0.0
1676032079.26567,749,0.0
1676032079.266715,750,0.0
1676032079.267817,751,0.0
1676032079.268898,752,0.0
1676032079.269981,753,0.0
1676032079.271047,754,0.0
1676032079.272146,755,0.0
1676032079.273205,756,0.0
1676032079.274253,757,0.0
1676032079.275333,758,0.0
1676032079.276406,759,0.0
1676032079.277467,760,0.0
1676032079.278581,761,0.0
1676032079.279704,762,0.0
1676032079.280813,763,0.0
1676032079.281876,764,0.0
1676032079.282944,765,0.0
1676032079.284008,766,0.0
1676032079.285064,767,0.0
1676032079.286116,768,0.0
1676032079.287217,769,0.0
1676032079.288332,770,0.0
1676032079.289391,771,0.0
1676032079.290446,772,0.0
1676032079.29155,773,0.0
1676032079.292591,774,0.0
1676032079.293637,775,0.0
1676032079.29469,776,0.0
1676032079.295813,777,0.0
1676032079.296913,778,0.0
1676032079.297965,779,0.0
1676032079.299012,780,0.0
1676032079.3001,781,0.0
1676032079.301142,782,0.0
1676032079.302193,783,0.0
1676032079.303289,784,0.0
1676032079.304509,785,0.0
1676032079.30573,786,0.0
1676032079.306886,787,0.0
1676032079.308032,788,0.0
1676032079.309116,789,0.0
1676032079.310386,790,0.0
1676032079.31153,791,0.0
1676032079.312624,792,0.0
1676032079.313716,793,0.0
1676032079.314768,794,0.0
1676032079.315891,795,0.0
1676032079.317005,796,0.0
1676032079.318094,797,0.0
1676032079.319345,798,0.0
1676032079.320453,799,0.0
1676032079.321558,800,0.0
1676032079.322645,801,0.0
1676032079.323734,802,0.0
1676032079.324851,803,0.0
1676032079.325907,804,0.0
1676032079.326997,805,0.0
1676032079.32811,806,0.0
1676032079.329204,807,0.0
1676032079.330298,808,0.0
1676032079.331395,809,0.0
1676032079.33253,810,0.0
1676032079.333644,811,0.0
1676032079.334711,812,0.0
1676032079.335823,813,0.0
1676032079.336884,814,0.0
1676032079.337945,815,0.0
1676032079.339005,816,0.0
1676032079.340131,817,0.0
1676032079.341226,818,0.0
1676032079.342295,819,0.0
1676032079.343401,820,0.0
1676032079.344542,821,0.0
1676032079.345602,822,0.0
1676032079.346686,823,0.0
1676032079.34778,824,0.0
1676032079.348887,825,0.0
1676032079.349967,826,0.0
1676032079.351039,827,0.0
1676032079.352187,828,0.0
1676032079.353295,829,0.0
1676032079.354367,830,0.0
1676032079.355639,831,0.0
1676032079.356698,832,0.0
1676032079.357778,833,0.0
1676032079.358835,834,0.0
1676032079.359955,835,0.0
1676032079.361047,836,0.0
1676032079.362124,837,0.0
1676032079.363233,838,0.0
1676032079.36437,839,0.0
1676032079.365498,840,0.0
1676032079.366556,841,0.0
1676032079.367667,842,0.0
1676032079.368774,843,0.0
1676032079.370058,844,0.0
1676032079.371171,845,0.0
1676032079.372254,846,0.0
1676032079.373312,847,0.0
1676032079.374378,848,0.0
1676032079.375484,849,0.0
1676032079.376605,850,0.0
1676032079.377683,851,0.0
1676032079.378987,852,0.0
1676032079.380116,853,0.0
1676032079.381188,854,0.0
1676032079.38225,855,0.0
1676032079.383316,856,0.0
1676032079.384417,857,0.0
1676032079.385519,858,0.0
1676032079.386579,859,0.0
1676032079.387669,860,0.0
1676032079.388777,861,0.0
1676032079.389859,862,0.0
1676032079.390948,863,0.0
1676032079.39201,864,0.0
1676032079.393091,865,0.0
1676032079.394207,866,0.0
1676032079.395337,867,0.0
1676032079.396466,868,0.0
1676032079.397767,869,0.0
1676032079.399024,870,0.0
1676032079.400145,871,0.0
1676032079.401206,872,0.0
1676032079.402278,873,0.0
1676032079.403342,874,0.0
1676032079.404449,875,0.0
1676032079.40555,876,0.0
1676032079.406606,877,0.0
1676032079.408003,878,0.0
1676032079.409934,879,0.0
1676032079.41196,880,0.0
1676032079.413845,881,0.0
1676032079.4159,882,0.0
1676032079.417167,883,0.0
1676032079.418295,884,0.0
1676032079.419474,885,0.0
1676032079.420648,886,0.0
1676032079.421832,887,0.0
1676032079.42314,888,0.0
1676032079.424353,889,0.0
1676032079.425512,890,0.0
1676032079.426638,891,0.0
1676032079.427828,892,0.0
1676032079.429025,893,0.0
1676032079.43017,894,0.0
1676032079.431356,895,0.0
1676032079.432547,896,0.0
1676032079.433718,897,0.0
1676032079.43489,898,0.0
1676032079.436078,899,0.0
1676032079.437257,900,0.0
1676032079.438448,901,0.0
1676032079.439628,902,0.0
1676032079.440801,903,0.0
1676032079.441928,904,0.0
1676032079.443099,905,0.0
1676032079.444245,906,0.0
1676032079.445381,907,0.0
1676032079.446527,908,0.0
1676032079.44769,909,0.0
1676032079.448801,910,0.0
1676032079.449917,911,0.0
1676032079.451044,912,0.0
1676032079.452194,913,0.0
1676032079.453315,914,0.0
1676032079.454456,915,0.0
1676032079.455603,916,0.0
1676032079.456731,917,0.0
1676032079.457843,918,0.0
1676032079.45897,919,0.0
1676032079.460117,920,0.0
1676032079.461252,921,0.0
1676032079.462351,922,0.0
1676032079.463608,923,0.0
1676032079.464802,924,0.0
1676032079.465941,925,0.0
1676032079.467056,926,0.0
1676032079.468183,927,0.0
1676032079.469304,928,0.0
1676032079.470442,929,0.0
1676032079.471614,930,0.0
1676032079.472732,931,0.0
1676032079.473825,932,0.0
1676032079.474968,933,0.0
1676032079.476109,934,0.0
1676032079.477235,935,0.0
1676032079.478349,936,0.0
1676032079.479518,937,0.0
1676032079.480645,938,0.0
1676032079.481743,939,0.0
1676032079.482855,940,0.0
1676032079.484032,941,0.0
1676032079.485136,942,0.0
1676032079.486269,943,0.0
1676032079.487411,944,0.0
1676032079.488546,945,0.0
1676032079.489678,946,0.0
1676032079.490805,947,0.0
1676032079.491999,948,0.0
1676032079.493149,949,0.0
1676032079.494288,950,0.0
1676032079.495424,951,0.0
1676032079.496544,952,0.0
1676032079.497689,953,0.0
1676032079.499221,954,0.0
1676032079.500359,955,0.0
1676032079.501468,956,0.0
1676032079.502607,957,0.0
1676032079.503761,958,0.0
1676032079.504874,959,0.0
1676032079.505997,960,0.0
1676032079.507115,961,0.0
1676032079.508243,962,0.0
1676032079.509356,963,0.0
1676032079.51046,964,0.0
1676032079.511599,965,0.0
1676032079.51271,966,0.0
1676032079.513815,967,0.0
1676032079.514931,968,0.0
1676032079.516081,969,0.0
1676032079.517198,970,0.0
1676032079.518314,971,0.0
1676032079.519459,972,0.0
1676032079.520596,973,0.0
1676032079.521699,974,0.0
1676032079.522797,975,0.0
1676032079.523964,976,0.0
1676032079.525432,977,0.0
1676032079.526565,978,0.0
1676032079.527782,979,0.0
1676032079.528931,980,0.0
1676032079.530043,981,0.0
1676032079.531168,982,0.0
1676032079.532285,983,0.0
1676032079.533401,984,0.0
1676032079.534539,985,0.0
1676032079.535718,986,0.0
1676032079.536853,987,0.0
1676032079.537981,988,0.0
1676032079.539143,989,0.0
1676032079.540276,990,0.0
1676032079.541387,991,0.0
1676032079.5425,992,0.0
1676032079.543632,993,0.0
1676032079.544742,994,0.0
1676032079.545864,995,0.0
1676032079.547005,996,0.0
1676032079.548137,997,0.0
1676032079.549248,998,0.0
1676032079.55036,999,0.0


==> csvs/generalization/d_512_m_4096.csv <==
Wall time,Step,Value
1676032438.355194,0,1.0
1676032438.356699,1,1.0
1676032438.357693,2,1.0
1676032438.358754,3,1.0
1676032438.359961,4,1.0
1676032438.36094,5,1.0
1676032438.361927,6,1.0
1676032438.362914,7,1.0
1676032438.363943,8,1.0
1676032438.364911,9,1.0
1676032438.365893,10,1.0
1676032438.366881,11,1.0
1676032438.367902,12,1.0
1676032438.368883,13,1.0
1676032438.369858,14,1.0
1676032438.370839,15,1.0
1676032438.371886,16,1.0
1676032438.372866,17,1.0
1676032438.373828,18,1.0
1676032438.374807,19,1.0
1676032438.375816,20,1.0
1676032438.3768,21,1.0
1676032438.377765,22,1.0
1676032438.37875,23,1.0
1676032438.379754,24,1.0
1676032438.380737,25,1.0
1676032438.381687,26,1.0
1676032438.382678,27,1.0
1676032438.383705,28,1.0
1676032438.384688,29,1.0
1676032438.385646,30,1.0
1676032438.386619,31,1.0
1676032438.387615,32,1.0
1676032438.388602,33,1.0
1676032438.389556,34,1.0
1676032438.390536,35,1.0
1676032438.391533,36,1.0
1676032438.392516,37,1.0
1676032438.393476,38,1.0
1676032438.394461,39,1.0
1676032438.395453,40,1.0
1676032438.396437,41,1.0
1676032438.397393,42,1.0
1676032438.398371,43,1.0
1676032438.399368,44,1.0
1676032438.400366,45,1.0
1676032438.401318,46,1.0
1676032438.402297,47,0.9699999690055847
1676032438.403293,48,0.8899999856948853
1676032438.404275,49,0.8399999737739563
1676032438.405235,50,0.75
1676032438.406217,51,0.5999999642372131
1676032438.407229,52,0.4599999785423279
1676032438.408232,53,0.3100000023841858
1676032438.409191,54,0.1899999976158142
1676032438.410167,55,0.11999999731779099
1676032438.411154,56,0.05999999865889549
1676032438.412154,57,0.029999999329447746
1676032438.413115,58,0.019999999552965164
1676032438.414094,59,0.009999999776482582
1676032438.415111,60,0.009999999776482582
1676032438.416086,61,0.0
1676032438.41704,62,0.0
1676032438.418016,63,0.0
1676032438.41921,64,0.0
1676032438.42039,65,0.0
1676032438.421363,66,0.0
1676032438.422351,67,0.0
1676032438.423385,68,0.0
1676032438.424385,69,0.0
1676032438.425358,70,0.0
1676032438.426353,71,0.0
1676032438.427366,72,0.0
1676032438.428368,73,0.0
1676032438.429336,74,0.0
1676032438.430321,75,0.0
1676032438.431328,76,0.0
1676032438.432342,77,0.0
1676032438.433314,78,0.0
1676032438.434305,79,0.0
1676032438.435508,80,0.0
1676032438.436492,81,0.0
1676032438.437446,82,0.0
1676032438.438419,83,0.0
1676032438.439411,84,0.0
1676032438.440397,85,0.0
1676032438.441349,86,0.0
1676032438.442311,87,0.0
1676032438.443284,88,0.0
1676032438.444251,89,0.0
1676032438.445186,90,0.0
1676032438.446141,91,0.0
1676032438.447145,92,0.0
1676032438.448145,93,0.0
1676032438.449078,94,0.0
1676032438.450051,95,0.0
1676032438.451033,96,0.0
1676032438.452023,97,0.0
1676032438.452967,98,0.0
1676032438.453929,99,0.0
1676032438.454903,100,0.0
1676032438.455908,101,0.0
1676032438.457009,102,0.0
1676032438.457983,103,0.0
1676032438.458978,104,0.0
1676032438.459972,105,0.0
1676032438.460933,106,0.0
1676032438.461889,107,0.0
1676032438.462857,108,0.0
1676032438.463872,109,0.0
1676032438.464829,110,0.0
1676032438.465759,111,0.0
1676032438.466689,112,0.0
1676032438.467673,113,0.0
1676032438.468678,114,0.0
1676032438.469637,115,0.0
1676032438.470612,116,0.0
1676032438.471638,117,0.0
1676032438.472589,118,0.0
1676032438.473532,119,0.0
1676032438.474486,120,0.0
1676032438.475477,121,0.0
1676032438.476437,122,0.0
1676032438.477371,123,0.0
1676032438.478338,124,0.0
1676032438.479337,125,0.0
1676032438.480307,126,0.0
1676032438.481239,127,0.0
1676032438.482213,128,0.0
1676032438.483212,129,0.0
1676032438.484182,130,0.0
1676032438.485115,131,0.0
1676032438.486088,132,0.0
1676032438.487069,133,0.0
1676032438.488026,134,0.0
1676032438.488964,135,0.0
1676032438.489916,136,0.0
1676032438.490901,137,0.0
1676032438.49189,138,0.0
1676032438.492824,139,0.0
1676032438.494119,140,0.0
1676032438.495228,141,0.0
1676032438.4962,142,0.0
1676032438.497154,143,0.0
1676032438.498134,144,0.0
1676032438.499135,145,0.0
1676032438.500105,146,0.0
1676032438.501058,147,0.0
1676032438.502033,148,0.0
1676032438.503022,149,0.0
1676032438.504006,150,0.0
1676032438.504947,151,0.0
1676032438.5059,152,0.0
1676032438.506876,153,0.0
1676032438.507853,154,0.0
1676032438.508802,155,0.0
1676032438.509771,156,0.0
1676032438.510761,157,0.0
1676032438.511759,158,0.0
1676032438.512707,159,0.0
1676032438.513656,160,0.0
1676032438.514626,161,0.0
1676032438.515805,162,0.0
1676032438.516782,163,0.0
1676032438.517725,164,0.0
1676032438.518731,165,0.0
1676032438.519702,166,0.0
1676032438.520647,167,0.0
1676032438.521593,168,0.0
1676032438.52255,169,0.0
1676032438.523526,170,0.0
1676032438.524466,171,0.0
1676032438.525402,172,0.0
1676032438.526395,173,0.0
1676032438.527399,174,0.0
1676032438.52835,175,0.0
1676032438.5293,176,0.0
1676032438.530281,177,0.0
1676032438.531266,178,0.0
1676032438.532218,179,0.0
1676032438.533161,180,0.0
1676032438.534106,181,0.0
1676032438.535266,182,0.0
1676032438.536279,183,0.0
1676032438.537231,184,0.0
1676032438.538202,185,0.0
1676032438.539412,186,0.0
1676032438.5404,187,0.0
1676032438.541358,188,0.0
1676032438.5425,189,0.0
1676032438.543602,190,0.0
1676032438.544781,191,0.0
1676032438.545754,192,0.0
1676032438.546707,193,0.0
1676032438.547703,194,0.0
1676032438.548646,195,0.0
1676032438.549603,196,0.0
1676032438.550571,197,0.0
1676032438.551555,198,0.0
1676032438.552918,199,0.0
1676032438.554008,200,0.0
1676032438.555013,201,0.0
1676032438.555993,202,0.0
1676032438.557084,203,0.0
1676032438.558042,204,0.0
1676032438.559026,205,0.0
1676032438.560005,206,0.0
1676032438.560956,207,0.0
1676032438.561928,208,0.0
1676032438.562891,209,0.0
1676032438.563874,210,0.0
1676032438.56484,211,0.0
1676032438.565787,212,0.0
1676032438.566778,213,0.0
1676032438.567756,214,0.0
1676032438.568704,215,0.0
1676032438.569771,216,0.0
1676032438.570956,217,0.0
1676032438.572094,218,0.0
1676032438.573786,219,0.0
1676032438.575623,220,0.0
1676032438.576942,221,0.0
1676032438.578671,222,0.0
1676032438.579673,223,0.0
1676032438.580641,224,0.0
1676032438.581602,225,0.0
1676032438.582576,226,0.0
1676032438.583603,227,0.0
1676032438.584546,228,0.0
1676032438.585525,229,0.0
1676032438.586519,230,0.0
1676032438.587527,231,0.0
1676032438.588496,232,0.0
1676032438.589457,233,0.0
1676032438.590428,234,0.0
1676032438.591424,235,0.0
1676032438.592366,236,0.0
1676032438.593345,237,0.0
1676032438.594315,238,0.0
1676032438.595333,239,0.0
1676032438.596287,240,0.0
1676032438.597259,241,0.0
1676032438.598234,242,0.0
1676032438.599234,243,0.0
1676032438.600193,244,0.0
1676032438.601156,245,0.0
1676032438.60211,246,0.0
1676032438.603093,247,0.0
1676032438.604043,248,0.0
1676032438.604999,249,0.0
1676032438.605975,250,0.0
1676032438.606957,251,0.0
1676032438.607935,252,0.0
1676032438.608885,253,0.0
1676032438.609852,254,0.0
1676032438.610828,255,0.0
1676032438.611832,256,0.0
1676032438.612777,257,0.0
1676032438.613746,258,0.0
1676032438.614718,259,0.0
1676032438.61571,260,0.0
1676032438.616672,261,0.0
1676032438.617646,262,0.0
1676032438.618627,263,0.0
1676032438.619617,264,0.0
1676032438.620605,265,0.0
1676032438.621572,266,0.0
1676032438.622561,267,0.0
1676032438.623558,268,0.0
1676032438.624539,269,0.0
1676032438.625506,270,0.0
1676032438.626478,271,0.0
1676032438.627491,272,0.0
1676032438.628489,273,0.0
1676032438.629458,274,0.0
1676032438.630434,275,0.0
1676032438.631421,276,0.0
1676032438.632404,277,0.0
1676032438.633375,278,0.0
1676032438.63435,279,0.0
1676032438.63535,280,0.0
1676032438.636347,281,0.0
1676032438.637327,282,0.0
1676032438.638302,283,0.0
1676032438.639305,284,0.0
1676032438.640307,285,0.0
1676032438.641281,286,0.0
1676032438.642468,287,0.0
1676032438.643572,288,0.0
1676032438.644601,289,0.0
1676032438.645829,290,0.0
1676032438.647013,291,0.0
1676032438.648017,292,0.0
1676032438.64898,293,0.0
1676032438.649926,294,0.0
1676032438.650874,295,0.0
1676032438.651885,296,0.0
1676032438.652873,297,0.0
1676032438.653817,298,0.0
1676032438.654778,299,0.0
1676032438.655776,300,0.0
1676032438.656763,301,0.0
1676032438.657857,302,0.0
1676032438.658847,303,0.0
1676032438.659865,304,0.0
1676032438.66086,305,0.0
1676032438.661787,306,0.0
1676032438.662732,307,0.0
1676032438.663736,308,0.0
1676032438.664732,309,0.0
1676032438.665708,310,0.0
1676032438.666652,311,0.0
1676032438.667658,312,0.0
1676032438.668662,313,0.0
1676032438.669614,314,0.0
1676032438.67061,315,0.0
1676032438.671756,316,0.0
1676032438.672764,317,0.0
1676032438.673745,318,0.0
1676032438.674727,319,0.0
1676032438.675746,320,0.0
1676032438.676738,321,0.0
1676032438.677716,322,0.0
1676032438.678831,323,0.0
1676032438.680072,324,0.0
1676032438.681683,325,0.0
1676032438.683654,326,0.0
1676032438.684829,327,0.0
1676032438.686215,328,0.0
1676032438.687938,329,0.0
1676032438.688971,330,0.0
1676032438.68997,331,0.0
1676032438.690977,332,0.0
1676032438.691988,333,0.0
1676032438.692983,334,0.0
1676032438.693952,335,0.0
1676032438.694958,336,0.0
1676032438.695971,337,0.0
1676032438.696961,338,0.0
1676032438.697938,339,0.0
1676032438.698946,340,0.0
1676032438.699952,341,0.0
1676032438.700965,342,0.0
1676032438.701948,343,0.0
1676032438.702916,344,0.0
1676032438.703939,345,0.0
1676032438.704934,346,0.0
1676032438.705927,347,0.0
1676032438.706912,348,0.0
1676032438.707938,349,0.0
1676032438.708927,350,0.0
1676032438.709907,351,0.0
1676032438.710894,352,0.0
1676032438.71191,353,0.0
1676032438.712891,354,0.0
1676032438.713887,355,0.0
1676032438.714867,356,0.0
1676032438.715883,357,0.0
1676032438.716863,358,0.0
1676032438.717806,359,0.0
1676032438.718753,360,0.0
1676032438.719758,361,0.0
1676032438.720766,362,0.0
1676032438.721714,363,0.0
1676032438.72266,364,0.0
1676032438.723664,365,0.0
1676032438.724656,366,0.0
1676032438.725612,367,0.0
1676032438.726562,368,0.0
1676032438.727557,369,0.0
1676032438.728554,370,0.0
1676032438.729514,371,0.0
1676032438.73048,372,0.0
1676032438.731494,373,0.0
1676032438.73248,374,0.0
1676032438.73345,375,0.0
1676032438.7344,376,0.0
1676032438.735384,377,0.0
1676032438.736378,378,0.0
1676032438.73754,379,0.0
1676032438.738823,380,0.0
1676032438.740072,381,0.0
1676032438.741549,382,0.0
1676032438.743541,383,0.0
1676032438.744849,384,0.0
1676032438.746789,385,0.0
1676032438.747829,386,0.0
1676032438.748827,387,0.0
1676032438.749833,388,0.0
1676032438.751063,389,0.0
1676032438.752305,390,0.0
1676032438.753299,391,0.0
1676032438.754299,392,0.0
1676032438.755319,393,0.0
1676032438.756368,394,0.0
1676032438.757353,395,0.0
1676032438.758509,396,0.0
1676032438.759557,397,0.0
1676032438.76056,398,0.0
1676032438.761556,399,0.0
1676032438.762695,400,0.0
1676032438.76401,401,0.0
1676032438.765497,402,0.0
1676032438.767866,403,0.0
1676032438.769186,404,0.0
1676032438.771168,405,0.0
1676032438.772507,406,0.0
1676032438.773503,407,0.0
1676032438.774506,408,0.0
1676032438.77553,409,0.0
1676032438.776565,410,0.0
1676032438.777554,411,0.0
1676032438.778528,412,0.0
1676032438.779549,413,0.0
1676032438.78053,414,0.0
1676032438.781504,415,0.0
1676032438.782477,416,0.0
1676032438.783487,417,0.0
1676032438.784463,418,0.0
1676032438.785434,419,0.0
1676032438.786408,420,0.0
1676032438.787402,421,0.0
1676032438.788387,422,0.0
1676032438.789362,423,0.0
1676032438.790335,424,0.0
1676032438.791344,425,0.0
1676032438.792325,426,0.0
1676032438.793302,427,0.0
1676032438.794305,428,0.0
1676032438.7957,429,0.0
1676032438.796722,430,0.0
1676032438.797893,431,0.0
1676032438.799094,432,0.0
1676032438.800106,433,0.0
1676032438.801102,434,0.0
1676032438.802087,435,0.0
1676032438.803091,436,0.0
1676032438.804139,437,0.0
1676032438.805146,438,0.0
1676032438.806133,439,0.0
1676032438.807179,440,0.0
1676032438.808176,441,0.0
1676032438.809143,442,0.0
1676032438.810109,443,0.0
1676032438.811089,444,0.0
1676032438.812084,445,0.0
1676032438.813059,446,0.0
1676032438.81402,447,0.0
1676032438.814993,448,0.0
1676032438.815979,449,0.0
1676032438.816946,450,0.0
1676032438.817915,451,0.0
1676032438.818878,452,0.0
1676032438.819886,453,0.0
1676032438.820862,454,0.0
1676032438.821833,455,0.0
1676032438.8228,456,0.0
1676032438.823805,457,0.0
1676032438.824785,458,0.0
1676032438.825753,459,0.0
1676032438.826719,460,0.0
1676032438.827726,461,0.0
1676032438.828701,462,0.0
1676032438.829675,463,0.0
1676032438.830646,464,0.0
1676032438.831647,465,0.0
1676032438.832622,466,0.0
1676032438.83359,467,0.0
1676032438.834555,468,0.0
1676032438.835545,469,0.0
1676032438.836512,470,0.0
1676032438.837481,471,0.0
1676032438.838446,472,0.0
1676032438.83945,473,0.0
1676032438.840433,474,0.0
1676032438.841409,475,0.0
1676032438.842373,476,0.0
1676032438.843369,477,0.0
1676032438.844395,478,0.0
1676032438.845367,479,0.0
1676032438.84636,480,0.0
1676032438.847362,481,0.0
1676032438.848358,482,0.0
1676032438.84933,483,0.0
1676032438.8503,484,0.0
1676032438.851279,485,0.0
1676032438.852258,486,0.0
1676032438.853231,487,0.0
1676032438.854203,488,0.0
1676032438.855191,489,0.0
1676032438.85618,490,0.0
1676032438.857158,491,0.0
1676032438.858131,492,0.0
1676032438.859259,493,0.0
1676032438.860231,494,0.0
1676032438.861202,495,0.0
1676032438.862171,496,0.0
1676032438.863257,497,0.0
1676032438.864449,498,0.0
1676032438.866028,499,0.0
1676032438.868003,500,0.0
1676032438.869299,501,0.0
1676032438.871237,502,0.0
1676032438.872632,503,0.0
1676032438.873609,504,0.0
1676032438.874576,505,0.0
1676032438.875571,506,0.0
1676032438.876555,507,0.0
1676032438.877527,508,0.0
1676032438.878499,509,0.0
1676032438.879498,510,0.0
1676032438.880471,511,0.0
1676032438.88144,512,0.0
1676032438.882425,513,0.0
1676032438.883407,514,0.0
1676032438.884379,515,0.0
1676032438.885347,516,0.0
1676032438.886318,517,0.0
1676032438.887309,518,0.0
1676032438.888308,519,0.0
1676032438.889285,520,0.0
1676032438.890461,521,0.0
1676032438.891439,522,0.0
1676032438.892404,523,0.0
1676032438.893353,524,0.0
1676032438.894309,525,0.0
1676032438.89527,526,0.0
1676032438.896222,527,0.0
1676032438.897168,528,0.0
1676032438.898082,529,0.0
1676032438.899003,530,0.0
1676032438.899962,531,0.0
1676032438.900911,532,0.0
1676032438.901852,533,0.0
1676032438.902795,534,0.0
1676032438.903774,535,0.0
1676032438.904731,536,0.0
1676032438.905688,537,0.0
1676032438.906639,538,0.0
1676032438.907607,539,0.0
1676032438.908569,540,0.0
1676032438.909509,541,0.0
1676032438.910426,542,0.0
1676032438.911363,543,0.0
1676032438.91232,544,0.0
1676032438.913265,545,0.0
1676032438.914678,546,0.0
1676032438.915723,547,0.0
1676032438.91668,548,0.0
1676032438.917642,549,0.0
1676032438.918598,550,0.0
1676032438.919582,551,0.0
1676032438.920535,552,0.0
1676032438.921492,553,0.0
1676032438.922446,554,0.0
1676032438.923413,555,0.0
1676032438.924372,556,0.0
1676032438.925325,557,0.0
1676032438.926282,558,0.0
1676032438.927246,559,0.0
1676032438.928213,560,0.0
1676032438.929163,561,0.0
1676032438.930111,562,0.0
1676032438.9314,563,0.0
1676032438.932567,564,0.0
1676032438.934177,565,0.0
1676032438.936195,566,0.0
1676032438.937567,567,0.0
1676032438.939373,568,0.0
1676032438.940397,569,0.0
1676032438.941399,570,0.0
1676032438.94241,571,0.0
1676032438.943432,572,0.0
1676032438.944416,573,0.0
1676032438.945396,574,0.0
1676032438.946392,575,0.0
1676032438.947408,576,0.0
1676032438.948407,577,0.0
1676032438.949383,578,0.0
1676032438.950379,579,0.0
1676032438.951374,580,0.0
1676032438.952369,581,0.0
1676032438.953332,582,0.0
1676032438.954304,583,0.0
1676032438.955293,584,0.0
1676032438.956266,585,0.0
1676032438.957256,586,0.0
1676032438.958258,587,0.0
1676032438.959412,588,0.0
1676032438.960395,589,0.0
1676032438.96139,590,0.0
1676032438.962372,591,0.0
1676032438.963388,592,0.0
1676032438.964394,593,0.0
1676032438.965387,594,0.0
1676032438.966361,595,0.0
1676032438.967373,596,0.0
1676032438.968356,597,0.0
1676032438.969339,598,0.0
1676032438.970326,599,0.0
1676032438.971358,600,0.0
1676032438.972425,601,0.0
1676032438.973408,602,0.0
1676032438.974436,603,0.0
1676032438.975447,604,0.0
1676032438.976442,605,0.0
1676032438.977426,606,0.0
1676032438.978404,607,0.0
1676032438.979401,608,0.0
1676032438.980434,609,0.0
1676032438.98142,610,0.0
1676032438.982403,611,0.0
1676032438.983379,612,0.0
1676032438.984383,613,0.0
1676032438.985373,614,0.0
1676032438.986383,615,0.0
1676032438.987379,616,0.0
1676032438.988364,617,0.0
1676032438.989327,618,0.0
1676032438.990517,619,0.0
1676032438.991687,620,0.0
1676032438.992686,621,0.0
1676032438.993875,622,0.0
1676032438.994912,623,0.0
1676032438.995947,624,0.0
1676032438.996926,625,0.0
1676032438.997926,626,0.0
1676032438.99894,627,0.0
1676032438.999952,628,0.0
1676032439.00108,629,0.0
1676032439.002049,630,0.0
1676032439.003032,631,0.0
1676032439.004013,632,0.0
1676032439.005014,633,0.0
1676032439.005978,634,0.0
1676032439.006954,635,0.0
1676032439.007918,636,0.0
1676032439.00888,637,0.0
1676032439.009815,638,0.0
1676032439.010826,639,0.0
1676032439.011845,640,0.0
1676032439.012905,641,0.0
1676032439.013906,642,0.0
1676032439.014908,643,0.0
1676032439.015935,644,0.0
1676032439.016947,645,0.0
1676032439.017925,646,0.0
1676032439.01896,647,0.0
1676032439.01997,648,0.0
1676032439.020981,649,0.0
1676032439.021955,650,0.0
1676032439.022961,651,0.0
1676032439.023978,652,0.0
1676032439.024982,653,0.0
1676032439.025952,654,0.0
1676032439.026976,655,0.0
1676032439.027994,656,0.0
1676032439.029017,657,0.0
1676032439.030122,658,0.0
1676032439.03136,659,0.0
1676032439.032763,660,0.0
1676032439.034727,661,0.0
1676032439.036135,662,0.0
1676032439.037946,663,0.0
1676032439.039745,664,0.0
1676032439.041384,665,0.0
1676032439.043358,666,0.0
1676032439.044688,667,0.0
1676032439.046617,668,0.0
1676032439.048022,669,0.0
1676032439.049052,670,0.0
1676032439.050067,671,0.0
1676032439.051095,672,0.0
1676032439.052103,673,0.0
1676032439.053101,674,0.0
1676032439.054076,675,0.0
1676032439.055054,676,0.0
1676032439.056054,677,0.0
1676032439.057043,678,0.0
1676032439.058027,679,0.0
1676032439.059025,680,0.0
1676032439.060126,681,0.0
1676032439.061131,682,0.0
1676032439.062143,683,0.0
1676032439.063162,684,0.0
1676032439.064177,685,0.0
1676032439.065156,686,0.0
1676032439.066121,687,0.0
1676032439.067145,688,0.0
1676032439.068182,689,0.0
1676032439.069206,690,0.0
1676032439.070196,691,0.0
1676032439.071212,692,0.0
1676032439.072233,693,0.0
1676032439.073232,694,0.0
1676032439.074228,695,0.0
1676032439.075215,696,0.0
1676032439.076235,697,0.0
1676032439.077239,698,0.0
1676032439.078249,699,0.0
1676032439.079266,700,0.0
1676032439.080372,701,0.0
1676032439.081587,702,0.0
1676032439.083083,703,0.0
1676032439.0844,704,0.0
1676032439.08634,705,0.0
1676032439.087958,706,0.0
1676032439.08956,707,0.0
1676032439.090563,708,0.0
1676032439.09159,709,0.0
1676032439.092603,710,0.0
1676032439.093599,711,0.0
1676032439.094609,712,0.0
1676032439.09562,713,0.0
1676032439.096585,714,0.0
1676032439.09758,715,0.0
1676032439.098578,716,0.0
1676032439.099604,717,0.0
1676032439.100769,718,0.0
1676032439.10197,719,0.0
1676032439.102953,720,0.0
1676032439.104228,721,0.0
1676032439.105252,722,0.0
1676032439.106284,723,0.0
1676032439.107335,724,0.0
1676032439.108347,725,0.0
1676032439.109334,726,0.0
1676032439.110376,727,0.0
1676032439.111407,728,0.0
1676032439.112463,729,0.0
1676032439.113475,730,0.0
1676032439.114497,731,0.0
1676032439.115543,732,0.0
1676032439.116575,733,0.0
1676032439.117588,734,0.0
1676032439.118593,735,0.0
1676032439.119599,736,0.0
1676032439.120631,737,0.0
1676032439.121625,738,0.0
1676032439.122633,739,0.0
1676032439.123647,740,0.0
1676032439.124876,741,0.0
1676032439.125868,742,0.0
1676032439.126858,743,0.0
1676032439.127882,744,0.0
1676032439.128869,745,0.0
1676032439.129824,746,0.0
1676032439.13082,747,0.0
1676032439.131852,748,0.0
1676032439.132867,749,0.0
1676032439.133861,750,0.0
1676032439.134833,751,0.0
1676032439.135863,752,0.0
1676032439.137093,753,0.0
1676032439.138317,754,0.0
1676032439.139314,755,0.0
1676032439.140483,756,0.0
1676032439.141459,757,0.0
1676032439.142431,758,0.0
1676032439.143421,759,0.0
1676032439.144412,760,0.0
1676032439.145429,761,0.0
1676032439.146405,762,0.0
1676032439.147478,763,0.0
1676032439.148458,764,0.0
1676032439.149451,765,0.0
1676032439.150424,766,0.0
1676032439.151421,767,0.0
1676032439.152414,768,0.0
1676032439.153391,769,0.0
1676032439.154361,770,0.0
1676032439.155367,771,0.0
1676032439.156385,772,0.0
1676032439.157381,773,0.0
1676032439.15838,774,0.0
1676032439.159381,775,0.0
1676032439.16051,776,0.0
1676032439.161493,777,0.0
1676032439.162482,778,0.0
1676032439.163493,779,0.0
1676032439.164478,780,0.0
1676032439.165466,781,0.0
1676032439.166451,782,0.0
1676032439.167449,783,0.0
1676032439.168436,784,0.0
1676032439.169414,785,0.0
1676032439.170397,786,0.0
1676032439.171426,787,0.0
1676032439.172423,788,0.0
1676032439.173411,789,0.0
1676032439.174409,790,0.0
1676032439.175399,791,0.0
1676032439.17639,792,0.0
1676032439.177383,793,0.0
1676032439.178353,794,0.0
1676032439.179345,795,0.0
1676032439.18033,796,0.0
1676032439.181313,797,0.0
1676032439.182295,798,0.0
1676032439.183274,799,0.0
1676032439.184249,800,0.0
1676032439.185229,801,0.0
1676032439.186205,802,0.0
1676032439.1872,803,0.0
1676032439.188197,804,0.0
1676032439.189185,805,0.0
1676032439.190376,806,0.0
1676032439.191361,807,0.0
1676032439.192335,808,0.0
1676032439.193485,809,0.0
1676032439.194464,810,0.0
1676032439.19546,811,0.0
1676032439.196639,812,0.0
1676032439.197811,813,0.0
1676032439.198786,814,0.0
1676032439.19998,815,0.0
1676032439.200953,816,0.0
1676032439.201913,817,0.0
1676032439.202878,818,0.0
1676032439.203886,819,0.0
1676032439.204875,820,0.0
1676032439.206071,821,0.0
1676032439.207276,822,0.0
1676032439.208263,823,0.0
1676032439.209245,824,0.0
1676032439.210265,825,0.0
1676032439.211262,826,0.0
1676032439.212428,827,0.0
1676032439.213381,828,0.0
1676032439.214333,829,0.0
1676032439.215286,830,0.0
1676032439.216241,831,0.0
1676032439.217184,832,0.0
1676032439.218136,833,0.0
1676032439.219093,834,0.0
1676032439.220055,835,0.0
1676032439.221016,836,0.0
1676032439.22197,837,0.0
1676032439.22304,838,0.0
1676032439.224226,839,0.0
1676032439.225867,840,0.0
1676032439.227793,841,0.0
1676032439.229127,842,0.0
1676032439.23108,843,0.0
1676032439.23238,844,0.0
1676032439.233369,845,0.0
1676032439.234337,846,0.0
1676032439.235309,847,0.0
1676032439.236267,848,0.0
1676032439.237222,849,0.0
1676032439.23817,850,0.0
1676032439.239124,851,0.0
1676032439.24008,852,0.0
1676032439.241073,853,0.0
1676032439.242047,854,0.0
1676032439.243025,855,0.0
1676032439.244006,856,0.0
1676032439.244982,857,0.0
1676032439.245947,858,0.0
1676032439.246911,859,0.0
1676032439.247895,860,0.0
1676032439.248855,861,0.0
1676032439.249805,862,0.0
1676032439.250749,863,0.0
1676032439.251723,864,0.0
1676032439.252681,865,0.0
1676032439.25363,866,0.0
1676032439.254571,867,0.0
1676032439.255529,868,0.0
1676032439.256494,869,0.0
1676032439.25746,870,0.0
1676032439.258424,871,0.0
1676032439.259399,872,0.0
1676032439.260497,873,0.0
1676032439.261458,874,0.0
1676032439.262432,875,0.0
1676032439.263407,876,0.0
1676032439.264376,877,0.0
1676032439.265337,878,0.0
1676032439.266284,879,0.0
1676032439.267237,880,0.0
1676032439.268191,881,0.0
1676032439.269135,882,0.0
1676032439.270086,883,0.0
1676032439.271038,884,0.0
1676032439.271991,885,0.0
1676032439.272937,886,0.0
1676032439.274139,887,0.0
1676032439.275761,888,0.0
1676032439.277058,889,0.0
1676032439.279008,890,0.0
1676032439.280479,891,0.0
1676032439.282003,892,0.0
1676032439.282977,893,0.0
1676032439.283935,894,0.0
1676032439.284891,895,0.0
1676032439.285834,896,0.0
1676032439.286782,897,0.0
1676032439.287741,898,0.0
1676032439.288702,899,0.0
1676032439.289644,900,0.0
1676032439.290593,901,0.0
1676032439.291551,902,0.0
1676032439.292505,903,0.0
1676032439.29346,904,0.0
1676032439.294424,905,0.0
1676032439.295394,906,0.0
1676032439.296354,907,0.0
1676032439.297313,908,0.0
1676032439.298269,909,0.0
1676032439.29924,910,0.0
1676032439.300201,911,0.0
1676032439.30114,912,0.0
1676032439.302085,913,0.0
1676032439.303034,914,0.0
1676032439.303982,915,0.0
1676032439.30492,916,0.0
1676032439.305862,917,0.0
1676032439.306798,918,0.0
1676032439.307753,919,0.0
1676032439.308714,920,0.0
1676032439.309671,921,0.0
1676032439.310628,922,0.0
1676032439.311776,923,0.0
1676032439.312936,924,0.0
1676032439.313935,925,0.0
1676032439.31494,926,0.0
1676032439.315981,927,0.0
1676032439.317035,928,0.0
1676032439.318006,929,0.0
1676032439.318988,930,0.0
1676032439.31997,931,0.0
1676032439.320941,932,0.0
1676032439.321907,933,0.0
1676032439.322869,934,0.0
1676032439.323885,935,0.0
1676032439.324855,936,0.0
1676032439.325823,937,0.0
1676032439.326798,938,0.0
1676032439.327795,939,0.0
1676032439.328769,940,0.0
1676032439.329745,941,0.0
1676032439.330708,942,0.0
1676032439.331706,943,0.0
1676032439.332679,944,0.0
1676032439.333645,945,0.0
1676032439.334604,946,0.0
1676032439.3356,947,0.0
1676032439.336571,948,0.0
1676032439.337538,949,0.0
1676032439.338521,950,0.0
1676032439.339586,951,0.0
1676032439.340631,952,0.0
1676032439.341634,953,0.0
1676032439.3426,954,0.0
1676032439.343608,955,0.0
1676032439.344583,956,0.0
1676032439.345553,957,0.0
1676032439.346542,958,0.0
1676032439.347547,959,0.0
1676032439.348514,960,0.0
1676032439.349479,961,0.0
1676032439.350452,962,0.0
1676032439.351426,963,0.0
1676032439.352377,964,0.0
1676032439.353331,965,0.0
1676032439.354283,966,0.0
1676032439.35525,967,0.0
1676032439.356217,968,0.0
1676032439.357321,969,0.0
1676032439.358541,970,0.0
1676032439.360157,971,0.0
1676032439.361868,972,0.0
1676032439.363855,973,0.0
1676032439.365156,974,0.0
1676032439.366539,975,0.0
1676032439.367523,976,0.0
1676032439.368504,977,0.0
1676032439.369459,978,0.0
1676032439.370432,979,0.0
1676032439.371423,980,0.0
1676032439.372405,981,0.0
1676032439.373384,982,0.0
1676032439.374347,983,0.0
1676032439.375329,984,0.0
1676032439.376303,985,0.0
1676032439.377267,986,0.0
1676032439.378218,987,0.0
1676032439.379185,988,0.0
1676032439.380158,989,0.0
1676032439.381107,990,0.0
1676032439.382063,991,0.0
1676032439.38302,992,0.0
1676032439.383987,993,0.0
1676032439.384952,994,0.0
1676032439.385913,995,0.0
1676032439.386883,996,0.0
1676032439.387871,997,0.0
1676032439.388848,998,0.0
1676032439.389807,999,0.0


==> csvs/generalization/d_512_m_512.csv <==
Wall time,Step,Value
1676032218.105691,0,1.0
1676032218.107166,1,1.0
1676032218.108245,2,1.0
1676032218.109277,3,1.0
1676032218.110296,4,1.0
1676032218.111345,5,1.0
1676032218.11237,6,1.0
1676032218.11337,7,1.0
1676032218.114364,8,1.0
1676032218.115397,9,1.0
1676032218.116402,10,1.0
1676032218.117396,11,1.0
1676032218.118374,12,1.0
1676032218.119408,13,1.0
1676032218.120406,14,1.0
1676032218.121391,15,1.0
1676032218.122385,16,1.0
1676032218.123414,17,1.0
1676032218.124413,18,1.0
1676032218.125405,19,1.0
1676032218.126406,20,1.0
1676032218.127425,21,1.0
1676032218.128413,22,1.0
1676032218.129399,23,1.0
1676032218.130388,24,1.0
1676032218.131398,25,1.0
1676032218.132405,26,1.0
1676032218.133409,27,1.0
1676032218.134392,28,1.0
1676032218.135394,29,1.0
1676032218.136393,30,1.0
1676032218.137389,31,1.0
1676032218.138585,32,1.0
1676032218.139811,33,1.0
1676032218.140806,34,1.0
1676032218.141794,35,1.0
1676032218.14279,36,1.0
1676032218.143804,37,1.0
1676032218.144813,38,1.0
1676032218.1458,39,1.0
1676032218.146777,40,1.0
1676032218.147801,41,1.0
1676032218.148775,42,1.0
1676032218.149756,43,1.0
1676032218.150743,44,1.0
1676032218.151769,45,1.0
1676032218.152763,46,1.0
1676032218.153751,47,1.0
1676032218.154732,48,1.0
1676032218.155749,49,1.0
1676032218.156734,50,1.0
1676032218.157712,51,1.0
1676032218.158693,52,1.0
1676032218.159721,53,1.0
1676032218.16072,54,1.0
1676032218.161726,55,1.0
1676032218.162718,56,1.0
1676032218.163738,57,1.0
1676032218.164754,58,1.0
1676032218.165752,59,0.9799999594688416
1676032218.166745,60,0.9300000071525574
1676032218.167766,61,0.8899999856948853
1676032218.168767,62,0.8100000023841858
1676032218.169754,63,0.699999988079071
1676032218.170756,64,0.6299999952316284
1676032218.171782,65,0.5299999713897705
1676032218.172781,66,0.4099999964237213
1676032218.173762,67,0.29999998211860657
1676032218.174755,68,0.17000000178813934
1676032218.175781,69,0.08999999612569809
1676032218.176762,70,0.03999999910593033
1676032218.177742,71,0.019999999552965164
1676032218.17872,72,0.019999999552965164
1676032218.179744,73,0.019999999552965164
1676032218.180725,74,0.009999999776482582
1676032218.181706,75,0.0
1676032218.182678,76,0.0
1676032218.183693,77,0.0
1676032218.184671,78,0.0
1676032218.185638,79,0.0
1676032218.186622,80,0.0
1676032218.187626,81,0.0
1676032218.188608,82,0.0
1676032218.189586,83,0.0
1676032218.190559,84,0.0
1676032218.191571,85,0.0
1676032218.192557,86,0.0
1676032218.193537,87,0.0
1676032218.194514,88,0.0
1676032218.195514,89,0.0
1676032218.196498,90,0.0
1676032218.19748,91,0.0
1676032218.198457,92,0.0
1676032218.199476,93,0.0
1676032218.200458,94,0.0
1676032218.201435,95,0.0
1676032218.202416,96,0.0
1676032218.203423,97,0.0
1676032218.204407,98,0.0
1676032218.205391,99,0.0
1676032218.206372,100,0.0
1676032218.207547,101,0.0
1676032218.20853,102,0.0
1676032218.20951,103,0.0
1676032218.210492,104,0.0
1676032218.211509,105,0.0
1676032218.212492,106,0.0
1676032218.213467,107,0.0
1676032218.214435,108,0.0
1676032218.215457,109,0.0
1676032218.216445,110,0.0
1676032218.217415,111,0.0
1676032218.218384,112,0.0
1676032218.219389,113,0.0
1676032218.220364,114,0.0
1676032218.22134,115,0.0
1676032218.22232,116,0.0
1676032218.223323,117,0.0
1676032218.224305,118,0.0
1676032218.225288,119,0.0
1676032218.22627,120,0.0
1676032218.227264,121,0.0
1676032218.228245,122,0.0
1676032218.229223,123,0.0
1676032218.230194,124,0.0
1676032218.231187,125,0.0
1676032218.232169,126,0.0
1676032218.233149,127,0.0
1676032218.234129,128,0.0
1676032218.235132,129,0.0
1676032218.236123,130,0.0
1676032218.237104,131,0.0
1676032218.238081,132,0.0
1676032218.239279,133,0.0
1676032218.240448,134,0.0
1676032218.241427,135,0.0
1676032218.24241,136,0.0
1676032218.243409,137,0.0
1676032218.244386,138,0.0
1676032218.245371,139,0.0
1676032218.246339,140,0.0
1676032218.247355,141,0.0
1676032218.248353,142,0.0
1676032218.24933,143,0.0
1676032218.250301,144,0.0
1676032218.25132,145,0.0
1676032218.25231,146,0.0
1676032218.253287,147,0.0
1676032218.254272,148,0.0
1676032218.255279,149,0.0
1676032218.256273,150,0.0
1676032218.257253,151,0.0
1676032218.258253,152,0.0
1676032218.259294,153,0.0
1676032218.26028,154,0.0
1676032218.261258,155,0.0
1676032218.262238,156,0.0
1676032218.263254,157,0.0
1676032218.264249,158,0.0
1676032218.265232,159,0.0
1676032218.266227,160,0.0
1676032218.267226,161,0.0
1676032218.268216,162,0.0
1676032218.269208,163,0.0
1676032218.270181,164,0.0
1676032218.271197,165,0.0
1676032218.2722,166,0.0
1676032218.273193,167,0.0
1676032218.274179,168,0.0
1676032218.275196,169,0.0
1676032218.276193,170,0.0
1676032218.277175,171,0.0
1676032218.278158,172,0.0
1676032218.279176,173,0.0
1676032218.280167,174,0.0
1676032218.281153,175,0.0
1676032218.282136,176,0.0
1676032218.283151,177,0.0
1676032218.284133,178,0.0
1676032218.285118,179,0.0
1676032218.286096,180,0.0
1676032218.287113,181,0.0
1676032218.288128,182,0.0
1676032218.28912,183,0.0
1676032218.290096,184,0.0
1676032218.291104,185,0.0
1676032218.292099,186,0.0
1676032218.293087,187,0.0
1676032218.294066,188,0.0
1676032218.295076,189,0.0
1676032218.296072,190,0.0
1676032218.297065,191,0.0
1676032218.298052,192,0.0
1676032218.299049,193,0.0
1676032218.300035,194,0.0
1676032218.301028,195,0.0
1676032218.302013,196,0.0
1676032218.302996,197,0.0
1676032218.303978,198,0.0
1676032218.304948,199,0.0
1676032218.305934,200,0.0
1676032218.306928,201,0.0
1676032218.308077,202,0.0
1676032218.309058,203,0.0
1676032218.310039,204,0.0
1676032218.31105,205,0.0
1676032218.312033,206,0.0
1676032218.313012,207,0.0
1676032218.313991,208,0.0
1676032218.315006,209,0.0
1676032218.316003,210,0.0
1676032218.316984,211,0.0
1676032218.317971,212,0.0
1676032218.31897,213,0.0
1676032218.319972,214,0.0
1676032218.320964,215,0.0
1676032218.321939,216,0.0
1676032218.322947,217,0.0
1676032218.323945,218,0.0
1676032218.324935,219,0.0
1676032218.32592,220,0.0
1676032218.326917,221,0.0
1676032218.327929,222,0.0
1676032218.328909,223,0.0
1676032218.329892,224,0.0
1676032218.3309,225,0.0
1676032218.331918,226,0.0
1676032218.332906,227,0.0
1676032218.333889,228,0.0
1676032218.334877,229,0.0
1676032218.335881,230,0.0
1676032218.33686,231,0.0
1676032218.337847,232,0.0
1676032218.338842,233,0.0
1676032218.339843,234,0.0
1676032218.340832,235,0.0
1676032218.341814,236,0.0
1676032218.342812,237,0.0
1676032218.343801,238,0.0
1676032218.344791,239,0.0
1676032218.345776,240,0.0
1676032218.346767,241,0.0
1676032218.347772,242,0.0
1676032218.348761,243,0.0
1676032218.349752,244,0.0
1676032218.350729,245,0.0
1676032218.351732,246,0.0
1676032218.352714,247,0.0
1676032218.353696,248,0.0
1676032218.354688,249,0.0
1676032218.355697,250,0.0
1676032218.356691,251,0.0
1676032218.357666,252,0.0
1676032218.35866,253,0.0
1676032218.359667,254,0.0
1676032218.36064,255,0.0
1676032218.361625,256,0.0
1676032218.362623,257,0.0
1676032218.363618,258,0.0
1676032218.364601,259,0.0
1676032218.36558,260,0.0
1676032218.366567,261,0.0
1676032218.367562,262,0.0
1676032218.368553,263,0.0
1676032218.369531,264,0.0
1676032218.370522,265,0.0
1676032218.371544,266,0.0
1676032218.372527,267,0.0
1676032218.373504,268,0.0
1676032218.37449,269,0.0
1676032218.375497,270,0.0
1676032218.376486,271,0.0
1676032218.377467,272,0.0
1676032218.378478,273,0.0
1676032218.379472,274,0.0
1676032218.380467,275,0.0
1676032218.38145,276,0.0
1676032218.382441,277,0.0
1676032218.383444,278,0.0
1676032218.384429,279,0.0
1676032218.385416,280,0.0
1676032218.386405,281,0.0
1676032218.387408,282,0.0
1676032218.38839,283,0.0
1676032218.389368,284,0.0
1676032218.39035,285,0.0
1676032218.391356,286,0.0
1676032218.392343,287,0.0
1676032218.39332,288,0.0
1676032218.394304,289,0.0
1676032218.395297,290,0.0
1676032218.396287,291,0.0
1676032218.397257,292,0.0
1676032218.39826,293,0.0
1676032218.399252,294,0.0
1676032218.400246,295,0.0
1676032218.401225,296,0.0
1676032218.402207,297,0.0
1676032218.403213,298,0.0
1676032218.404197,299,0.0
1676032218.405179,300,0.0
1676032218.40617,301,0.0
1676032218.407161,302,0.0
1676032218.40831,303,0.0
1676032218.409286,304,0.0
1676032218.410266,305,0.0
1676032218.411264,306,0.0
1676032218.412252,307,0.0
1676032218.413237,308,0.0
1676032218.414221,309,0.0
1676032218.415207,310,0.0
1676032218.416196,311,0.0
1676032218.41718,312,0.0
1676032218.418164,313,0.0
1676032218.419168,314,0.0
1676032218.420173,315,0.0
1676032218.421152,316,0.0
1676032218.422145,317,0.0
1676032218.423139,318,0.0
1676032218.424119,319,0.0
1676032218.425098,320,0.0
1676032218.426085,321,0.0
1676032218.42707,322,0.0
1676032218.428058,323,0.0
1676032218.429042,324,0.0
1676032218.430031,325,0.0
1676032218.431021,326,0.0
1676032218.432023,327,0.0
1676032218.433003,328,0.0
1676032218.433988,329,0.0
1676032218.434978,330,0.0
1676032218.435979,331,0.0
1676032218.436953,332,0.0
1676032218.43794,333,0.0
1676032218.438914,334,0.0
1676032218.439933,335,0.0
1676032218.440914,336,0.0
1676032218.441908,337,0.0
1676032218.442883,338,0.0
1676032218.443893,339,0.0
1676032218.444866,340,0.0
1676032218.445859,341,0.0
1676032218.446844,342,0.0
1676032218.447853,343,0.0
1676032218.448844,344,0.0
1676032218.449835,345,0.0
1676032218.45081,346,0.0
1676032218.451802,347,0.0
1676032218.452786,348,0.0
1676032218.453773,349,0.0
1676032218.454756,350,0.0
1676032218.45575,351,0.0
1676032218.456731,352,0.0
1676032218.457723,353,0.0
1676032218.458693,354,0.0
1676032218.459699,355,0.0
1676032218.460683,356,0.0
1676032218.461667,357,0.0
1676032218.462642,358,0.0
1676032218.463647,359,0.0
1676032218.464634,360,0.0
1676032218.465617,361,0.0
1676032218.46661,362,0.0
1676032218.467611,363,0.0
1676032218.46859,364,0.0
1676032218.469568,365,0.0
1676032218.470542,366,0.0
1676032218.471556,367,0.0
1676032218.472548,368,0.0
1676032218.473537,369,0.0
1676032218.474512,370,0.0
1676032218.475507,371,0.0
1676032218.476488,372,0.0
1676032218.477484,373,0.0
1676032218.478456,374,0.0
1676032218.47946,375,0.0
1676032218.480439,376,0.0
1676032218.48142,377,0.0
1676032218.482384,378,0.0
1676032218.483381,379,0.0
1676032218.484353,380,0.0
1676032218.485335,381,0.0
1676032218.486302,382,0.0
1676032218.487306,383,0.0
1676032218.488295,384,0.0
1676032218.489289,385,0.0
1676032218.490269,386,0.0
1676032218.491268,387,0.0
1676032218.492296,388,0.0
1676032218.493314,389,0.0
1676032218.494303,390,0.0
1676032218.495309,391,0.0
1676032218.496296,392,0.0
1676032218.49732,393,0.0
1676032218.498304,394,0.0
1676032218.499301,395,0.0
1676032218.500299,396,0.0
1676032218.501297,397,0.0
1676032218.50228,398,0.0
1676032218.503278,399,0.0
1676032218.504259,400,0.0
1676032218.505253,401,0.0
1676032218.506231,402,0.0
1676032218.507233,403,0.0
1676032218.508357,404,0.0
1676032218.509358,405,0.0
1676032218.510347,406,0.0
1676032218.511352,407,0.0
1676032218.512336,408,0.0
1676032218.51333,409,0.0
1676032218.514307,410,0.0
1676032218.515306,411,0.0
1676032218.516283,412,0.0
1676032218.517283,413,0.0
1676032218.518269,414,0.0
1676032218.519264,415,0.0
1676032218.520253,416,0.0
1676032218.521241,417,0.0
1676032218.522219,418,0.0
1676032218.523219,419,0.0
1676032218.52421,420,0.0
1676032218.525192,421,0.0
1676032218.526167,422,0.0
1676032218.527165,423,0.0
1676032218.528141,424,0.0
1676032218.529135,425,0.0
1676032218.530166,426,0.0
1676032218.531187,427,0.0
1676032218.532189,428,0.0
1676032218.533167,429,0.0
1676032218.534145,430,0.0
1676032218.535147,431,0.0
1676032218.536151,432,0.0
1676032218.537156,433,0.0
1676032218.538155,434,0.0
1676032218.539213,435,0.0
1676032218.540207,436,0.0
1676032218.54121,437,0.0
1676032218.542186,438,0.0
1676032218.543204,439,0.0
1676032218.544193,440,0.0
1676032218.545193,441,0.0
1676032218.546161,442,0.0
1676032218.54715,443,0.0
1676032218.548146,444,0.0
1676032218.549165,445,0.0
1676032218.550148,446,0.0
1676032218.551142,447,0.0
1676032218.55214,448,0.0
1676032218.553122,449,0.0
1676032218.554099,450,0.0
1676032218.555109,451,0.0
1676032218.556104,452,0.0
1676032218.557094,453,0.0
1676032218.558069,454,0.0
1676032218.55905,455,0.0
1676032218.560043,456,0.0
1676032218.561245,457,0.0
1676032218.562254,458,0.0
1676032218.5634,459,0.0
1676032218.564401,460,0.0
1676032218.565414,461,0.0
1676032218.566408,462,0.0
1676032218.56744,463,0.0
1676032218.568453,464,0.0
1676032218.569459,465,0.0
1676032218.570452,466,0.0
1676032218.571493,467,0.0
1676032218.572505,468,0.0
1676032218.573538,469,0.0
1676032218.57455,470,0.0
1676032218.575568,471,0.0
1676032218.576565,472,0.0
1676032218.577569,473,0.0
1676032218.578551,474,0.0
1676032218.579575,475,0.0
1676032218.580603,476,0.0
1676032218.581628,477,0.0
1676032218.582635,478,0.0
1676032218.583664,479,0.0
1676032218.584677,480,0.0
1676032218.585688,481,0.0
1676032218.586682,482,0.0
1676032218.587708,483,0.0
1676032218.588698,484,0.0
1676032218.589711,485,0.0
1676032218.590714,486,0.0
1676032218.591754,487,0.0
1676032218.592768,488,0.0
1676032218.593789,489,0.0
1676032218.594786,490,0.0
1676032218.595806,491,0.0
1676032218.596806,492,0.0
1676032218.597828,493,0.0
1676032218.598831,494,0.0
1676032218.599868,495,0.0
1676032218.600858,496,0.0
1676032218.601855,497,0.0
1676032218.602856,498,0.0
1676032218.603897,499,0.0
1676032218.6049,500,0.0
1676032218.605916,501,0.0
1676032218.606945,502,0.0
1676032218.607967,503,0.0
1676032218.609107,504,0.0
1676032218.610115,505,0.0
1676032218.611127,506,0.0
1676032218.612131,507,0.0
1676032218.613135,508,0.0
1676032218.614156,509,0.0
1676032218.615168,510,0.0
1676032218.616174,511,0.0
1676032218.617172,512,0.0
1676032218.618174,513,0.0
1676032218.619182,514,0.0
1676032218.620192,515,0.0
1676032218.621194,516,0.0
1676032218.622188,517,0.0
1676032218.623195,518,0.0
1676032218.624207,519,0.0
1676032218.625211,520,0.0
1676032218.626214,521,0.0
1676032218.627223,522,0.0
1676032218.628225,523,0.0
1676032218.629228,524,0.0
1676032218.630234,525,0.0
1676032218.631244,526,0.0
1676032218.632247,527,0.0
1676032218.633264,528,0.0
1676032218.634283,529,0.0
1676032218.635301,530,0.0
1676032218.636307,531,0.0
1676032218.637315,532,0.0
1676032218.638332,533,0.0
1676032218.639363,534,0.0
1676032218.640373,535,0.0
1676032218.641373,536,0.0
1676032218.642401,537,0.0
1676032218.643411,538,0.0
1676032218.644392,539,0.0
1676032218.645401,540,0.0
1676032218.646407,541,0.0
1676032218.647416,542,0.0
1676032218.648409,543,0.0
1676032218.649412,544,0.0
1676032218.650405,545,0.0
1676032218.651416,546,0.0
1676032218.652426,547,0.0
1676032218.653429,548,0.0
1676032218.654431,549,0.0
1676032218.655458,550,0.0
1676032218.656463,551,0.0
1676032218.657453,552,0.0
1676032218.658443,553,0.0
1676032218.659461,554,0.0
1676032218.660465,555,0.0
1676032218.661452,556,0.0
1676032218.66246,557,0.0
1676032218.663648,558,0.0
1676032218.664646,559,0.0
1676032218.665654,560,0.0
1676032218.666658,561,0.0
1676032218.66767,562,0.0
1676032218.668664,563,0.0
1676032218.669766,564,0.0
1676032218.670768,565,0.0
1676032218.671797,566,0.0
1676032218.672797,567,0.0
1676032218.673837,568,0.0
1676032218.674835,569,0.0
1676032218.676237,570,0.0
1676032218.677227,571,0.0
1676032218.678237,572,0.0
1676032218.679274,573,0.0
1676032218.680281,574,0.0
1676032218.681282,575,0.0
1676032218.682273,576,0.0
1676032218.683301,577,0.0
1676032218.684314,578,0.0
1676032218.685316,579,0.0
1676032218.686321,580,0.0
1676032218.68737,581,0.0
1676032218.688571,582,0.0
1676032218.689573,583,0.0
1676032218.690565,584,0.0
1676032218.691613,585,0.0
1676032218.692622,586,0.0
1676032218.693624,587,0.0
1676032218.694619,588,0.0
1676032218.695644,589,0.0
1676032218.696648,590,0.0
1676032218.69765,591,0.0
1676032218.698636,592,0.0
1676032218.69966,593,0.0
1676032218.700704,594,0.0
1676032218.701731,595,0.0
1676032218.702725,596,0.0
1676032218.703757,597,0.0
1676032218.704761,598,0.0
1676032218.705765,599,0.0
1676032218.706763,600,0.0
1676032218.707785,601,0.0
1676032218.708794,602,0.0
1676032218.709985,603,0.0
1676032218.711007,604,0.0
1676032218.712031,605,0.0
1676032218.713026,606,0.0
1676032218.714016,607,0.0
1676032218.715026,608,0.0
1676032218.716057,609,0.0
1676032218.717045,610,0.0
1676032218.718032,611,0.0
1676032218.719034,612,0.0
1676032218.720053,613,0.0
1676032218.721069,614,0.0
1676032218.722077,615,0.0
1676032218.723087,616,0.0
1676032218.724096,617,0.0
1676032218.725083,618,0.0
1676032218.726079,619,0.0
1676032218.727087,620,0.0
1676032218.7281,621,0.0
1676032218.729102,622,0.0
1676032218.730097,623,0.0
1676032218.7311,624,0.0
1676032218.732119,625,0.0
1676032218.73312,626,0.0
1676032218.734132,627,0.0
1676032218.735162,628,0.0
1676032218.736173,629,0.0
1676032218.737183,630,0.0
1676032218.738188,631,0.0
1676032218.739197,632,0.0
1676032218.740421,633,0.0
1676032218.741407,634,0.0
1676032218.742385,635,0.0
1676032218.743386,636,0.0
1676032218.744399,637,0.0
1676032218.745387,638,0.0
1676032218.746369,639,0.0
1676032218.747366,640,0.0
1676032218.748362,641,0.0
1676032218.74935,642,0.0
1676032218.750336,643,0.0
1676032218.751329,644,0.0
1676032218.752322,645,0.0
1676032218.753353,646,0.0
1676032218.754351,647,0.0
1676032218.755356,648,0.0
1676032218.756369,649,0.0
1676032218.757362,650,0.0
1676032218.75834,651,0.0
1676032218.759334,652,0.0
1676032218.76033,653,0.0
1676032218.76131,654,0.0
1676032218.762295,655,0.0
1676032218.763299,656,0.0
1676032218.764292,657,0.0
1676032218.76528,658,0.0
1676032218.766256,659,0.0
1676032218.767265,660,0.0
1676032218.768266,661,0.0
1676032218.769245,662,0.0
1676032218.770231,663,0.0
1676032218.771225,664,0.0
1676032218.772228,665,0.0
1676032218.773216,666,0.0
1676032218.774196,667,0.0
1676032218.775194,668,0.0
1676032218.776199,669,0.0
1676032218.777188,670,0.0
1676032218.778164,671,0.0
1676032218.779177,672,0.0
1676032218.780191,673,0.0
1676032218.781169,674,0.0
1676032218.782151,675,0.0
1676032218.783144,676,0.0
1676032218.784141,677,0.0
1676032218.785121,678,0.0
1676032218.786101,679,0.0
1676032218.787103,680,0.0
1676032218.788101,681,0.0
1676032218.789081,682,0.0
1676032218.790067,683,0.0
1676032218.791051,684,0.0
1676032218.792048,685,0.0
1676032218.79302,686,0.0
1676032218.794,687,0.0
1676032218.794989,688,0.0
1676032218.795988,689,0.0
1676032218.796966,690,0.0
1676032218.797947,691,0.0
1676032218.798929,692,0.0
1676032218.799925,693,0.0
1676032218.800901,694,0.0
1676032218.801885,695,0.0
1676032218.802865,696,0.0
1676032218.803891,697,0.0
1676032218.804876,698,0.0
1676032218.805875,699,0.0
1676032218.8069,700,0.0
1676032218.807948,701,0.0
1676032218.808926,702,0.0
1676032218.810045,703,0.0
1676032218.811046,704,0.0
1676032218.812047,705,0.0
1676032218.81303,706,0.0
1676032218.814028,707,0.0
1676032218.815029,708,0.0
1676032218.816034,709,0.0
1676032218.817026,710,0.0
1676032218.818019,711,0.0
1676032218.819009,712,0.0
1676032218.820027,713,0.0
1676032218.821018,714,0.0
1676032218.821996,715,0.0
1676032218.822995,716,0.0
1676032218.824006,717,0.0
1676032218.82499,718,0.0
1676032218.825962,719,0.0
1676032218.826963,720,0.0
1676032218.827968,721,0.0
1676032218.828957,722,0.0
1676032218.829939,723,0.0
1676032218.830912,724,0.0
1676032218.831932,725,0.0
1676032218.832911,726,0.0
1676032218.833907,727,0.0
1676032218.834896,728,0.0
1676032218.835907,729,0.0
1676032218.836893,730,0.0
1676032218.837888,731,0.0
1676032218.838869,732,0.0
1676032218.839891,733,0.0
1676032218.841067,734,0.0
1676032218.842057,735,0.0
1676032218.843058,736,0.0
1676032218.84409,737,0.0
1676032218.845267,738,0.0
1676032218.846241,739,0.0
1676032218.847223,740,0.0
1676032218.848225,741,0.0
1676032218.849206,742,0.0
1676032218.850182,743,0.0
1676032218.851165,744,0.0
1676032218.852165,745,0.0
1676032218.85314,746,0.0
1676032218.854126,747,0.0
1676032218.855126,748,0.0
1676032218.856115,749,0.0
1676032218.857109,750,0.0
1676032218.858071,751,0.0
1676032218.859054,752,0.0
1676032218.860048,753,0.0
1676032218.861024,754,0.0
1676032218.862002,755,0.0
1676032218.862993,756,0.0
1676032218.863996,757,0.0
1676032218.864976,758,0.0
1676032218.86595,759,0.0
1676032218.866937,760,0.0
1676032218.867951,761,0.0
1676032218.868942,762,0.0
1676032218.869913,763,0.0
1676032218.870891,764,0.0
1676032218.871929,765,0.0
1676032218.872916,766,0.0
1676032218.873886,767,0.0
1676032218.874861,768,0.0
1676032218.875888,769,0.0
1676032218.876864,770,0.0
1676032218.87784,771,0.0
1676032218.878822,772,0.0
1676032218.879878,773,0.0
1676032218.880885,774,0.0
1676032218.881852,775,0.0
1676032218.88284,776,0.0
1676032218.883847,777,0.0
1676032218.884826,778,0.0
1676032218.885799,779,0.0
1676032218.886779,780,0.0
1676032218.8878,781,0.0
1676032218.88878,782,0.0
1676032218.889745,783,0.0
1676032218.890716,784,0.0
1676032218.891722,785,0.0
1676032218.892694,786,0.0
1676032218.893674,787,0.0
1676032218.894651,788,0.0
1676032218.895653,789,0.0
1676032218.896643,790,0.0
1676032218.897608,791,0.0
1676032218.89858,792,0.0
1676032218.89959,793,0.0
1676032218.900575,794,0.0
1676032218.90156,795,0.0
1676032218.902527,796,0.0
1676032218.903534,797,0.0
1676032218.904523,798,0.0
1676032218.905515,799,0.0
1676032218.906502,800,0.0
1676032218.907508,801,0.0
1676032218.90849,802,0.0
1676032218.909466,803,0.0
1676032218.910578,804,0.0
1676032218.911602,805,0.0
1676032218.912593,806,0.0
1676032218.913582,807,0.0
1676032218.914562,808,0.0
1676032218.915567,809,0.0
1676032218.916556,810,0.0
1676032218.917536,811,0.0
1676032218.918514,812,0.0
1676032218.919533,813,0.0
1676032218.920518,814,0.0
1676032218.92149,815,0.0
1676032218.922467,816,0.0
1676032218.923474,817,0.0
1676032218.924463,818,0.0
1676032218.925448,819,0.0
1676032218.926435,820,0.0
1676032218.927428,821,0.0
1676032218.928422,822,0.0
1676032218.9294,823,0.0
1676032218.930372,824,0.0
1676032218.93137,825,0.0
1676032218.932358,826,0.0
1676032218.933326,827,0.0
1676032218.934294,828,0.0
1676032218.935339,829,0.0
1676032218.936387,830,0.0
1676032218.937412,831,0.0
1676032218.938374,832,0.0
1676032218.939371,833,0.0
1676032218.940339,834,0.0
1676032218.941306,835,0.0
1676032218.942266,836,0.0
1676032218.94325,837,0.0
1676032218.944434,838,0.0
1676032218.945415,839,0.0
1676032218.946386,840,0.0
1676032218.947409,841,0.0
1676032218.948389,842,0.0
1676032218.949374,843,0.0
1676032218.950568,844,0.0
1676032218.951651,845,0.0
1676032218.952673,846,0.0
1676032218.953672,847,0.0
1676032218.954656,848,0.0
1676032218.955712,849,0.0
1676032218.956872,850,0.0
1676032218.957858,851,0.0
1676032218.958824,852,0.0
1676032218.959866,853,0.0
1676032218.960844,854,0.0
1676032218.961816,855,0.0
1676032218.962779,856,0.0
1676032218.963805,857,0.0
1676032218.964794,858,0.0
1676032218.965761,859,0.0
1676032218.966723,860,0.0
1676032218.967732,861,0.0
1676032218.968697,862,0.0
1676032218.969654,863,0.0
1676032218.970608,864,0.0
1676032218.971606,865,0.0
1676032218.972577,866,0.0
1676032218.973543,867,0.0
1676032218.974499,868,0.0
1676032218.975504,869,0.0
1676032218.976484,870,0.0
1676032218.977441,871,0.0
1676032218.978414,872,0.0
1676032218.979403,873,0.0
1676032218.980386,874,0.0
1676032218.98135,875,0.0
1676032218.982332,876,0.0
1676032218.983319,877,0.0
1676032218.984298,878,0.0
1676032218.985255,879,0.0
1676032218.986238,880,0.0
1676032218.987245,881,0.0
1676032218.988237,882,0.0
1676032218.989229,883,0.0
1676032218.990197,884,0.0
1676032218.991192,885,0.0
1676032218.992172,886,0.0
1676032218.993138,887,0.0
1676032218.994118,888,0.0
1676032218.995118,889,0.0
1676032218.996099,890,0.0
1676032218.997062,891,0.0
1676032218.998023,892,0.0
1676032218.999009,893,0.0
1676032218.999994,894,0.0
1676032219.000955,895,0.0
1676032219.001919,896,0.0
1676032219.00289,897,0.0
1676032219.003886,898,0.0
1676032219.004851,899,0.0
1676032219.005826,900,0.0
1676032219.006816,901,0.0
1676032219.007815,902,0.0
1676032219.008785,903,0.0
1676032219.009746,904,0.0
1676032219.010846,905,0.0
1676032219.011839,906,0.0
1676032219.012808,907,0.0
1676032219.013783,908,0.0
1676032219.014752,909,0.0
1676032219.01575,910,0.0
1676032219.016717,911,0.0
1676032219.017685,912,0.0
1676032219.018659,913,0.0
1676032219.019659,914,0.0
1676032219.020634,915,0.0
1676032219.0216,916,0.0
1676032219.022594,917,0.0
1676032219.023581,918,0.0
1676032219.024541,919,0.0
1676032219.025507,920,0.0
1676032219.026485,921,0.0
1676032219.027485,922,0.0
1676032219.028458,923,0.0
1676032219.029429,924,0.0
1676032219.030412,925,0.0
1676032219.031389,926,0.0
1676032219.032393,927,0.0
1676032219.033358,928,0.0
1676032219.034338,929,0.0
1676032219.035317,930,0.0
1676032219.036303,931,0.0
1676032219.037266,932,0.0
1676032219.038249,933,0.0
1676032219.039241,934,0.0
1676032219.040236,935,0.0
1676032219.041204,936,0.0
1676032219.042184,937,0.0
1676032219.043157,938,0.0
1676032219.044147,939,0.0
1676032219.045119,940,0.0
1676032219.046083,941,0.0
1676032219.047052,942,0.0
1676032219.048039,943,0.0
1676032219.049005,944,0.0
1676032219.049975,945,0.0
1676032219.050948,946,0.0
1676032219.051949,947,0.0
1676032219.05292,948,0.0
1676032219.053891,949,0.0
1676032219.054852,950,0.0
1676032219.055845,951,0.0
1676032219.057033,952,0.0
1676032219.058189,953,0.0
1676032219.059189,954,0.0
1676032219.060191,955,0.0
1676032219.061178,956,0.0
1676032219.062169,957,0.0
1676032219.06316,958,0.0
1676032219.064143,959,0.0
1676032219.06512,960,0.0
1676032219.066113,961,0.0
1676032219.067118,962,0.0
1676032219.06812,963,0.0
1676032219.069102,964,0.0
1676032219.070094,965,0.0
1676032219.071089,966,0.0
1676032219.072074,967,0.0
1676032219.073064,968,0.0
1676032219.074056,969,0.0
1676032219.075053,970,0.0
1676032219.076046,971,0.0
1676032219.077034,972,0.0
1676032219.078017,973,0.0
1676032219.079036,974,0.0
1676032219.080042,975,0.0
1676032219.081025,976,0.0
1676032219.082012,977,0.0
1676032219.083006,978,0.0
1676032219.083997,979,0.0
1676032219.084984,980,0.0
1676032219.085972,981,0.0
1676032219.086961,982,0.0
1676032219.088038,983,0.0
1676032219.089023,984,0.0
1676032219.090017,985,0.0
1676032219.091006,986,0.0
1676032219.091996,987,0.0
1676032219.092995,988,0.0
1676032219.094032,989,0.0
1676032219.09504,990,0.0
1676032219.096034,991,0.0
1676032219.097019,992,0.0
1676032219.098015,993,0.0
1676032219.099006,994,0.0
1676032219.100009,995,0.0
1676032219.100999,996,0.0
1676032219.101984,997,0.0
1676032219.102976,998,0.0
1676032219.103977,999,0.0


==> csvs/generalization/d_512_m_64.csv <==
Wall time,Step,Value
1676031872.954463,0,1.0
1676031872.955853,1,1.0
1676031872.956936,2,1.0
1676031872.957924,3,1.0
1676031872.958913,4,1.0
1676031872.959924,5,1.0
1676031872.960914,6,1.0
1676031872.961887,7,1.0
1676031872.962871,8,1.0
1676031872.963898,9,1.0
1676031872.964872,10,1.0
1676031872.96586,11,1.0
1676031872.966813,12,1.0
1676031872.967813,13,1.0
1676031872.96878,14,1.0
1676031872.969747,15,1.0
1676031872.970711,16,1.0
1676031872.971731,17,1.0
1676031872.972699,18,1.0
1676031872.973665,19,1.0
1676031872.974622,20,1.0
1676031872.975615,21,1.0
1676031872.976602,22,1.0
1676031872.977566,23,1.0
1676031872.97852,24,1.0
1676031872.979522,25,1.0
1676031872.980481,26,1.0
1676031872.981443,27,1.0
1676031872.982395,28,1.0
1676031872.983374,29,1.0
1676031872.984532,30,1.0
1676031872.985702,31,1.0
1676031872.986652,32,1.0
1676031872.987648,33,1.0
1676031872.988614,34,1.0
1676031872.989572,35,1.0
1676031872.990524,36,1.0
1676031872.991496,37,1.0
1676031872.992445,38,1.0
1676031872.993392,39,1.0
1676031872.994339,40,1.0
1676031872.995313,41,1.0
1676031872.996288,42,1.0
1676031872.997253,43,1.0
1676031872.998207,44,1.0
1676031872.999195,45,1.0
1676031873.000163,46,1.0
1676031873.001125,47,1.0
1676031873.002083,48,1.0
1676031873.003041,49,1.0
1676031873.004016,50,1.0
1676031873.00499,51,1.0
1676031873.005952,52,1.0
1676031873.006907,53,1.0
1676031873.007893,54,1.0
1676031873.008887,55,1.0
1676031873.009874,56,1.0
1676031873.010852,57,1.0
1676031873.011857,58,1.0
1676031873.012839,59,1.0
1676031873.013813,60,1.0
1676031873.014799,61,1.0
1676031873.015796,62,1.0
1676031873.016775,63,1.0
1676031873.017742,64,1.0
1676031873.018727,65,1.0
1676031873.019717,66,1.0
1676031873.020696,67,1.0
1676031873.021688,68,1.0
1676031873.022671,69,1.0
1676031873.023682,70,1.0
1676031873.024677,71,1.0
1676031873.025648,72,1.0
1676031873.026635,73,1.0
1676031873.027646,74,1.0
1676031873.028621,75,1.0
1676031873.029593,76,1.0
1676031873.030579,77,1.0
1676031873.031576,78,1.0
1676031873.032549,79,1.0
1676031873.033529,80,1.0
1676031873.034516,81,1.0
1676031873.035514,82,1.0
1676031873.036481,83,1.0
1676031873.037443,84,1.0
1676031873.038425,85,1.0
1676031873.039413,86,1.0
1676031873.040403,87,1.0
1676031873.041372,88,1.0
1676031873.042345,89,1.0
1676031873.043332,90,1.0
1676031873.044338,91,1.0
1676031873.045316,92,1.0
1676031873.046293,93,1.0
1676031873.047291,94,1.0
1676031873.048278,95,1.0
1676031873.049261,96,1.0
1676031873.050235,97,1.0
1676031873.05124,98,1.0
1676031873.052228,99,1.0
1676031873.053207,100,1.0
1676031873.054178,101,1.0
1676031873.05518,102,1.0
1676031873.056332,103,1.0
1676031873.057304,104,1.0
1676031873.058303,105,1.0
1676031873.059343,106,1.0
1676031873.060449,107,1.0
1676031873.061486,108,1.0
1676031873.062469,109,1.0
1676031873.063484,110,1.0
1676031873.064448,111,1.0
1676031873.06541,112,1.0
1676031873.066387,113,1.0
1676031873.067377,114,1.0
1676031873.068358,115,1.0
1676031873.069336,116,1.0
1676031873.070303,117,1.0
1676031873.071442,118,1.0
1676031873.072702,119,1.0
1676031873.074673,120,1.0
1676031873.076222,121,1.0
1676031873.077912,122,1.0
1676031873.079764,123,1.0
1676031873.080749,124,1.0
1676031873.081739,125,1.0
1676031873.082701,126,1.0
1676031873.0837,127,1.0
1676031873.084688,128,1.0
1676031873.085832,129,1.0
1676031873.086821,130,1.0
1676031873.087829,131,1.0
1676031873.088812,132,1.0
1676031873.089811,133,1.0
1676031873.090798,134,1.0
1676031873.091863,135,1.0
1676031873.092866,136,1.0
1676031873.093846,137,1.0
1676031873.094817,138,1.0
1676031873.095811,139,1.0
1676031873.096784,140,1.0
1676031873.097774,141,1.0
1676031873.098741,142,1.0
1676031873.09975,143,1.0
1676031873.100724,144,1.0
1676031873.101695,145,1.0
1676031873.102663,146,1.0
1676031873.103661,147,1.0
1676031873.104664,148,1.0
1676031873.105638,149,1.0
1676031873.106609,150,1.0
1676031873.107605,151,0.9799999594688416
1676031873.108575,152,0.9399999976158142
1676031873.109544,153,0.9199999570846558
1676031873.110506,154,0.8999999761581421
1676031873.111509,155,0.8700000047683716
1676031873.11248,156,0.8299999833106995
1676031873.113458,157,0.8199999928474426
1676031873.114462,158,0.7799999713897705
1676031873.115462,159,0.75
1676031873.116435,160,0.699999988079071
1676031873.117404,161,0.6800000071525574
1676031873.118384,162,0.6599999666213989
1676031873.119384,163,0.6399999856948853
1676031873.120359,164,0.5799999833106995
1676031873.121326,165,0.5199999809265137
1676031873.122296,166,0.47999998927116394
1676031873.123276,167,0.44999998807907104
1676031873.124264,168,0.41999998688697815
1676031873.125241,169,0.38999998569488525
1676031873.126211,170,0.3499999940395355
1676031873.12721,171,0.3199999928474426
1676031873.1282,172,0.26999998092651367
1676031873.129193,173,0.22999998927116394
1676031873.130169,174,0.19999998807907104
1676031873.131157,175,0.1899999976158142
1676031873.132144,176,0.17000000178813934
1676031873.133114,177,0.14000000059604645
1676031873.134077,178,0.14000000059604645
1676031873.135115,179,0.10999999940395355
1676031873.136136,180,0.08999999612569809
1676031873.13713,181,0.07999999821186066
1676031873.138093,182,0.04999999701976776
1676031873.139073,183,0.04999999701976776
1676031873.140035,184,0.03999999910593033
1676031873.141005,185,0.03999999910593033
1676031873.141964,186,0.019999999552965164
1676031873.142929,187,0.019999999552965164
1676031873.143914,188,0.019999999552965164
1676031873.144901,189,0.009999999776482582
1676031873.145855,190,0.009999999776482582
1676031873.146826,191,0.009999999776482582
1676031873.147795,192,0.009999999776482582
1676031873.148783,193,0.0
1676031873.149733,194,0.0
1676031873.150692,195,0.0
1676031873.151677,196,0.0
1676031873.152636,197,0.0
1676031873.153582,198,0.0
1676031873.154545,199,0.0
1676031873.155535,200,0.0
1676031873.156633,201,0.0
1676031873.157581,202,0.0
1676031873.15855,203,0.0
1676031873.159535,204,0.0
1676031873.160496,205,0.0
1676031873.161461,206,0.0
1676031873.162421,207,0.0
1676031873.163409,208,0.0
1676031873.164367,209,0.0
1676031873.16532,210,0.0
1676031873.166282,211,0.0
1676031873.167248,212,0.0
1676031873.168244,213,0.0
1676031873.169198,214,0.0
1676031873.170148,215,0.0
1676031873.171131,216,0.0
1676031873.172103,217,0.0
1676031873.173052,218,0.0
1676031873.173992,219,0.0
1676031873.174946,220,0.0
1676031873.175922,221,0.0
1676031873.176872,222,0.0
1676031873.17782,223,0.0
1676031873.178761,224,0.0
1676031873.179746,225,0.0
1676031873.180715,226,0.0
1676031873.181663,227,0.0
1676031873.182609,228,0.0
1676031873.183598,229,0.0
1676031873.184554,230,0.0
1676031873.18551,231,0.0
1676031873.186466,232,0.0
1676031873.187444,233,0.0
1676031873.188411,234,0.0
1676031873.189358,235,0.0
1676031873.190306,236,0.0
1676031873.191295,237,0.0
1676031873.192247,238,0.0
1676031873.193195,239,0.0
1676031873.194146,240,0.0
1676031873.195112,241,0.0
1676031873.196086,242,0.0
1676031873.197049,243,0.0
1676031873.197998,244,0.0
1676031873.198971,245,0.0
1676031873.199944,246,0.0
1676031873.200911,247,0.0
1676031873.201865,248,0.0
1676031873.202825,249,0.0
1676031873.203819,250,0.0
1676031873.204783,251,0.0
1676031873.205742,252,0.0
1676031873.206706,253,0.0
1676031873.207705,254,0.0
1676031873.208673,255,0.0
1676031873.209618,256,0.0
1676031873.210585,257,0.0
1676031873.211558,258,0.0
1676031873.212515,259,0.0
1676031873.213466,260,0.0
1676031873.21442,261,0.0
1676031873.215398,262,0.0
1676031873.216378,263,0.0
1676031873.217327,264,0.0
1676031873.218283,265,0.0
1676031873.219253,266,0.0
1676031873.220229,267,0.0
1676031873.221191,268,0.0
1676031873.222268,269,0.0
1676031873.223289,270,0.0
1676031873.224262,271,0.0
1676031873.225214,272,0.0
1676031873.226357,273,0.0
1676031873.22734,274,0.0
1676031873.228315,275,0.0
1676031873.229274,276,0.0
1676031873.230225,277,0.0
1676031873.23126,278,0.0
1676031873.232298,279,0.0
1676031873.233257,280,0.0
1676031873.234378,281,0.0
1676031873.235328,282,0.0
1676031873.236273,283,0.0
1676031873.237195,284,0.0
1676031873.238135,285,0.0
1676031873.23909,286,0.0
1676031873.240057,287,0.0
1676031873.240999,288,0.0
1676031873.241933,289,0.0
1676031873.242868,290,0.0
1676031873.24385,291,0.0
1676031873.244794,292,0.0
1676031873.245735,293,0.0
1676031873.246668,294,0.0
1676031873.247627,295,0.0
1676031873.248583,296,0.0
1676031873.249531,297,0.0
1676031873.250465,298,0.0
1676031873.251419,299,0.0
1676031873.252377,300,0.0
1676031873.253322,301,0.0
1676031873.254264,302,0.0
1676031873.255214,303,0.0
1676031873.256169,304,0.0
1676031873.257264,305,0.0
1676031873.258209,306,0.0
1676031873.259154,307,0.0
1676031873.260107,308,0.0
1676031873.261049,309,0.0
1676031873.26199,310,0.0
1676031873.262933,311,0.0
1676031873.263908,312,0.0
1676031873.264902,313,0.0
1676031873.265877,314,0.0
1676031873.266809,315,0.0
1676031873.267761,316,0.0
1676031873.268702,317,0.0
1676031873.269631,318,0.0
1676031873.270563,319,0.0
1676031873.271507,320,0.0
1676031873.272441,321,0.0
1676031873.273379,322,0.0
1676031873.27432,323,0.0
1676031873.275263,324,0.0
1676031873.276216,325,0.0
1676031873.277157,326,0.0
1676031873.278095,327,0.0
1676031873.279029,328,0.0
1676031873.279976,329,0.0
1676031873.280915,330,0.0
1676031873.281841,331,0.0
1676031873.282766,332,0.0
1676031873.283729,333,0.0
1676031873.284677,334,0.0
1676031873.285613,335,0.0
1676031873.286541,336,0.0
1676031873.287485,337,0.0
1676031873.288431,338,0.0
1676031873.289362,339,0.0
1676031873.290291,340,0.0
1676031873.291251,341,0.0
1676031873.292198,342,0.0
1676031873.293137,343,0.0
1676031873.294073,344,0.0
1676031873.295028,345,0.0
1676031873.295984,346,0.0
1676031873.296924,347,0.0
1676031873.297856,348,0.0
1676031873.298788,349,0.0
1676031873.299756,350,0.0
1676031873.300698,351,0.0
1676031873.301632,352,0.0
1676031873.302569,353,0.0
1676031873.303512,354,0.0
1676031873.304467,355,0.0
1676031873.305402,356,0.0
1676031873.306332,357,0.0
1676031873.307271,358,0.0
1676031873.308219,359,0.0
1676031873.309155,360,0.0
1676031873.310091,361,0.0
1676031873.311032,362,0.0
1676031873.311985,363,0.0
1676031873.312925,364,0.0
1676031873.313862,365,0.0
1676031873.314797,366,0.0
1676031873.315753,367,0.0
1676031873.316707,368,0.0
1676031873.317647,369,0.0
1676031873.318579,370,0.0
1676031873.319528,371,0.0
1676031873.320479,372,0.0
1676031873.321421,373,0.0
1676031873.322359,374,0.0
1676031873.323306,375,0.0
1676031873.324272,376,0.0
1676031873.325232,377,0.0
1676031873.326194,378,0.0
1676031873.327136,379,0.0
1676031873.328081,380,0.0
1676031873.329015,381,0.0
1676031873.329948,382,0.0
1676031873.330876,383,0.0
1676031873.331838,384,0.0
1676031873.33278,385,0.0
1676031873.333894,386,0.0
1676031873.334855,387,0.0
1676031873.335833,388,0.0
1676031873.336788,389,0.0
1676031873.33774,390,0.0
1676031873.338692,391,0.0
1676031873.339749,392,0.0
1676031873.340946,393,0.0
1676031873.342778,394,0.0
1676031873.344504,395,0.0
1676031873.34604,396,0.0
1676031873.347976,397,0.0
1676031873.349174,398,0.0
1676031873.350135,399,0.0
1676031873.351106,400,0.0
1676031873.352107,401,0.0
1676031873.353067,402,0.0
1676031873.354032,403,0.0
1676031873.354994,404,0.0
1676031873.355984,405,0.0
1676031873.356943,406,0.0
1676031873.358022,407,0.0
1676031873.359004,408,0.0
1676031873.359981,409,0.0
1676031873.360952,410,0.0
1676031873.361909,411,0.0
1676031873.36286,412,0.0
1676031873.363844,413,0.0
1676031873.364878,414,0.0
1676031873.366085,415,0.0
1676031873.367959,416,0.0
1676031873.369216,417,0.0
1676031873.370821,418,0.0
1676031873.372391,419,0.0
1676031873.373672,420,0.0
1676031873.375272,421,0.0
1676031873.376241,422,0.0
1676031873.377204,423,0.0
1676031873.378163,424,0.0
1676031873.379139,425,0.0
1676031873.380106,426,0.0
1676031873.381059,427,0.0
1676031873.382016,428,0.0
1676031873.382987,429,0.0
1676031873.38397,430,0.0
1676031873.38493,431,0.0
1676031873.385884,432,0.0
1676031873.386845,433,0.0
1676031873.387836,434,0.0
1676031873.388796,435,0.0
1676031873.389756,436,0.0
1676031873.390718,437,0.0
1676031873.39171,438,0.0
1676031873.392678,439,0.0
1676031873.39363,440,0.0
1676031873.394592,441,0.0
1676031873.395567,442,0.0
1676031873.396522,443,0.0
1676031873.397472,444,0.0
1676031873.398431,445,0.0
1676031873.399395,446,0.0
1676031873.400359,447,0.0
1676031873.40131,448,0.0
1676031873.402269,449,0.0
1676031873.40324,450,0.0
1676031873.404219,451,0.0
1676031873.405177,452,0.0
1676031873.40632,453,0.0
1676031873.407265,454,0.0
1676031873.408218,455,0.0
1676031873.409156,456,0.0
1676031873.410096,457,0.0
1676031873.411035,458,0.0
1676031873.411986,459,0.0
1676031873.412924,460,0.0
1676031873.413863,461,0.0
1676031873.414791,462,0.0
1676031873.41575,463,0.0
1676031873.416689,464,0.0
1676031873.417627,465,0.0
1676031873.418557,466,0.0
1676031873.419519,467,0.0
1676031873.420461,468,0.0
1676031873.421399,469,0.0
1676031873.422334,470,0.0
1676031873.4233,471,0.0
1676031873.424241,472,0.0
1676031873.425182,473,0.0
1676031873.42612,474,0.0
1676031873.427068,475,0.0
1676031873.428021,476,0.0
1676031873.428958,477,0.0
1676031873.429903,478,0.0
1676031873.430833,479,0.0
1676031873.431789,480,0.0
1676031873.432736,481,0.0
1676031873.433672,482,0.0
1676031873.434612,483,0.0
1676031873.436451,484,0.0
1676031873.437446,485,0.0
1676031873.438408,486,0.0
1676031873.439379,487,0.0
1676031873.440327,488,0.0
1676031873.441273,489,0.0
1676031873.442215,490,0.0
1676031873.443173,491,0.0
1676031873.444127,492,0.0
1676031873.445085,493,0.0
1676031873.446022,494,0.0
1676031873.446967,495,0.0
1676031873.447925,496,0.0
1676031873.448872,497,0.0
1676031873.449816,498,0.0
1676031873.450755,499,0.0
1676031873.451726,500,0.0
1676031873.452667,501,0.0
1676031873.453603,502,0.0
1676031873.454544,503,0.0
1676031873.455498,504,0.0
1676031873.456442,505,0.0
1676031873.457389,506,0.0
1676031873.45847,507,0.0
1676031873.459424,508,0.0
1676031873.460362,509,0.0
1676031873.461297,510,0.0
1676031873.462231,511,0.0
1676031873.463171,512,0.0
1676031873.464114,513,0.0
1676031873.465042,514,0.0
1676031873.465979,515,0.0
1676031873.466911,516,0.0
1676031873.467884,517,0.0
1676031873.468829,518,0.0
1676031873.469773,519,0.0
1676031873.470704,520,0.0
1676031873.471673,521,0.0
1676031873.472606,522,0.0
1676031873.473542,523,0.0
1676031873.474475,524,0.0
1676031873.475442,525,0.0
1676031873.476387,526,0.0
1676031873.477331,527,0.0
1676031873.478272,528,0.0
1676031873.479216,529,0.0
1676031873.480153,530,0.0
1676031873.481092,531,0.0
1676031873.482028,532,0.0
1676031873.482972,533,0.0
1676031873.483913,534,0.0
1676031873.484852,535,0.0
1676031873.485795,536,0.0
1676031873.486744,537,0.0
1676031873.4877,538,0.0
1676031873.488642,539,0.0
1676031873.489571,540,0.0
1676031873.490511,541,0.0
1676031873.491463,542,0.0
1676031873.492404,543,0.0
1676031873.493335,544,0.0
1676031873.494272,545,0.0
1676031873.495224,546,0.0
1676031873.496171,547,0.0
1676031873.497108,548,0.0
1676031873.498057,549,0.0
1676031873.499004,550,0.0
1676031873.499953,551,0.0
1676031873.500894,552,0.0
1676031873.501831,553,0.0
1676031873.50277,554,0.0
1676031873.503734,555,0.0
1676031873.50467,556,0.0
1676031873.50561,557,0.0
1676031873.506745,558,0.0
1676031873.507725,559,0.0
1676031873.508698,560,0.0
1676031873.50965,561,0.0
1676031873.510596,562,0.0
1676031873.51157,563,0.0
1676031873.512526,564,0.0
1676031873.513487,565,0.0
1676031873.514443,566,0.0
1676031873.515401,567,0.0
1676031873.516362,568,0.0
1676031873.517312,569,0.0
1676031873.518266,570,0.0
1676031873.519231,571,0.0
1676031873.5202,572,0.0
1676031873.521163,573,0.0
1676031873.52211,574,0.0
1676031873.523074,575,0.0
1676031873.52405,576,0.0
1676031873.525007,577,0.0
1676031873.525959,578,0.0
1676031873.526906,579,0.0
1676031873.527888,580,0.0
1676031873.528854,581,0.0
1676031873.529813,582,0.0
1676031873.530764,583,0.0
1676031873.531753,584,0.0
1676031873.532715,585,0.0
1676031873.533666,586,0.0
1676031873.534617,587,0.0
1676031873.535599,588,0.0
1676031873.536557,589,0.0
1676031873.537499,590,0.0
1676031873.538459,591,0.0
1676031873.539432,592,0.0
1676031873.540394,593,0.0
1676031873.541342,594,0.0
1676031873.542296,595,0.0
1676031873.543261,596,0.0
1676031873.54423,597,0.0
1676031873.545178,598,0.0
1676031873.546127,599,0.0
1676031873.547095,600,0.0
1676031873.54809,601,0.0
1676031873.549045,602,0.0
1676031873.549994,603,0.0
1676031873.550947,604,0.0
1676031873.551926,605,0.0
1676031873.552881,606,0.0
1676031873.553838,607,0.0
1676031873.554779,608,0.0
1676031873.555761,609,0.0
1676031873.556718,610,0.0
1676031873.557671,611,0.0
1676031873.558839,612,0.0
1676031873.560107,613,0.0
1676031873.561788,614,0.0
1676031873.563676,615,0.0
1676031873.565005,616,0.0
1676031873.566966,617,0.0
1676031873.568233,618,0.0
1676031873.569199,619,0.0
1676031873.570151,620,0.0
1676031873.571121,621,0.0
1676031873.5721,622,0.0
1676031873.573054,623,0.0
1676031873.573993,624,0.0
1676031873.574961,625,0.0
1676031873.575936,626,0.0
1676031873.576897,627,0.0
1676031873.577849,628,0.0
1676031873.578798,629,0.0
1676031873.579778,630,0.0
1676031873.580738,631,0.0
1676031873.581685,632,0.0
1676031873.582651,633,0.0
1676031873.583623,634,0.0
1676031873.584581,635,0.0
1676031873.58553,636,0.0
1676031873.586483,637,0.0
1676031873.587456,638,0.0
1676031873.58842,639,0.0
1676031873.589371,640,0.0
1676031873.590325,641,0.0
1676031873.591291,642,0.0
1676031873.592261,643,0.0
1676031873.593211,644,0.0
1676031873.59419,645,0.0
1676031873.595164,646,0.0
1676031873.596132,647,0.0
1676031873.597093,648,0.0
1676031873.598054,649,0.0
1676031873.599,650,0.0
1676031873.599974,651,0.0
1676031873.600935,652,0.0
1676031873.601899,653,0.0
1676031873.60285,654,0.0
1676031873.603831,655,0.0
1676031873.604789,656,0.0
1676031873.605751,657,0.0
1676031873.606698,658,0.0
1676031873.607691,659,0.0
1676031873.608658,660,0.0
1676031873.609614,661,0.0
1676031873.610559,662,0.0
1676031873.611535,663,0.0
1676031873.612493,664,0.0
1676031873.613448,665,0.0
1676031873.614399,666,0.0
1676031873.615373,667,0.0
1676031873.616326,668,0.0
1676031873.617279,669,0.0
1676031873.618227,670,0.0
1676031873.619189,671,0.0
1676031873.620158,672,0.0
1676031873.62112,673,0.0
1676031873.622074,674,0.0
1676031873.623034,675,0.0
1676031873.624019,676,0.0
1676031873.624978,677,0.0
1676031873.625933,678,0.0
1676031873.626882,679,0.0
1676031873.627851,680,0.0
1676031873.628811,681,0.0
1676031873.629764,682,0.0
1676031873.630726,683,0.0
1676031873.631715,684,0.0
1676031873.632678,685,0.0
1676031873.633628,686,0.0
1676031873.634578,687,0.0
1676031873.635554,688,0.0
1676031873.636516,689,0.0
1676031873.637478,690,0.0
1676031873.638434,691,0.0
1676031873.639402,692,0.0
1676031873.640366,693,0.0
1676031873.641317,694,0.0
1676031873.642264,695,0.0
1676031873.643226,696,0.0
1676031873.644193,697,0.0
1676031873.645147,698,0.0
1676031873.646101,699,0.0
1676031873.647059,700,0.0
1676031873.648023,701,0.0
1676031873.648978,702,0.0
1676031873.649935,703,0.0
1676031873.650874,704,0.0
1676031873.651862,705,0.0
1676031873.652818,706,0.0
1676031873.653763,707,0.0
1676031873.654706,708,0.0
1676031873.655694,709,0.0
1676031873.656831,710,0.0
1676031873.657783,711,0.0
1676031873.658867,712,0.0
1676031873.659859,713,0.0
1676031873.660811,714,0.0
1676031873.661765,715,0.0
1676031873.662715,716,0.0
1676031873.663699,717,0.0
1676031873.664653,718,0.0
1676031873.665603,719,0.0
1676031873.666563,720,0.0
1676031873.667549,721,0.0
1676031873.668511,722,0.0
1676031873.669466,723,0.0
1676031873.670425,724,0.0
1676031873.671411,725,0.0
1676031873.672385,726,0.0
1676031873.673344,727,0.0
1676031873.674299,728,0.0
1676031873.675273,729,0.0
1676031873.676243,730,0.0
1676031873.677201,731,0.0
1676031873.678148,732,0.0
1676031873.679112,733,0.0
1676031873.680075,734,0.0
1676031873.681043,735,0.0
1676031873.681999,736,0.0
1676031873.682956,737,0.0
1676031873.683928,738,0.0
1676031873.684882,739,0.0
1676031873.685832,740,0.0
1676031873.686784,741,0.0
1676031873.68775,742,0.0
1676031873.688722,743,0.0
1676031873.689669,744,0.0
1676031873.69062,745,0.0
1676031873.691582,746,0.0
1676031873.692552,747,0.0
1676031873.6935,748,0.0
1676031873.694447,749,0.0
1676031873.695404,750,0.0
1676031873.696372,751,0.0
1676031873.697329,752,0.0
1676031873.698282,753,0.0
1676031873.699239,754,0.0
1676031873.700206,755,0.0
1676031873.701196,756,0.0
1676031873.702343,757,0.0
1676031873.7033,758,0.0
1676031873.704257,759,0.0
1676031873.705203,760,0.0
1676031873.706172,761,0.0
1676031873.707134,762,0.0
1676031873.708098,763,0.0
1676031873.709046,764,0.0
1676031873.710004,765,0.0
1676031873.710959,766,0.0
1676031873.711944,767,0.0
1676031873.712898,768,0.0
1676031873.713846,769,0.0
1676031873.714798,770,0.0
1676031873.715788,771,0.0
1676031873.716736,772,0.0
1676031873.717696,773,0.0
1676031873.718644,774,0.0
1676031873.719632,775,0.0
1676031873.72058,776,0.0
1676031873.721536,777,0.0
1676031873.722489,778,0.0
1676031873.723474,779,0.0
1676031873.724433,780,0.0
1676031873.725398,781,0.0
1676031873.726346,782,0.0
1676031873.727313,783,0.0
1676031873.728273,784,0.0
1676031873.729221,785,0.0
1676031873.730182,786,0.0
1676031873.731142,787,0.0
1676031873.732099,788,0.0
1676031873.733056,789,0.0
1676031873.734146,790,0.0
1676031873.735395,791,0.0
1676031873.736547,792,0.0
1676031873.738273,793,0.0
1676031873.740085,794,0.0
1676031873.741477,795,0.0
1676031873.743407,796,0.0
1676031873.744605,797,0.0
1676031873.746371,798,0.0
1676031873.748161,799,0.0
1676031873.749285,800,0.0
1676031873.750959,801,0.0
1676031873.752246,802,0.0
1676031873.753766,803,0.0
1676031873.755714,804,0.0
1676031873.756985,805,0.0
1676031873.758971,806,0.0
1676031873.760431,807,0.0
1676031873.761406,808,0.0
1676031873.76237,809,0.0
1676031873.763342,810,0.0
1676031873.76443,811,0.0
1676031873.765387,812,0.0
1676031873.766351,813,0.0
1676031873.767334,814,0.0
1676031873.768313,815,0.0
1676031873.769271,816,0.0
1676031873.770236,817,0.0
1676031873.771196,818,0.0
1676031873.77216,819,0.0
1676031873.773116,820,0.0
1676031873.774081,821,0.0
1676031873.775049,822,0.0
1676031873.776032,823,0.0
1676031873.776996,824,0.0
1676031873.777957,825,0.0
1676031873.7789,826,0.0
1676031873.779888,827,0.0
1676031873.780852,828,0.0
1676031873.781804,829,0.0
1676031873.782752,830,0.0
1676031873.78374,831,0.0
1676031873.784717,832,0.0
1676031873.785669,833,0.0
1676031873.78662,834,0.0
1676031873.787596,835,0.0
1676031873.788556,836,0.0
1676031873.789507,837,0.0
1676031873.790453,838,0.0
1676031873.791409,839,0.0
1676031873.792383,840,0.0
1676031873.79336,841,0.0
1676031873.794304,842,0.0
1676031873.79526,843,0.0
1676031873.79623,844,0.0
1676031873.797183,845,0.0
1676031873.79814,846,0.0
1676031873.799119,847,0.0
1676031873.800083,848,0.0
1676031873.801062,849,0.0
1676031873.802202,850,0.0
1676031873.803185,851,0.0
1676031873.804166,852,0.0
1676031873.805141,853,0.0
1676031873.806121,854,0.0
1676031873.807103,855,0.0
1676031873.808083,856,0.0
1676031873.809063,857,0.0
1676031873.810027,858,0.0
1676031873.811,859,0.0
1676031873.811982,860,0.0
1676031873.812966,861,0.0
1676031873.813929,862,0.0
1676031873.814889,863,0.0
1676031873.815884,864,0.0
1676031873.816871,865,0.0
1676031873.818003,866,0.0
1676031873.819498,867,0.0
1676031873.820895,868,0.0
1676031873.822752,869,0.0
1676031873.824446,870,0.0
1676031873.825595,871,0.0
1676031873.826722,872,0.0
1676031873.827777,873,0.0
1676031873.828761,874,0.0
1676031873.829735,875,0.0
1676031873.830701,876,0.0
1676031873.831713,877,0.0
1676031873.832703,878,0.0
1676031873.833672,879,0.0
1676031873.834642,880,0.0
1676031873.835637,881,0.0
1676031873.836618,882,0.0
1676031873.837597,883,0.0
1676031873.838567,884,0.0
1676031873.839559,885,0.0
1676031873.84054,886,0.0
1676031873.841515,887,0.0
1676031873.842502,888,0.0
1676031873.843496,889,0.0
1676031873.844487,890,0.0
1676031873.845462,891,0.0
1676031873.846446,892,0.0
1676031873.84745,893,0.0
1676031873.84843,894,0.0
1676031873.84942,895,0.0
1676031873.850589,896,0.0
1676031873.851594,897,0.0
1676031873.852558,898,0.0
1676031873.853526,899,0.0
1676031873.854491,900,0.0
1676031873.855485,901,0.0
1676031873.856456,902,0.0
1676031873.857441,903,0.0
1676031873.85843,904,0.0
1676031873.859464,905,0.0
1676031873.860492,906,0.0
1676031873.861464,907,0.0
1676031873.86243,908,0.0
1676031873.863412,909,0.0
1676031873.864517,910,0.0
1676031873.865498,911,0.0
1676031873.866487,912,0.0
1676031873.867535,913,0.0
1676031873.868553,914,0.0
1676031873.869528,915,0.0
1676031873.870495,916,0.0
1676031873.871475,917,0.0
1676031873.872452,918,0.0
1676031873.873447,919,0.0
1676031873.874457,920,0.0
1676031873.87548,921,0.0
1676031873.876456,922,0.0
1676031873.877422,923,0.0
1676031873.878388,924,0.0
1676031873.879408,925,0.0
1676031873.880437,926,0.0
1676031873.881431,927,0.0
1676031873.882399,928,0.0
1676031873.883387,929,0.0
1676031873.884365,930,0.0
1676031873.885342,931,0.0
1676031873.886322,932,0.0
1676031873.88737,933,0.0
1676031873.88834,934,0.0
1676031873.889313,935,0.0
1676031873.890282,936,0.0
1676031873.891264,937,0.0
1676031873.892258,938,0.0
1676031873.89339,939,0.0
1676031873.8946,940,0.0
1676031873.896263,941,0.0
1676031873.897617,942,0.0
1676031873.899618,943,0.0
1676031873.900997,944,0.0
1676031873.902508,945,0.0
1676031873.903485,946,0.0
1676031873.904458,947,0.0
1676031873.905412,948,0.0
1676031873.906366,949,0.0
1676031873.907355,950,0.0
1676031873.908321,951,0.0
1676031873.909271,952,0.0
1676031873.910328,953,0.0
1676031873.911531,954,0.0
1676031873.912664,955,0.0
1676031873.914219,956,0.0
1676031873.916174,957,0.0
1676031873.917425,958,0.0
1676031873.91887,959,0.0
1676031873.919903,960,0.0
1676031873.920867,961,0.0
1676031873.921832,962,0.0
1676031873.922787,963,0.0
1676031873.923787,964,0.0
1676031873.92475,965,0.0
1676031873.925704,966,0.0
1676031873.926661,967,0.0
1676031873.927645,968,0.0
1676031873.92861,969,0.0
1676031873.929569,970,0.0
1676031873.930559,971,0.0
1676031873.931521,972,0.0
1676031873.93248,973,0.0
1676031873.933431,974,0.0
1676031873.934386,975,0.0
1676031873.935363,976,0.0
1676031873.936325,977,0.0
1676031873.937277,978,0.0
1676031873.938223,979,0.0
1676031873.939195,980,0.0
1676031873.940175,981,0.0
1676031873.941129,982,0.0
1676031873.942082,983,0.0
1676031873.94305,984,0.0
1676031873.944022,985,0.0
1676031873.944976,986,0.0
1676031873.945929,987,0.0
1676031873.946877,988,0.0
1676031873.947872,989,0.0
1676031873.948837,990,0.0
1676031873.949972,991,0.0
1676031873.950946,992,0.0
1676031873.95192,993,0.0
1676031873.952895,994,0.0
1676031873.953865,995,0.0
1676031873.954836,996,0.0
1676031873.955855,997,0.0
1676031873.956822,998,0.0
1676031873.957784,999,0.0


==> csvs/generalization/d_512_m_8192.csv <==
Wall time,Step,Value
1676032814.045121,0,1.0
1676032814.046702,1,1.0
1676032814.047816,2,1.0
1676032814.048833,3,1.0
1676032814.049818,4,1.0
1676032814.050802,5,1.0
1676032814.05179,6,1.0
1676032814.052751,7,1.0
1676032814.053711,8,1.0
1676032814.054665,9,1.0
1676032814.055926,10,1.0
1676032814.057107,11,1.0
1676032814.058598,12,1.0
1676032814.06,13,1.0
1676032814.061436,14,1.0
1676032814.062972,15,1.0
1676032814.064193,16,1.0
1676032814.065164,17,1.0
1676032814.06612,18,1.0
1676032814.067079,19,1.0
1676032814.068051,20,1.0
1676032814.069018,21,1.0
1676032814.069962,22,1.0
1676032814.07094,23,1.0
1676032814.071904,24,1.0
1676032814.072878,25,1.0
1676032814.073824,26,1.0
1676032814.074783,27,1.0
1676032814.075767,28,1.0
1676032814.076722,29,1.0
1676032814.077676,30,1.0
1676032814.078637,31,1.0
1676032814.079596,32,1.0
1676032814.080587,33,1.0
1676032814.081547,34,1.0
1676032814.082511,35,1.0
1676032814.08349,36,1.0
1676032814.084459,37,1.0
1676032814.085415,38,1.0
1676032814.086375,39,1.0
1676032814.087356,40,1.0
1676032814.088343,41,1.0
1676032814.089297,42,1.0
1676032814.090269,43,1.0
1676032814.091245,44,1.0
1676032814.092227,45,0.9799999594688416
1676032814.093192,46,0.949999988079071
1676032814.094148,47,0.9300000071525574
1676032814.095122,48,0.8499999642372131
1676032814.09611,49,0.75
1676032814.097078,50,0.6499999761581421
1676032814.098046,51,0.44999998807907104
1676032814.099002,52,0.3100000023841858
1676032814.100022,53,0.23999999463558197
1676032814.100979,54,0.14999999105930328
1676032814.101946,55,0.07000000029802322
1676032814.10308,56,0.05999999865889549
1676032814.104044,57,0.009999999776482582
1676032814.104998,58,0.0
1676032814.105948,59,0.0
1676032814.106896,60,0.0
1676032814.107877,61,0.0
1676032814.108824,62,0.0
1676032814.10978,63,0.0
1676032814.110727,64,0.0
1676032814.111702,65,0.0
1676032814.112654,66,0.0
1676032814.113667,67,0.0
1676032814.114897,68,0.0
1676032814.11613,69,0.0
1676032814.11789,70,0.0
1676032814.119668,71,0.0
1676032814.121073,72,0.0
1676032814.122891,73,0.0
1676032814.124092,74,0.0
1676032814.125835,75,0.0
1676032814.127823,76,0.0
1676032814.129204,77,0.0
1676032814.13124,78,0.0
1676032814.13263,79,0.0
1676032814.134592,80,0.0
1676032814.136106,81,0.0
1676032814.137211,82,0.0
1676032814.138988,83,0.0
1676032814.140163,84,0.0
1676032814.141122,85,0.0
1676032814.142061,86,0.0
1676032814.143002,87,0.0
1676032814.143953,88,0.0
1676032814.1449,89,0.0
1676032814.145843,90,0.0
1676032814.146962,91,0.0
1676032814.14791,92,0.0
1676032814.148845,93,0.0
1676032814.149771,94,0.0
1676032814.150707,95,0.0
1676032814.151658,96,0.0
1676032814.152596,97,0.0
1676032814.153537,98,0.0
1676032814.154466,99,0.0
1676032814.155437,100,0.0
1676032814.156395,101,0.0
1676032814.157337,102,0.0
1676032814.158281,103,0.0
1676032814.159245,104,0.0
1676032814.160205,105,0.0
1676032814.161131,106,0.0
1676032814.162066,107,0.0
1676032814.163006,108,0.0
1676032814.164045,109,0.0
1676032814.165197,110,0.0
1676032814.167008,111,0.0
1676032814.168409,112,0.0
1676032814.1703,113,0.0
1676032814.171917,114,0.0
1676032814.17339,115,0.0
1676032814.175325,116,0.0
1676032814.176893,117,0.0
1676032814.177835,118,0.0
1676032814.178758,119,0.0
1676032814.179705,120,0.0
1676032814.180647,121,0.0
1676032814.181584,122,0.0
1676032814.182531,123,0.0
1676032814.183495,124,0.0
1676032814.184448,125,0.0
1676032814.185383,126,0.0
1676032814.186325,127,0.0
1676032814.187278,128,0.0
1676032814.188234,129,0.0
1676032814.189168,130,0.0
1676032814.190102,131,0.0
1676032814.191046,132,0.0
1676032814.191998,133,0.0
1676032814.192934,134,0.0
1676032814.194082,135,0.0
1676032814.195211,136,0.0
1676032814.196329,137,0.0
1676032814.197789,138,0.0
1676032814.19931,139,0.0
1676032814.200487,140,0.0
1676032814.201999,141,0.0
1676032814.203313,142,0.0
1676032814.204257,143,0.0
1676032814.205209,144,0.0
1676032814.20618,145,0.0
1676032814.207146,146,0.0
1676032814.208098,147,0.0
1676032814.209051,148,0.0
1676032814.210014,149,0.0
1676032814.210985,150,0.0
1676032814.211944,151,0.0
1676032814.212892,152,0.0
1676032814.213849,153,0.0
1676032814.214792,154,0.0
1676032814.215757,155,0.0
1676032814.216706,156,0.0
1676032814.217664,157,0.0
1676032814.218761,158,0.0
1676032814.220167,159,0.0
1676032814.221861,160,0.0
1676032814.223755,161,0.0
1676032814.225096,162,0.0
1676032814.227064,163,0.0
1676032814.228294,164,0.0
1676032814.229263,165,0.0
1676032814.230209,166,0.0
1676032814.231167,167,0.0
1676032814.232115,168,0.0
1676032814.233067,169,0.0
1676032814.234015,170,0.0
1676032814.234969,171,0.0
1676032814.235929,172,0.0
1676032814.236922,173,0.0
1676032814.237885,174,0.0
1676032814.238832,175,0.0
1676032814.239798,176,0.0
1676032814.240765,177,0.0
1676032814.241715,178,0.0
1676032814.24267,179,0.0
1676032814.243724,180,0.0
1676032814.244918,181,0.0
1676032814.245907,182,0.0
1676032814.247043,183,0.0
1676032814.248011,184,0.0
1676032814.248974,185,0.0
1676032814.249912,186,0.0
1676032814.250863,187,0.0
1676032814.251824,188,0.0
1676032814.252783,189,0.0
1676032814.253722,190,0.0
1676032814.254683,191,0.0
1676032814.25564,192,0.0
1676032814.256598,193,0.0
1676032814.257542,194,0.0
1676032814.258484,195,0.0
1676032814.259457,196,0.0
1676032814.26045,197,0.0
1676032814.261646,198,0.0
1676032814.263642,199,0.0
1676032814.264897,200,0.0
1676032814.266831,201,0.0
1676032814.268309,202,0.0
1676032814.269952,203,0.0
1676032814.271467,204,0.0
1676032814.272753,205,0.0
1676032814.274687,206,0.0
1676032814.276245,207,0.0
1676032814.277923,208,0.0
1676032814.279474,209,0.0
1676032814.280834,210,0.0
1676032814.282532,211,0.0
1676032814.284095,212,0.0
1676032814.285567,213,0.0
1676032814.287051,214,0.0
1676032814.288093,215,0.0
1676032814.289116,216,0.0
1676032814.290147,217,0.0
1676032814.291199,218,0.0
1676032814.292234,219,0.0
1676032814.293251,220,0.0
1676032814.294296,221,0.0
1676032814.29535,222,0.0
1676032814.296377,223,0.0
1676032814.297403,224,0.0
1676032814.29844,225,0.0
1676032814.29949,226,0.0
1676032814.300501,227,0.0
1676032814.301523,228,0.0
1676032814.30257,229,0.0
1676032814.303622,230,0.0
1676032814.304644,231,0.0
1676032814.305663,232,0.0
1676032814.306699,233,0.0
1676032814.307765,234,0.0
1676032814.308788,235,0.0
1676032814.309801,236,0.0
1676032814.310823,237,0.0
1676032814.311888,238,0.0
1676032814.312914,239,0.0
1676032814.313938,240,0.0
1676032814.31498,241,0.0
1676032814.316013,242,0.0
1676032814.317044,243,0.0
1676032814.318064,244,0.0
1676032814.319171,245,0.0
1676032814.320544,246,0.0
1676032814.321662,247,0.0
1676032814.32277,248,0.0
1676032814.323906,249,0.0
1676032814.325008,250,0.0
1676032814.326099,251,0.0
1676032814.327209,252,0.0
1676032814.328526,253,0.0
1676032814.329668,254,0.0
1676032814.330605,255,0.0
1676032814.331562,256,0.0
1676032814.332514,257,0.0
1676032814.333447,258,0.0
1676032814.334377,259,0.0
1676032814.335327,260,0.0
1676032814.336285,261,0.0
1676032814.337394,262,0.0
1676032814.338342,263,0.0
1676032814.339296,264,0.0
1676032814.340272,265,0.0
1676032814.341219,266,0.0
1676032814.342161,267,0.0
1676032814.343099,268,0.0
1676032814.344065,269,0.0
1676032814.345016,270,0.0
1676032814.345966,271,0.0
1676032814.347061,272,0.0
1676032814.348029,273,0.0
1676032814.34897,274,0.0
1676032814.349922,275,0.0
1676032814.350871,276,0.0
1676032814.351849,277,0.0
1676032814.352957,278,0.0
1676032814.354161,279,0.0
1676032814.355315,280,0.0
1676032814.356457,281,0.0
1676032814.35757,282,0.0
1676032814.358672,283,0.0
1676032814.359779,284,0.0
1676032814.360882,285,0.0
1676032814.361964,286,0.0
1676032814.362895,287,0.0
1676032814.363886,288,0.0
1676032814.364867,289,0.0
1676032814.36582,290,0.0
1676032814.366763,291,0.0
1676032814.367725,292,0.0
1676032814.368682,293,0.0
1676032814.369765,294,0.0
1676032814.370985,295,0.0
1676032814.372133,296,0.0
1676032814.373253,297,0.0
1676032814.374358,298,0.0
1676032814.375469,299,0.0
1676032814.37657,300,0.0
1676032814.377704,301,0.0
1676032814.37881,302,0.0
1676032814.379793,303,0.0
1676032814.380737,304,0.0
1676032814.381697,305,0.0
1676032814.382644,306,0.0
1676032814.383593,307,0.0
1676032814.384532,308,0.0
1676032814.385481,309,0.0
1676032814.386423,310,0.0
1676032814.387389,311,0.0
1676032814.38833,312,0.0
1676032814.389271,313,0.0
1676032814.390231,314,0.0
1676032814.391188,315,0.0
1676032814.392144,316,0.0
1676032814.393086,317,0.0
1676032814.394033,318,0.0
1676032814.394987,319,0.0
1676032814.395945,320,0.0
1676032814.396905,321,0.0
1676032814.397838,322,0.0
1676032814.398778,323,0.0
1676032814.399729,324,0.0
1676032814.400697,325,0.0
1676032814.40164,326,0.0
1676032814.402583,327,0.0
1676032814.403563,328,0.0
1676032814.404532,329,0.0
1676032814.405478,330,0.0
1676032814.406424,331,0.0
1676032814.407395,332,0.0
1676032814.408359,333,0.0
1676032814.409298,334,0.0
1676032814.410238,335,0.0
1676032814.411201,336,0.0
1676032814.412166,337,0.0
1676032814.413124,338,0.0
1676032814.414068,339,0.0
1676032814.415018,340,0.0
1676032814.415988,341,0.0
1676032814.416944,342,0.0
1676032814.417899,343,0.0
1676032814.418835,344,0.0
1676032814.419908,345,0.0
1676032814.421136,346,0.0
1676032814.42228,347,0.0
1676032814.423428,348,0.0
1676032814.424542,349,0.0
1676032814.425639,350,0.0
1676032814.426764,351,0.0
1676032814.427967,352,0.0
1676032814.429078,353,0.0
1676032814.430028,354,0.0
1676032814.430997,355,0.0
1676032814.431955,356,0.0
1676032814.432917,357,0.0
1676032814.433866,358,0.0
1676032814.434817,359,0.0
1676032814.435791,360,0.0
1676032814.436908,361,0.0
1676032814.43784,362,0.0
1676032814.438784,363,0.0
1676032814.439772,364,0.0
1676032814.440728,365,0.0
1676032814.441671,366,0.0
1676032814.442608,367,0.0
1676032814.443589,368,0.0
1676032814.444541,369,0.0
1676032814.445898,370,0.0
1676032814.447077,371,0.0
1676032814.448397,372,0.0
1676032814.449544,373,0.0
1676032814.45066,374,0.0
1676032814.451839,375,0.0
1676032814.452963,376,0.0
1676032814.454075,377,0.0
1676032814.455017,378,0.0
1676032814.455981,379,0.0
1676032814.456927,380,0.0
1676032814.457876,381,0.0
1676032814.45882,382,0.0
1676032814.459802,383,0.0
1676032814.460756,384,0.0
1676032814.461745,385,0.0
1676032814.462751,386,0.0
1676032814.463744,387,0.0
1676032814.464719,388,0.0
1676032814.465689,389,0.0
1676032814.466647,390,0.0
1676032814.46763,391,0.0
1676032814.468584,392,0.0
1676032814.469562,393,0.0
1676032814.470519,394,0.0
1676032814.471506,395,0.0
1676032814.472483,396,0.0
1676032814.473438,397,0.0
1676032814.474391,398,0.0
1676032814.475429,399,0.0
1676032814.476725,400,0.0
1676032814.478549,401,0.0
1676032814.480376,402,0.0
1676032814.481702,403,0.0
1676032814.483351,404,0.0
1676032814.484716,405,0.0
1676032814.486183,406,0.0
1676032814.487829,407,0.0
1676032814.489043,408,0.0
1676032814.490015,409,0.0
1676032814.490973,410,0.0
1676032814.491928,411,0.0
1676032814.492888,412,0.0
1676032814.493838,413,0.0
1676032814.494787,414,0.0
1676032814.495757,415,0.0
1676032814.496721,416,0.0
1676032814.497675,417,0.0
1676032814.498625,418,0.0
1676032814.4996,419,0.0
1676032814.500552,420,0.0
1676032814.501502,421,0.0
1676032814.502452,422,0.0
1676032814.503424,423,0.0
1676032814.504379,424,0.0
1676032814.505553,425,0.0
1676032814.507143,426,0.0
1676032814.508693,427,0.0
1676032814.510333,428,0.0
1676032814.512229,429,0.0
1676032814.513535,430,0.0
1676032814.514796,431,0.0
1676032814.515775,432,0.0
1676032814.516742,433,0.0
1676032814.517695,434,0.0
1676032814.518638,435,0.0
1676032814.519616,436,0.0
1676032814.520573,437,0.0
1676032814.521588,438,0.0
1676032814.522761,439,0.0
1676032814.524355,440,0.0
1676032814.525767,441,0.0
1676032814.527739,442,0.0
1676032814.529067,443,0.0
1676032814.530703,444,0.0
1676032814.53193,445,0.0
1676032814.533046,446,0.0
1676032814.534895,447,0.0
1676032814.536588,448,0.0
1676032814.538118,449,0.0
1676032814.539635,450,0.0
1676032814.540591,451,0.0
1676032814.54154,452,0.0
1676032814.542488,453,0.0
1676032814.543459,454,0.0
1676032814.544409,455,0.0
1676032814.545365,456,0.0
1676032814.546499,457,0.0
1676032814.547495,458,0.0
1676032814.548584,459,0.0
1676032814.549549,460,0.0
1676032814.550701,461,0.0
1676032814.551683,462,0.0
1676032814.552638,463,0.0
1676032814.553594,464,0.0
1676032814.554556,465,0.0
1676032814.55554,466,0.0
1676032814.556486,467,0.0
1676032814.557444,468,0.0
1676032814.558396,469,0.0
1676032814.559373,470,0.0
1676032814.560334,471,0.0
1676032814.561273,472,0.0
1676032814.56224,473,0.0
1676032814.563392,474,0.0
1676032814.56434,475,0.0
1676032814.565272,476,0.0
1676032814.566217,477,0.0
1676032814.567186,478,0.0
1676032814.568133,479,0.0
1676032814.569071,480,0.0
1676032814.570031,481,0.0
1676032814.570975,482,0.0
1676032814.571926,483,0.0
1676032814.572858,484,0.0
1676032814.573804,485,0.0
1676032814.57474,486,0.0
1676032814.575698,487,0.0
1676032814.576637,488,0.0
1676032814.577579,489,0.0
1676032814.578513,490,0.0
1676032814.579482,491,0.0
1676032814.580427,492,0.0
1676032814.58139,493,0.0
1676032814.582324,494,0.0
1676032814.583282,495,0.0
1676032814.584224,496,0.0
1676032814.585167,497,0.0
1676032814.586107,498,0.0
1676032814.587051,499,0.0
1676032814.587993,500,0.0
1676032814.588938,501,0.0
1676032814.589865,502,0.0
1676032814.590794,503,0.0
1676032814.591742,504,0.0
1676032814.592697,505,0.0
1676032814.593631,506,0.0
1676032814.594567,507,0.0
1676032814.595536,508,0.0
1676032814.596486,509,0.0
1676032814.597433,510,0.0
1676032814.598367,511,0.0
1676032814.599324,512,0.0
1676032814.600268,513,0.0
1676032814.6012,514,0.0
1676032814.602146,515,0.0
1676032814.60309,516,0.0
1676032814.60404,517,0.0
1676032814.604985,518,0.0
1676032814.606208,519,0.0
1676032814.607217,520,0.0
1676032814.608188,521,0.0
1676032814.609131,522,0.0
1676032814.610074,523,0.0
1676032814.611013,524,0.0
1676032814.611978,525,0.0
1676032814.612908,526,0.0
1676032814.613832,527,0.0
1676032814.614768,528,0.0
1676032814.615727,529,0.0
1676032814.616657,530,0.0
1676032814.617593,531,0.0
1676032814.61852,532,0.0
1676032814.619484,533,0.0
1676032814.620412,534,0.0
1676032814.621351,535,0.0
1676032814.622289,536,0.0
1676032814.62324,537,0.0
1676032814.624174,538,0.0
1676032814.625112,539,0.0
1676032814.626033,540,0.0
1676032814.626974,541,0.0
1676032814.627931,542,0.0
1676032814.628863,543,0.0
1676032814.629804,544,0.0
1676032814.630754,545,0.0
1676032814.631723,546,0.0
1676032814.632661,547,0.0
1676032814.633598,548,0.0
1676032814.63454,549,0.0
1676032814.635509,550,0.0
1676032814.636453,551,0.0
1676032814.637387,552,0.0
1676032814.638352,553,0.0
1676032814.639311,554,0.0
1676032814.640253,555,0.0
1676032814.641195,556,0.0
1676032814.642115,557,0.0
1676032814.643015,558,0.0
1676032814.643972,559,0.0
1676032814.644897,560,0.0
1676032814.645803,561,0.0
1676032814.6467,562,0.0
1676032814.64765,563,0.0
1676032814.64873,564,0.0
1676032814.649677,565,0.0
1676032814.650607,566,0.0
1676032814.651532,567,0.0
1676032814.652473,568,0.0
1676032814.653376,569,0.0
1676032814.654268,570,0.0
1676032814.655192,571,0.0
1676032814.656146,572,0.0
1676032814.657069,573,0.0
1676032814.657954,574,0.0
1676032814.658855,575,0.0
1676032814.659803,576,0.0
1676032814.660734,577,0.0
1676032814.661623,578,0.0
1676032814.66251,579,0.0
1676032814.663666,580,0.0
1676032814.664841,581,0.0
1676032814.665847,582,0.0
1676032814.666805,583,0.0
1676032814.667773,584,0.0
1676032814.668734,585,0.0
1676032814.669681,586,0.0
1676032814.670616,587,0.0
1676032814.671742,588,0.0
1676032814.672971,589,0.0
1676032814.674595,590,0.0
1676032814.676092,591,0.0
1676032814.677802,592,0.0
1676032814.679646,593,0.0
1676032814.680706,594,0.0
1676032814.681658,595,0.0
1676032814.682597,596,0.0
1676032814.68356,597,0.0
1676032814.684512,598,0.0
1676032814.685456,599,0.0
1676032814.686397,600,0.0
1676032814.687379,601,0.0
1676032814.688449,602,0.0
1676032814.689706,603,0.0
1676032814.691266,604,0.0
1676032814.692604,605,0.0
1676032814.694633,606,0.0
1676032814.696165,607,0.0
1676032814.69769,608,0.0
1676032814.698638,609,0.0
1676032814.699606,610,0.0
1676032814.700547,611,0.0
1676032814.701471,612,0.0
1676032814.702414,613,0.0
1676032814.703369,614,0.0
1676032814.704323,615,0.0
1676032814.70527,616,0.0
1676032814.706217,617,0.0
1676032814.707171,618,0.0
1676032814.708123,619,0.0
1676032814.709067,620,0.0
1676032814.710015,621,0.0
1676032814.710946,622,0.0
1676032814.711912,623,0.0
1676032814.712842,624,0.0
1676032814.713796,625,0.0
1676032814.714732,626,0.0
1676032814.715685,627,0.0
1676032814.716633,628,0.0
1676032814.717578,629,0.0
1676032814.718514,630,0.0
1676032814.719487,631,0.0
1676032814.720425,632,0.0
1676032814.721381,633,0.0
1676032814.722316,634,0.0
1676032814.723275,635,0.0
1676032814.724221,636,0.0
1676032814.72518,637,0.0
1676032814.726123,638,0.0
1676032814.727069,639,0.0
1676032814.728036,640,0.0
1676032814.728988,641,0.0
1676032814.729935,642,0.0
1676032814.730888,643,0.0
1676032814.731857,644,0.0
1676032814.732811,645,0.0
1676032814.733752,646,0.0
1676032814.734696,647,0.0
1676032814.735671,648,0.0
1676032814.736631,649,0.0
1676032814.737576,650,0.0
1676032814.73852,651,0.0
1676032814.739493,652,0.0
1676032814.740447,653,0.0
1676032814.741389,654,0.0
1676032814.742337,655,0.0
1676032814.743319,656,0.0
1676032814.74427,657,0.0
1676032814.745214,658,0.0
1676032814.746163,659,0.0
1676032814.747125,660,0.0
1676032814.7481,661,0.0
1676032814.749186,662,0.0
1676032814.750131,663,0.0
1676032814.751074,664,0.0
1676032814.752051,665,0.0
1676032814.752991,666,0.0
1676032814.753922,667,0.0
1676032814.754868,668,0.0
1676032814.755863,669,0.0
1676032814.756805,670,0.0
1676032814.757746,671,0.0
1676032814.758683,672,0.0
1676032814.759662,673,0.0
1676032814.760603,674,0.0
1676032814.761548,675,0.0
1676032814.762495,676,0.0
1676032814.763483,677,0.0
1676032814.764607,678,0.0
1676032814.765711,679,0.0
1676032814.766653,680,0.0
1676032814.767632,681,0.0
1676032814.768583,682,0.0
1676032814.76953,683,0.0
1676032814.77048,684,0.0
1676032814.77147,685,0.0
1676032814.772436,686,0.0
1676032814.773375,687,0.0
1676032814.774327,688,0.0
1676032814.775283,689,0.0
1676032814.776232,690,0.0
1676032814.777177,691,0.0
1676032814.778113,692,0.0
1676032814.779058,693,0.0
1676032814.780004,694,0.0
1676032814.780955,695,0.0
1676032814.781886,696,0.0
1676032814.782824,697,0.0
1676032814.78379,698,0.0
1676032814.784742,699,0.0
1676032814.785689,700,0.0
1676032814.786644,701,0.0
1676032814.7876,702,0.0
1676032814.788548,703,0.0
1676032814.789482,704,0.0
1676032814.790424,705,0.0
1676032814.791401,706,0.0
1676032814.792345,707,0.0
1676032814.793296,708,0.0
1676032814.794246,709,0.0
1676032814.795209,710,0.0
1676032814.796169,711,0.0
1676032814.797113,712,0.0
1676032814.798067,713,0.0
1676032814.799015,714,0.0
1676032814.799976,715,0.0
1676032814.800929,716,0.0
1676032814.801868,717,0.0
1676032814.802811,718,0.0
1676032814.803772,719,0.0
1676032814.804729,720,0.0
1676032814.805768,721,0.0
1676032814.807112,722,0.0
1676032814.808325,723,0.0
1676032814.809854,724,0.0
1676032814.81152,725,0.0
1676032814.812802,726,0.0
1676032814.814449,727,0.0
1676032814.815592,728,0.0
1676032814.816597,729,0.0
1676032814.81759,730,0.0
1676032814.818581,731,0.0
1676032814.819594,732,0.0
1676032814.820591,733,0.0
1676032814.821592,734,0.0
1676032814.822728,735,0.0
1676032814.824009,736,0.0
1676032814.825164,737,0.0
1676032814.826272,738,0.0
1676032814.827392,739,0.0
1676032814.828493,740,0.0
1676032814.82959,741,0.0
1676032814.830677,742,0.0
1676032814.831794,743,0.0
1676032814.832739,744,0.0
1676032814.83368,745,0.0
1676032814.834619,746,0.0
1676032814.835579,747,0.0
1676032814.836541,748,0.0
1676032814.837489,749,0.0
1676032814.838629,750,0.0
1676032814.839773,751,0.0
1676032814.840698,752,0.0
1676032814.841635,753,0.0
1676032814.842542,754,0.0
1676032814.843494,755,0.0
1676032814.844408,756,0.0
1676032814.845336,757,0.0
1676032814.846264,758,0.0
1676032814.847197,759,0.0
1676032814.848134,760,0.0
1676032814.849195,761,0.0
1676032814.850119,762,0.0
1676032814.851071,763,0.0
1676032814.852,764,0.0
1676032814.852948,765,0.0
1676032814.853857,766,0.0
1676032814.854774,767,0.0
1676032814.855722,768,0.0
1676032814.856644,769,0.0
1676032814.857579,770,0.0
1676032814.8585,771,0.0
1676032814.859447,772,0.0
1676032814.860381,773,0.0
1676032814.861305,774,0.0
1676032814.862212,775,0.0
1676032814.863112,776,0.0
1676032814.864057,777,0.0
1676032814.864998,778,0.0
1676032814.865921,779,0.0
1676032814.86686,780,0.0
1676032814.867832,781,0.0
1676032814.868754,782,0.0
1676032814.869683,783,0.0
1676032814.870601,784,0.0
1676032814.87157,785,0.0
1676032814.872502,786,0.0
1676032814.873425,787,0.0
1676032814.874351,788,0.0
1676032814.875294,789,0.0
1676032814.876235,790,0.0
1676032814.877153,791,0.0
1676032814.878079,792,0.0
1676032814.879022,793,0.0
1676032814.879966,794,0.0
1676032814.880906,795,0.0
1676032814.88184,796,0.0
1676032814.882767,797,0.0
1676032814.883722,798,0.0
1676032814.884651,799,0.0
1676032814.885577,800,0.0
1676032814.886517,801,0.0
1676032814.887485,802,0.0
1676032814.888416,803,0.0
1676032814.889353,804,0.0
1676032814.890289,805,0.0
1676032814.891248,806,0.0
1676032814.892188,807,0.0
1676032814.893137,808,0.0
1676032814.894065,809,0.0
1676032814.894996,810,0.0
1676032814.895954,811,0.0
1676032814.896888,812,0.0
1676032814.897821,813,0.0
1676032814.898742,814,0.0
1676032814.899692,815,0.0
1676032814.900632,816,0.0
1676032814.901563,817,0.0
1676032814.902496,818,0.0
1676032814.903442,819,0.0
1676032814.904385,820,0.0
1676032814.905333,821,0.0
1676032814.906262,822,0.0
1676032814.907213,823,0.0
1676032814.908164,824,0.0
1676032814.90911,825,0.0
1676032814.910026,826,0.0
1676032814.910903,827,0.0
1676032814.91185,828,0.0
1676032814.912792,829,0.0
1676032814.913684,830,0.0
1676032814.914574,831,0.0
1676032814.915504,832,0.0
1676032814.916443,833,0.0
1676032814.917362,834,0.0
1676032814.918252,835,0.0
1676032814.919142,836,0.0
1676032814.920103,837,0.0
1676032814.92103,838,0.0
1676032814.921918,839,0.0
1676032814.922795,840,0.0
1676032814.923754,841,0.0
1676032814.924692,842,0.0
1676032814.92563,843,0.0
1676032814.926559,844,0.0
1676032814.927514,845,0.0
1676032814.928452,846,0.0
1676032814.929378,847,0.0
1676032814.930274,848,0.0
1676032814.931171,849,0.0
1676032814.932115,850,0.0
1676032814.933044,851,0.0
1676032814.933932,852,0.0
1676032814.934848,853,0.0
1676032814.935812,854,0.0
1676032814.936741,855,0.0
1676032814.937703,856,0.0
1676032814.938668,857,0.0
1676032814.939806,858,0.0
1676032814.94075,859,0.0
1676032814.941672,860,0.0
1676032814.942591,861,0.0
1676032814.943724,862,0.0
1676032814.944669,863,0.0
1676032814.945597,864,0.0
1676032814.946542,865,0.0
1676032814.947497,866,0.0
1676032814.948441,867,0.0
1676032814.949531,868,0.0
1676032814.950465,869,0.0
1676032814.951419,870,0.0
1676032814.952378,871,0.0
1676032814.953328,872,0.0
1676032814.95428,873,0.0
1676032814.955242,874,0.0
1676032814.956203,875,0.0
1676032814.957148,876,0.0
1676032814.95809,877,0.0
1676032814.959048,878,0.0
1676032814.960011,879,0.0
1676032814.960951,880,0.0
1676032814.961915,881,0.0
1676032814.962852,882,0.0
1676032814.963826,883,0.0
1676032814.964761,884,0.0
1676032814.965734,885,0.0
1676032814.966673,886,0.0
1676032814.967642,887,0.0
1676032814.968597,888,0.0
1676032814.969546,889,0.0
1676032814.970485,890,0.0
1676032814.971455,891,0.0
1676032814.972393,892,0.0
1676032814.973335,893,0.0
1676032814.97427,894,0.0
1676032814.975229,895,0.0
1676032814.976175,896,0.0
1676032814.977132,897,0.0
1676032814.978071,898,0.0
1676032814.979027,899,0.0
1676032814.980049,900,0.0
1676032814.981006,901,0.0
1676032814.981946,902,0.0
1676032814.983302,903,0.0
1676032814.985289,904,0.0
1676032814.986854,905,0.0
1676032814.989079,906,0.0
1676032814.991151,907,0.0
1676032814.992705,908,0.0
1676032814.99385,909,0.0
1676032814.99499,910,0.0
1676032814.996133,911,0.0
1676032814.997399,912,0.0
1676032814.998606,913,0.0
1676032814.999776,914,0.0
1676032815.000904,915,0.0
1676032815.002025,916,0.0
1676032815.003166,917,0.0
1676032815.004294,918,0.0
1676032815.005355,919,0.0
1676032815.006309,920,0.0
1676032815.007302,921,0.0
1676032815.008264,922,0.0
1676032815.009221,923,0.0
1676032815.010166,924,0.0
1676032815.011139,925,0.0
1676032815.012108,926,0.0
1676032815.013054,927,0.0
1676032815.014292,928,0.0
1676032815.015325,929,0.0
1676032815.016314,930,0.0
1676032815.017282,931,0.0
1676032815.018248,932,0.0
1676032815.019249,933,0.0
1676032815.02022,934,0.0
1676032815.021186,935,0.0
1676032815.022157,936,0.0
1676032815.023138,937,0.0
1676032815.024095,938,0.0
1676032815.025057,939,0.0
1676032815.026014,940,0.0
1676032815.026967,941,0.0
1676032815.027932,942,0.0
1676032815.028896,943,0.0
1676032815.029853,944,0.0
1676032815.030809,945,0.0
1676032815.031787,946,0.0
1676032815.032744,947,0.0
1676032815.033707,948,0.0
1676032815.034669,949,0.0
1676032815.03565,950,0.0
1676032815.036616,951,0.0
1676032815.03756,952,0.0
1676032815.038516,953,0.0
1676032815.039487,954,0.0
1676032815.040443,955,0.0
1676032815.041398,956,0.0
1676032815.04235,957,0.0
1676032815.043319,958,0.0
1676032815.04428,959,0.0
1676032815.045226,960,0.0
1676032815.04618,961,0.0
1676032815.04714,962,0.0
1676032815.048112,963,0.0
1676032815.049055,964,0.0
1676032815.050007,965,0.0
1676032815.050973,966,0.0
1676032815.052133,967,0.0
1676032815.0531,968,0.0
1676032815.05406,969,0.0
1676032815.055035,970,0.0
1676032815.056006,971,0.0
1676032815.05695,972,0.0
1676032815.05791,973,0.0
1676032815.058847,974,0.0
1676032815.059829,975,0.0
1676032815.060781,976,0.0
1676032815.061727,977,0.0
1676032815.062687,978,0.0
1676032815.063672,979,0.0
1676032815.064626,980,0.0
1676032815.065574,981,0.0
1676032815.066514,982,0.0
1676032815.067501,983,0.0
1676032815.068453,984,0.0
1676032815.069406,985,0.0
1676032815.070361,986,0.0
1676032815.07135,987,0.0
1676032815.072297,988,0.0
1676032815.073257,989,0.0
1676032815.074163,990,0.0
1676032815.075092,991,0.0
1676032815.076048,992,0.0
1676032815.07701,993,0.0
1676032815.077921,994,0.0
1676032815.078883,995,0.0
1676032815.07986,996,0.0
1676032815.08082,997,0.0
1676032815.081757,998,0.0
1676032815.082704,999,0.0


==> csvs/implicit_regularization/m_128.csv <==
Wall time,Step,Value
1675612098.011154,0,7.483588695526123
1675612098.021787,1,9.833867073059082
1675612098.031459,2,9.746954917907715
1675612098.041095,3,9.140689849853516
1675612098.05069,4,8.385760307312012
1675612098.060237,5,7.853604793548584
1675612098.069774,6,7.394949913024902
1675612098.079377,7,7.166562557220459
1675612098.088945,8,7.0749030113220215
1675612098.0985,9,7.05625581741333
1675612098.108105,10,7.043294429779053
1675612098.117697,11,7.031911373138428
1675612098.1276,12,7.024470806121826
1675612098.137104,13,7.016689777374268
1675612098.146611,14,7.009596824645996
1675612098.15614,15,7.002236843109131
1675612098.165621,16,6.995082855224609
1675612098.175144,17,6.987919807434082
1675612098.184651,18,6.980774402618408
1675612098.194143,19,6.973657131195068
1675612098.203672,20,6.966569900512695
1675612098.213188,21,6.959514617919922
1675612098.225012,22,6.95249080657959
1675612098.236203,23,6.945497989654541
1675612098.245616,24,6.938536167144775
1675612098.25516,25,6.931604385375977
1675612098.264688,26,6.924703121185303
1675612098.274383,27,6.91783332824707
1675612098.283963,28,6.91099214553833
1675612098.293535,29,6.90418004989624
1675612098.303078,30,6.897398471832275
1675612098.312954,31,6.890645503997803
1675612098.322448,32,6.883920669555664
1675612098.331943,33,6.877225399017334
1675612098.341617,34,6.870556354522705
1675612098.351148,35,6.86391544342041
1675612098.360655,36,6.857302188873291
1675612098.370118,37,6.850716590881348
1675612098.379613,38,6.844156265258789
1675612098.38913,39,6.837624549865723
1675612098.398635,40,6.831118106842041
1675612098.408203,41,6.824637413024902
1675612098.417734,42,6.818182945251465
1675612098.427272,43,6.81175422668457
1675612098.436784,44,6.805350303649902
1675612098.446426,45,6.798970699310303
1675612098.456028,46,6.792616367340088
1675612098.465436,47,6.786286354064941
1675612098.474846,48,6.7799811363220215
1675612098.484276,49,6.773699760437012
1675612098.493684,50,6.76744270324707
1675612098.506709,51,6.761208534240723
1675612098.51602,52,6.754997253417969
1675612098.525586,53,6.748810291290283
1675612098.535079,54,6.742645740509033
1675612098.544602,55,6.736503601074219
1675612098.55449,56,6.730385780334473
1675612098.564125,57,6.724287986755371
1675612098.573757,58,6.718214511871338
1675612098.583372,59,6.712162494659424
1675612098.592933,60,6.706132888793945
1675612098.606676,61,6.7001237869262695
1675612098.616323,62,6.6941375732421875
1675612098.625858,63,6.688172340393066
1675612098.635296,64,6.682229042053223
1675612098.644814,65,6.676307201385498
1675612098.654461,66,6.670406341552734
1675612098.664148,67,6.664525985717773
1675612098.673623,68,6.65866756439209
1675612098.683069,69,6.652829647064209
1675612098.692525,70,6.647011756896973
1675612098.701968,71,6.641213893890381
1675612098.711447,72,6.63543701171875
1675612098.72508,73,6.629680156707764
1675612098.734526,74,6.62394380569458
1675612098.744051,75,6.618227481842041
1675612098.753535,76,6.61253023147583
1675612098.763434,77,6.60685396194458
1675612098.773127,78,6.6011962890625
1675612098.782537,79,6.595559120178223
1675612098.792123,80,6.589940071105957
1675612098.80174,81,6.584341049194336
1675612098.81127,82,6.578762054443359
1675612098.820792,83,6.573200702667236
1675612098.830298,84,6.567659854888916
1675612098.839813,85,6.562136650085449
1675612098.84942,86,6.556632995605469
1675612098.86314,87,6.551147937774658
1675612098.872997,88,6.545680999755859
1675612098.882425,89,6.540233612060547
1675612098.892125,90,6.534804344177246
1675612098.901701,91,6.529393196105957
1675612098.911109,92,6.52400016784668
1675612098.92043,93,6.518625736236572
1675612098.929962,94,6.513268947601318
1675612098.939413,95,6.507931232452393
1675612098.948853,96,6.50261116027832
1675612098.958281,97,6.497308254241943
1675612098.96778,98,6.492022514343262
1675612098.977402,99,6.486756324768066
1675612098.986964,100,6.48150634765625
1675612098.996644,101,6.476275444030762
1675612099.006174,102,6.471060752868652
1675612099.015732,103,6.465864181518555
1675612099.025249,104,6.460683822631836
1675612099.034787,105,6.455522537231445
1675612099.044334,106,6.450376987457275
1675612099.053802,107,6.445250034332275
1675612099.06333,108,6.440138816833496
1675612099.072876,109,6.435046195983887
1675612099.082548,110,6.429969787597656
1675612099.092084,111,6.424910068511963
1675612099.101613,112,6.419867992401123
1675612099.11116,113,6.41484260559082
1675612099.120709,114,6.409833908081055
1675612099.130393,115,6.40484094619751
1675612099.143909,116,6.399865627288818
1675612099.153314,117,6.394906997680664
1675612099.162795,118,6.389964580535889
1675612099.172347,119,6.385038375854492
1675612099.182209,120,6.380128860473633
1675612099.198569,121,6.375235557556152
1675612099.208159,122,6.370357990264893
1675612099.217671,123,6.365496635437012
1675612099.227409,124,6.36065149307251
1675612099.23696,125,6.355822563171387
1675612099.246509,126,6.351009368896484
1675612099.25604,127,6.346211910247803
1675612099.265677,128,6.3414306640625
1675612099.275603,129,6.33666467666626
1675612099.288749,130,6.331913948059082
1675612099.298129,131,6.327179908752441
1675612099.308082,132,6.322460651397705
1675612099.317479,133,6.317756175994873
1675612099.32676,134,6.31306791305542
1675612099.337406,135,6.308395862579346
1675612099.349984,136,6.303737640380859
1675612099.359404,137,6.299094200134277
1675612099.368794,138,6.294466495513916
1675612099.378208,139,6.289854049682617
1675612099.387609,140,6.285256385803223
1675612099.399346,141,6.280673027038574
1675612099.410837,142,6.2761054039001465
1675612099.420374,143,6.271552562713623
1675612099.429869,144,6.267014026641846
1675612099.439336,145,6.262490272521973
1675612099.448824,146,6.257980823516846
1675612099.458219,147,6.253486156463623
1675612099.467547,148,6.249006271362305
1675612099.47694,149,6.244540691375732
1675612099.486381,150,6.240089416503906
1675612099.495886,151,6.235652446746826
1675612099.50534,152,6.23123025894165
1675612099.514982,153,6.2268218994140625
1675612099.524508,154,6.222427845001221
1675612099.533956,155,6.218048095703125
1675612099.543554,156,6.213682651519775
1675612099.553079,157,6.209331035614014
1675612099.566468,158,6.20499324798584
1675612099.579319,159,6.20067024230957
1675612099.59218,160,6.196359634399414
1675612099.604945,161,6.1920647621154785
1675612099.618458,162,6.187783241271973
1675612099.627928,163,6.1835150718688965
1675612099.637757,164,6.179261207580566
1675612099.651059,165,6.175020694732666
1675612099.660562,166,6.170793533325195
1675612099.670055,167,6.166580677032471
1675612099.679705,168,6.162381649017334
1675612099.689053,169,6.158195495605469
1675612099.698437,170,6.154022693634033
1675612099.707832,171,6.1498637199401855
1675612099.717198,172,6.145717620849609
1675612099.726556,173,6.141585350036621
1675612099.735854,174,6.1374664306640625
1675612099.745232,175,6.133360385894775
1675612099.754528,176,6.12926721572876
1675612099.763907,177,6.125187873840332
1675612099.773298,178,6.121120452880859
1675612099.782867,179,6.117066383361816
1675612099.792323,180,6.113026142120361
1675612099.801764,181,6.108997821807861
1675612099.811227,182,6.104981422424316
1675612099.820678,183,6.100978851318359
1675612099.830102,184,6.096989154815674
1675612099.839535,185,6.093011379241943
1675612099.849091,186,6.089046478271484
1675612099.858515,187,6.085093975067139
1675612099.868004,188,6.081153392791748
1675612099.877362,189,6.077225208282471
1675612099.886648,190,6.073309898376465
1675612099.896003,191,6.069406509399414
1675612099.905342,192,6.065515041351318
1675612099.914719,193,6.061635494232178
1675612099.924112,194,6.057768821716309
1675612099.933679,195,6.053913593292236
1675612099.947031,196,6.050070762634277
1675612099.956672,197,6.046240329742432
1675612099.96603,198,6.042420387268066
1675612099.975449,199,6.038611888885498
1675612099.984772,200,6.034816741943359
1675612099.994094,201,6.031032085418701
1675612100.003523,202,6.027259826660156
1675612100.013105,203,6.023499011993408
1675612100.022483,204,6.019749641418457
1675612100.031889,205,6.016011714935303
1675612100.041274,206,6.012285232543945
1675612100.050689,207,6.008570194244385
1675612100.060518,208,6.004866123199463
1675612100.070013,209,6.001173973083496
1675612100.079545,210,5.997493267059326
1675612100.088998,211,5.993823051452637
1675612100.098532,212,5.990164756774902
1675612100.1079,213,5.986517429351807
1675612100.117317,214,5.982880592346191
1675612100.126713,215,5.979255199432373
1675612100.136146,216,5.975640773773193
1675612100.145525,217,5.972038269042969
1675612100.154719,218,5.968445777893066
1675612100.164203,219,5.964864253997803
1675612100.173613,220,5.961293697357178
1675612100.182979,221,5.957734107971191
1675612100.192557,222,5.954185485839844
1675612100.202058,223,5.950647830963135
1675612100.211588,224,5.947121620178223
1675612100.221091,225,5.943604469299316
1675612100.230827,226,5.940098762512207
1675612100.24036,227,5.936604022979736
1675612100.249865,228,5.933119773864746
1675612100.259371,229,5.929646015167236
1675612100.269029,230,5.926182270050049
1675612100.278661,231,5.9227294921875
1675612100.291859,232,5.91928768157959
1675612100.301131,233,5.915855407714844
1675612100.310509,234,5.9124345779418945
1675612100.320076,235,5.909023284912109
1675612100.329597,236,5.905622482299805
1675612100.339156,237,5.902231216430664
1675612100.348666,238,5.89885139465332
1675612100.358344,239,5.895480632781982
1675612100.368452,240,5.892120838165283
1675612100.37843,241,5.88877010345459
1675612100.388272,242,5.885430812835693
1675612100.398206,243,5.882100582122803
1675612100.41169,244,5.878779888153076
1675612100.421069,245,5.87546968460083
1675612100.430545,246,5.872169017791748
1675612100.43982,247,5.868879318237305
1675612100.449195,248,5.865598201751709
1675612100.458583,249,5.862326145172119
1675612100.468249,250,5.85906457901001
1675612100.477774,251,5.855812072753906
1675612100.487642,252,5.852569580078125
1675612100.497179,253,5.849336624145508
1675612100.506724,254,5.84611177444458
1675612100.516291,255,5.842897891998291
1675612100.5258,256,5.839693546295166
1675612100.53534,257,5.836496829986572
1675612100.544883,258,5.833310604095459
1675612100.554413,259,5.830132961273193
1675612100.563801,260,5.82696533203125
1675612100.573106,261,5.823805809020996
1675612100.582788,262,5.820656776428223
1675612100.595935,263,5.817515850067139
1675612100.605462,264,5.814383506774902
1675612100.615082,265,5.811260223388672
1675612100.624659,266,5.808145999908447
1675612100.634191,267,5.8050408363342285
1675612100.645295,268,5.801944255828857
1675612100.657667,269,5.798856735229492
1675612100.667192,270,5.795778751373291
1675612100.676731,271,5.792707920074463
1675612100.68625,272,5.789646625518799
1675612100.695929,273,5.786593914031982
1675612100.705561,274,5.783549785614014
1675612100.715019,275,5.780513763427734
1675612100.7245,276,5.777486324310303
1675612100.733934,277,5.774468421936035
1675612100.743446,278,5.771458148956299
1675612100.755432,279,5.768455505371094
1675612100.766806,280,5.765463352203369
1675612100.776327,281,5.762478351593018
1675612100.786023,282,5.759501934051514
1675612100.795384,283,5.756533622741699
1675612100.80462,284,5.753573894500732
1675612100.81396,285,5.750622272491455
1675612100.823164,286,5.747679233551025
1675612100.83236,287,5.744744300842285
1675612100.841593,288,5.741817474365234
1675612100.850972,289,5.738898754119873
1675612100.860353,290,5.735988616943359
1675612100.869688,291,5.733086585998535
1675612100.879093,292,5.7301926612854
1675612100.888772,293,5.727306365966797
1675612100.898269,294,5.724428653717041
1675612100.907785,295,5.721559524536133
1675612100.9174,296,5.718697547912598
1675612100.927172,297,5.715844631195068
1675612100.936554,298,5.71299934387207
1675612100.945876,299,5.710162162780762
1675612100.9551,300,5.707333087921143
1675612100.964353,301,5.704512596130371
1675612100.973599,302,5.701700210571289
1675612100.98634,303,5.698896408081055
1675612100.995678,304,5.69610071182251
1675612101.005386,305,5.693314552307129
1675612101.01503,306,5.6905364990234375
1675612101.024801,307,5.687767028808594
1675612101.034428,308,5.685007095336914
1675612101.044034,309,5.682257175445557
1675612101.053636,310,5.679515361785889
1675612101.063247,311,5.676784515380859
1675612101.072888,312,5.674062252044678
1675612101.082335,313,5.671350002288818
1675612101.092003,314,5.668647289276123
1675612101.10151,315,5.66595458984375
1675612101.111036,316,5.66326904296875
1675612101.120662,317,5.660593032836914
1675612101.130389,318,5.657924652099609
1675612101.139913,319,5.6552653312683105
1675612101.149546,320,5.652614116668701
1675612101.159047,321,5.649970531463623
1675612101.168594,322,5.647334575653076
1675612101.177923,323,5.644706726074219
1675612101.187179,324,5.642086505889893
1675612101.196478,325,5.639474868774414
1675612101.205835,326,5.63686990737915
1675612101.215273,327,5.634273529052734
1675612101.224533,328,5.631684303283691
1675612101.233956,329,5.62910270690918
1675612101.243252,330,5.626529216766357
1675612101.252726,331,5.623963356018066
1675612101.261991,332,5.621405124664307
1675612101.271289,333,5.618854999542236
1675612101.280579,334,5.616313457489014
1675612101.289981,335,5.613779544830322
1675612101.299278,336,5.611254692077637
1675612101.308575,337,5.608738422393799
1675612101.317853,338,5.60623025894165
1675612101.327146,339,5.603732109069824
1675612101.33679,340,5.601243019104004
1675612101.346284,341,5.598762035369873
1675612101.35567,342,5.596290111541748
1675612101.364941,343,5.593825340270996
1675612101.374242,344,5.59136962890625
1675612101.383539,345,5.588920593261719
1675612101.392806,346,5.5864787101745605
1675612101.402044,347,5.584044456481934
1675612101.415165,348,5.58161735534668
1675612101.42886,349,5.579196453094482
1675612101.438058,350,5.576784133911133
1675612101.447394,351,5.574376583099365
1675612101.456586,352,5.571977615356445
1675612101.465787,353,5.569584369659424
1675612101.475006,354,5.567197799682617
1675612101.484258,355,5.564817905426025
1675612101.493505,356,5.56244421005249
1675612101.5027,357,5.560078144073486
1675612101.512155,358,5.557717800140381
1675612101.521465,359,5.555365085601807
1675612101.530721,360,5.553016662597656
1675612101.540004,361,5.5506768226623535
1675612101.549405,362,5.548342704772949
1675612101.558676,363,5.546015739440918
1675612101.567947,364,5.543694972991943
1675612101.577207,365,5.541380882263184
1675612101.586449,366,5.539074420928955
1675612101.595763,367,5.536774158477783
1675612101.60502,368,5.534481525421143
1675612101.614283,369,5.532196998596191
1675612101.623586,370,5.52992057800293
1675612101.632862,371,5.527651309967041
1675612101.642148,372,5.525389671325684
1675612101.65164,373,5.523137092590332
1675612101.660963,374,5.520892143249512
1675612101.67022,375,5.518654823303223
1675612101.679497,376,5.51642370223999
1675612101.688785,377,5.514199733734131
1675612101.697942,378,5.511982440948486
1675612101.707152,379,5.509771823883057
1675612101.716331,380,5.507566452026367
1675612101.725484,381,5.505367279052734
1675612101.73466,382,5.503174304962158
1675612101.743864,383,5.500987529754639
1675612101.753205,384,5.498805999755859
1675612101.762364,385,5.4966301918029785
1675612101.771574,386,5.494460105895996
1675612101.784485,387,5.49229621887207
1675612101.793754,388,5.490138053894043
1675612101.803129,389,5.487984657287598
1675612101.812507,390,5.485837459564209
1675612101.821954,391,5.4836955070495605
1675612101.831243,392,5.481558799743652
1675612101.840453,393,5.479427814483643
1675612101.849665,394,5.477303504943848
1675612101.859367,395,5.475183010101318
1675612101.86862,396,5.473068714141846
1675612101.877829,397,5.470959186553955
1675612101.887053,398,5.468855857849121
1675612101.896365,399,5.466757774353027
1675612101.905578,400,5.464663982391357
1675612101.914786,401,5.4625773429870605
1675612101.924013,402,5.4604949951171875
1675612101.934273,403,5.458417892456055
1675612101.944715,404,5.45634651184082
1675612101.954231,405,5.454280376434326
1675612101.963655,406,5.452219009399414
1675612101.972907,407,5.4501633644104
1675612101.982133,408,5.448112487792969
1675612101.991506,409,5.446067810058594
1675612102.000644,410,5.444028377532959
1675612102.009811,411,5.441993236541748
1675612102.018963,412,5.4399638175964355
1675612102.028159,413,5.437939167022705
1675612102.037312,414,5.435920238494873
1675612102.046454,415,5.433906078338623
1675612102.055655,416,5.4318976402282715
1675612102.065017,417,5.429893493652344
1675612102.074255,418,5.427895545959473
1675612102.083492,419,5.425901889801025
1675612102.092923,420,5.423914909362793
1675612102.102248,421,5.421931266784668
1675612102.111407,422,5.419953346252441
1675612102.120537,423,5.417980670928955
1675612102.129694,424,5.416013240814209
1675612102.138866,425,5.414051532745361
1675612102.14803,426,5.412093162536621
1675612102.157476,427,5.410141468048096
1675612102.166908,428,5.408194541931152
1675612102.17611,429,5.406252384185791
1675612102.185265,430,5.404314994812012
1675612102.194676,431,5.402383327484131
1675612102.204066,432,5.400455951690674
1675612102.213464,433,5.398534297943115
1675612102.222984,434,5.396617412567139
1675612102.23241,435,5.394705772399902
1675612102.241721,436,5.392798900604248
1675612102.250973,437,5.390897274017334
1675612102.260222,438,5.38900089263916
1675612102.26957,439,5.387109279632568
1675612102.278786,440,5.3852219581604
1675612102.288188,441,5.383340358734131
1675612102.297391,442,5.381463527679443
1675612102.306641,443,5.37959098815918
1675612102.315809,444,5.377724647521973
1675612102.324988,445,5.375861644744873
1675612102.334154,446,5.374004364013672
1675612102.345648,447,5.3721513748168945
1675612102.357239,448,5.370303630828857
1675612102.366895,449,5.368460655212402
1675612102.376679,450,5.3666229248046875
1675612102.386461,451,5.36478853225708
1675612102.396118,452,5.362959861755371
1675612102.405779,453,5.361136436462402
1675612102.415446,454,5.359316349029541
1675612102.42529,455,5.357501029968262
1675612102.43491,456,5.355690956115723
1675612102.444572,457,5.353885173797607
1675612102.456113,458,5.352084636688232
1675612102.465765,459,5.350287914276123
1675612102.475496,460,5.348495960235596
1675612102.485381,461,5.34670877456665
1675612102.495065,462,5.344925403594971
1675612102.504634,463,5.343146800994873
1675612102.514192,464,5.341372489929199
1675612102.523783,465,5.339602470397949
1675612102.533351,466,5.337837219238281
1675612102.542892,467,5.336076736450195
1675612102.552451,468,5.334320068359375
1675612102.562455,469,5.33256721496582
1675612102.572151,470,5.330819129943848
1675612102.581756,471,5.329074382781982
1675612102.591526,472,5.327334880828857
1675612102.601232,473,5.325600624084473
1675612102.61093,474,5.323868751525879
1675612102.620645,475,5.322141647338867
1675612102.630301,476,5.3204193115234375
1675612102.639918,477,5.318700313568115
1675612102.649532,478,5.316986083984375
1675612102.659412,479,5.3152756690979
1675612102.669098,480,5.313569068908691
1675612102.678836,481,5.311867713928223
1675612102.688587,482,5.310169696807861
1675612102.698531,483,5.308475017547607
1675612102.708483,484,5.3067851066589355
1675612102.718274,485,5.305099964141846
1675612102.728084,486,5.303417682647705
1675612102.737974,487,5.301740646362305
1675612102.747861,488,5.3000664710998535
1675612102.757489,489,5.298396587371826
1675612102.767086,490,5.296730995178223
1675612102.776687,491,5.295069694519043
1675612102.78628,492,5.293411731719971
1675612102.795927,493,5.291757583618164
1675612102.805659,494,5.290107727050781
1675612102.815256,495,5.2884626388549805
1675612102.824856,496,5.286820411682129
1675612102.834466,497,5.285182952880859
1675612102.844308,498,5.2835493087768555
1675612102.85422,499,5.281919479370117
1675612102.864013,500,5.280293941497803
1675612102.873762,501,5.278671741485596
1675612102.883578,502,5.277054309844971
1675612102.893375,503,5.275440692901611
1675612102.903257,504,5.273831844329834
1675612102.913117,505,5.272225856781006
1675612102.922797,506,5.270625114440918
1675612102.932486,507,5.269028186798096
1675612102.942131,508,5.267435073852539
1675612102.95182,509,5.265845775604248
1675612102.961459,510,5.264261245727539
1675612102.971279,511,5.26268196105957
1675612102.981125,512,5.261106014251709
1675612102.99081,513,5.2595343589782715
1675612103.000554,514,5.257966041564941
1675612103.01022,515,5.256402969360352
1675612103.019976,516,5.2548441886901855
1675612103.029567,517,5.253289699554443
1675612103.039227,518,5.25173807144165
1675612103.048823,519,5.250192165374756
1675612103.058393,520,5.248649597167969
1675612103.068214,521,5.247110366821289
1675612103.077902,522,5.245575904846191
1675612103.087609,523,5.244045257568359
1675612103.097273,524,5.242518424987793
1675612103.107088,525,5.240994930267334
1675612103.116898,526,5.239475727081299
1675612103.126824,527,5.237959861755371
1675612103.136592,528,5.236448287963867
1675612103.146257,529,5.234940052032471
1675612103.155939,530,5.23343563079834
1675612103.165677,531,5.231934070587158
1675612103.175504,532,5.2304368019104
1675612103.18528,533,5.22894287109375
1675612103.194997,534,5.227452278137207
1675612103.204827,535,5.2259650230407715
1675612103.214514,536,5.224481105804443
1675612103.22421,537,5.223001003265381
1675612103.234075,538,5.221524715423584
1675612103.243975,539,5.220051288604736
1675612103.253725,540,5.218581199645996
1675612103.263553,541,5.21711540222168
1675612103.273289,542,5.215651512145996
1675612103.283011,543,5.214191913604736
1675612103.292695,544,5.212735652923584
1675612103.302434,545,5.211282730102539
1675612103.312226,546,5.209832668304443
1675612103.321964,547,5.2083868980407715
1675612103.331577,548,5.206943035125732
1675612103.341339,549,5.205503940582275
1675612103.351251,550,5.204067230224609
1675612103.360963,551,5.202634334564209
1675612103.370699,552,5.201204776763916
1675612103.380403,553,5.199777603149414
1675612103.390272,554,5.198355197906494
1675612103.400088,555,5.196934700012207
1675612103.409811,556,5.1955180168151855
1675612103.419523,557,5.1941046714782715
1675612103.429173,558,5.192694187164307
1675612103.438786,559,5.191286563873291
1675612103.448562,560,5.189883232116699
1675612103.458204,561,5.188482761383057
1675612103.467796,562,5.1870856285095215
1675612103.4774,563,5.1856913566589355
1675612103.487242,564,5.184300422668457
1675612103.496925,565,5.182912349700928
1675612103.506599,566,5.181528091430664
1675612103.516308,567,5.180147171020508
1675612103.525996,568,5.178768634796143
1675612103.535873,569,5.177393913269043
1675612103.54569,570,5.176022052764893
1675612103.556425,571,5.174653053283691
1675612103.565784,572,5.173287868499756
1675612103.575212,573,5.1719255447387695
1675612103.58465,574,5.170566082000732
1675612103.594138,575,5.169209957122803
1675612103.603944,576,5.1678571701049805
1675612103.61365,577,5.166507244110107
1675612103.623351,578,5.165159702301025
1675612103.632992,579,5.163816452026367
1675612103.642625,580,5.1624755859375
1675612103.652325,581,5.161137580871582
1675612103.662289,582,5.1598029136657715
1675612103.672135,583,5.158471584320068
1675612103.681722,584,5.157142162322998
1675612103.691343,585,5.155816555023193
1675612103.701005,586,5.15449333190918
1675612103.710591,587,5.153173923492432
1675612103.72018,588,5.151856422424316
1675612103.729759,589,5.150543212890625
1675612103.739355,590,5.149231910705566
1675612103.748918,591,5.147923469543457
1675612103.75854,592,5.146617889404297
1675612103.7685,593,5.145315647125244
1675612103.778147,594,5.144015789031982
1675612103.7878,595,5.142719745635986
1675612103.797454,596,5.141425609588623
1675612103.806777,597,5.140134334564209
1675612103.816141,598,5.138845920562744
1675612103.825478,599,5.1375603675842285
1675612103.835189,600,5.13627815246582
1675612103.84484,601,5.134997367858887
1675612103.854752,602,5.133720397949219
1675612103.864613,603,5.1324462890625
1675612103.874525,604,5.131174087524414
1675612103.884379,605,5.129905700683594
1675612103.89395,606,5.128639221191406
1675612103.90352,607,5.127376079559326
1675612103.913094,608,5.126114845275879
1675612103.92266,609,5.124856948852539
1675612103.932269,610,5.12360143661499
1675612103.941924,611,5.122348308563232
1675612103.951772,612,5.12109899520874
1675612103.961473,613,5.119851589202881
1675612103.973977,614,5.118607044219971
1675612103.987044,615,5.117365837097168
1675612103.999896,616,5.11612606048584
1675612104.014188,617,5.114889144897461
1675612104.025044,618,5.113655090332031
1675612104.034259,619,5.112423419952393
1675612104.043474,620,5.111195087432861
1675612104.052659,621,5.109968662261963
1675612104.061876,622,5.108745098114014
1675612104.071092,623,5.1075239181518555
1675612104.080338,624,5.1063055992126465
1675612104.08972,625,5.10508918762207
1675612104.099243,626,5.103876113891602
1675612104.108526,627,5.102665424346924
1675612104.120059,628,5.101457595825195
1675612104.130199,629,5.100252151489258
1675612104.139392,630,5.099049091339111
1675612104.148538,631,5.097848415374756
1675612104.157713,632,5.096650123596191
1675612104.166884,633,5.095455169677734
1675612104.176071,634,5.094262599945068
1675612104.185269,635,5.093071460723877
1675612104.194455,636,5.091884136199951
1675612104.203796,637,5.090698719024658
1675612104.212962,638,5.089515209197998
1675612104.22227,639,5.088335037231445
1675612104.231938,640,5.087156772613525
1675612104.24128,641,5.085981845855713
1675612104.250605,642,5.084808826446533
1675612104.260044,643,5.0836381912231445
1675612104.269406,644,5.082469940185547
1675612104.278757,645,5.08130407333374
1675612104.28794,646,5.080141067504883
1675612104.297119,647,5.078980445861816
1675612104.306393,648,5.077821731567383
1675612104.315575,649,5.076666355133057
1675612104.324728,650,5.0755133628845215
1675612104.333863,651,5.074362277984619
1675612104.342992,652,5.073213577270508
1675612104.352141,653,5.0720672607421875
1675612104.361332,654,5.070923805236816
1675612104.370729,655,5.069782257080078
1675612104.380281,656,5.068643569946289
1675612104.389599,657,5.067507266998291
1675612104.398863,658,5.066372394561768
1675612104.408225,659,5.065240859985352
1675612104.417431,660,5.064111709594727
1675612104.426703,661,5.062984466552734
1675612104.435864,662,5.061860084533691
1675612104.44502,663,5.060737609863281
1675612104.454147,664,5.05961799621582
1675612104.463298,665,5.058499813079834
1675612104.472429,666,5.057384967803955
1675612104.481546,667,5.056272029876709
1675612104.490674,668,5.055161476135254
1675612104.499864,669,5.05405330657959
1675612104.509373,670,5.052947044372559
1675612104.518661,671,5.051844120025635
1675612104.52815,672,5.0507426261901855
1675612104.537589,673,5.049643516540527
1675612104.546777,674,5.048547267913818
1675612104.556179,675,5.047452926635742
1675612104.566885,676,5.046360969543457
1675612104.581812,677,5.045271396636963
1675612104.591975,678,5.044183731079102
1675612104.601221,679,5.043098449707031
1675612104.610644,680,5.04201602935791
1675612104.620272,681,5.04093599319458
1675612104.629714,682,5.039857387542725
1675612104.63947,683,5.038781642913818
1675612104.649255,684,5.037707805633545
1675612104.658904,685,5.0366363525390625
1675612104.668526,686,5.035567283630371
1675612104.678115,687,5.0345001220703125
1675612104.68774,688,5.033435344696045
1675612104.697364,689,5.032373428344727
1675612104.707232,690,5.031312942504883
1675612104.716784,691,5.030255317687988
1675612104.726376,692,5.029199600219727
1675612104.735867,693,5.028146266937256
1675612104.745292,694,5.027095317840576
1675612104.754728,695,5.0260467529296875
1675612104.764184,696,5.024999618530273
1675612104.773649,697,5.02395486831665
1675612104.783331,698,5.022912979125977
1675612104.79311,699,5.0218729972839355
1675612104.802637,700,5.020834922790527
1675612104.812169,701,5.019799709320068
1675612104.821412,702,5.018766403198242
1675612104.830863,703,5.017735004425049
1675612104.840407,704,5.016706466674805
1675612104.849947,705,5.015679359436035
1675612104.859479,706,5.014655113220215
1675612104.868964,707,5.013632774353027
1675612104.878437,708,5.012612819671631
1675612104.88798,709,5.011594772338867
1675612104.89746,710,5.0105791091918945
1675612104.906959,711,5.009565830230713
1675612104.916486,712,5.008554458618164
1675612104.926301,713,5.007544994354248
1675612104.936086,714,5.006537914276123
1675612104.945669,715,5.005533218383789
1675612104.955234,716,5.004530429840088
1675612104.964885,717,5.003530025482178
1675612104.974601,718,5.002532005310059
1675612104.984315,719,5.001535415649414
1675612104.993936,720,5.000541687011719
1675612105.003324,721,4.999549865722656
1675612105.016512,722,4.998559951782227
1675612105.027032,723,4.997572898864746
1675612105.036217,724,4.99658727645874
1675612105.045533,725,4.995604515075684
1675612105.055074,726,4.994623184204102
1675612105.064574,727,4.993644714355469
1675612105.073972,728,4.9926676750183105
1675612105.084651,729,4.991693496704102
1675612105.095937,730,4.990720748901367
1675612105.105318,731,4.989750385284424
1675612105.11484,732,4.9887824058532715
1675612105.124409,733,4.987815856933594
1675612105.133953,734,4.986852169036865
1675612105.143489,735,4.9858903884887695
1675612105.153324,736,4.984930515289307
1675612105.162908,737,4.983972549438477
1675612105.17246,738,4.9830169677734375
1675612105.182019,739,4.982063293457031
1675612105.191612,740,4.981112003326416
1675612105.201212,741,4.980162620544434
1675612105.211063,742,4.979215621948242
1675612105.220785,743,4.978270053863525
1675612105.230436,744,4.977327346801758
1675612105.240093,745,4.976385593414307
1675612105.249649,746,4.975446701049805
1675612105.259387,747,4.9745097160339355
1675612105.26902,748,4.973575115203857
1675612105.278601,749,4.972641944885254
1675612105.288237,750,4.971710681915283
1675612105.297806,751,4.9707818031311035
1675612105.307416,752,4.969854831695557
1675612105.317018,753,4.968929767608643
1675612105.326344,754,4.9680070877075195
1675612105.335747,755,4.967085838317871
1675612105.345322,756,4.966166973114014
1675612105.354652,757,4.965250015258789
1675612105.364133,758,4.9643354415893555
1675612105.373343,759,4.963421821594238
1675612105.382797,760,4.96251106262207
1675612105.392426,761,4.961601734161377
1675612105.402057,762,4.960694313049316
1675612105.411709,763,4.959789276123047
1675612105.421321,764,4.95888614654541
1675612105.430928,765,4.957984924316406
1675612105.440534,766,4.957084655761719
1675612105.450096,767,4.956187725067139
1675612105.459703,768,4.955292224884033
1675612105.469526,769,4.9543986320495605
1675612105.478892,770,4.9535064697265625
1675612105.48828,771,4.9526166915893555
1675612105.49748,772,4.951728820800781
1675612105.506729,773,4.95084285736084
1675612105.516134,774,4.949958324432373
1675612105.526083,775,4.949076175689697
1675612105.535622,776,4.948195457458496
1675612105.545135,777,4.947316646575928
1675612105.556379,778,4.94644021987915
1675612105.566151,779,4.945565700531006
1675612105.575982,780,4.944692611694336
1675612105.585656,781,4.943821430206299
1675612105.595353,782,4.9429521560668945
1675612105.604997,783,4.942084789276123
1675612105.614786,784,4.941218852996826
1675612105.624997,785,4.94035530090332
1675612105.634563,786,4.939493179321289
1675612105.64451,787,4.938633441925049
1675612105.654285,788,4.937775135040283
1675612105.664019,789,4.93691873550415
1675612105.673744,790,4.93606424331665
1675612105.68367,791,4.935211181640625
1675612105.693527,792,4.934360027313232
1675612105.704153,793,4.933511257171631
1675612105.713278,794,4.932663440704346
1675612105.722461,795,4.931818008422852
1675612105.731664,796,4.930974006652832
1675612105.740883,797,4.9301323890686035
1675612105.750052,798,4.929291725158691
1675612105.759401,799,4.92845344543457
1675612105.768624,800,4.927616596221924
1675612105.777705,801,4.92678165435791
1675612105.787157,802,4.925948619842529
1675612105.79738,803,4.925117492675781
1675612105.807452,804,4.924287796020508
1675612105.816802,805,4.923460006713867
1675612105.826149,806,4.922633647918701
1675612105.83562,807,4.921809673309326
1675612105.844897,808,4.920987129211426
1675612105.854091,809,4.920166492462158
1675612105.863273,810,4.919347286224365
1675612105.872537,811,4.918529987335205
1675612105.881723,812,4.917714595794678
1675612105.891265,813,4.916900634765625
1675612105.900607,814,4.916088581085205
1675612105.909841,815,4.915278434753418
1675612105.919276,816,4.9144697189331055
1675612105.928792,817,4.913662910461426
1675612105.938389,818,4.912858009338379
1675612105.948177,819,4.912054538726807
1675612105.957856,820,4.911252498626709
1675612105.967369,821,4.910452842712402
1675612105.976872,822,4.90965461730957
1675612105.98637,823,4.908857822418213
1675612105.996275,824,4.908062934875488
1675612106.005801,825,4.9072699546813965
1675612106.015297,826,4.906477928161621
1675612106.024778,827,4.905688285827637
1675612106.033968,828,4.904900550842285
1675612106.043294,829,4.90411376953125
1675612106.052779,830,4.903328895568848
1675612106.062268,831,4.902546405792236
1675612106.071834,832,4.901764869689941
1675612106.081378,833,4.900984764099121
1675612106.090877,834,4.900206565856934
1675612106.100688,835,4.899430751800537
1675612106.110188,836,4.898655414581299
1675612106.119708,837,4.897882461547852
1675612106.129172,838,4.897111415863037
1675612106.138681,839,4.896341323852539
1675612106.148197,840,4.895573139190674
1675612106.157697,841,4.894806861877441
1675612106.167172,842,4.894041538238525
1675612106.17795,843,4.8932785987854
1675612106.187255,844,4.89251708984375
1675612106.196822,845,4.891757011413574
1675612106.206287,846,4.890998363494873
1675612106.215621,847,4.8902411460876465
1675612106.225037,848,4.889486789703369
1675612106.236732,849,4.88873291015625
1675612106.246091,850,4.887980937957764
1675612106.255533,851,4.88723087310791
1675612106.264939,852,4.886481285095215
1675612106.27433,853,4.885734558105469
1675612106.283745,854,4.884988784790039
1675612106.293139,855,4.884244441986084
1675612106.302554,856,4.883502006530762
1675612106.312285,857,4.882761001586914
1675612106.321699,858,4.882021427154541
1675612106.331394,859,4.881283760070801
1675612106.340959,860,4.880547523498535
1675612106.352213,861,4.879812717437744
1675612106.362469,862,4.879079341888428
1675612106.372257,863,4.878347873687744
1675612106.381994,864,4.877617359161377
1675612106.391753,865,4.876888751983643
1675612106.401481,866,4.876161575317383
1675612106.412239,867,4.875436305999756
1675612106.423652,868,4.874711990356445
1675612106.433093,869,4.873989582061768
1675612106.442527,870,4.873268127441406
1675612106.451966,871,4.872548580169678
1675612106.461456,872,4.871830463409424
1675612106.470936,873,4.8711137771606445
1675612106.480459,874,4.87039852142334
1675612106.489914,875,4.869685173034668
1675612106.499391,876,4.8689727783203125
1675612106.508841,877,4.868261814117432
1675612106.518467,878,4.867552757263184
1675612106.528108,879,4.86684513092041
1675612106.538017,880,4.866137981414795
1675612106.549653,881,4.865433216094971
1675612106.559386,882,4.864729881286621
1675612106.569109,883,4.864027500152588
1675612106.578815,884,4.8633270263671875
1675612106.588537,885,4.8626275062561035
1675612106.598393,886,4.861929893493652
1675612106.608166,887,4.861233234405518
1675612106.617949,888,4.860538005828857
1675612106.62786,889,4.859844207763672
1675612106.637831,890,4.859152317047119
1675612106.647594,891,4.858461380004883
1675612106.657503,892,4.857771873474121
1675612106.670371,893,4.857083797454834
1675612106.680291,894,4.8563971519470215
1675612106.690511,895,4.855711936950684
1675612106.700398,896,4.85502815246582
1675612106.710207,897,4.854345798492432
1675612106.72,898,4.853663921356201
1675612106.729769,899,4.852984428405762
1675612106.739629,900,4.852305889129639
1675612106.749688,901,4.85162878036499
1675612106.759592,902,4.850953102111816
1675612106.769825,903,4.850278377532959
1675612106.779656,904,4.849605560302734
1675612106.789519,905,4.848933696746826
1675612106.799381,906,4.848263263702393
1675612106.809248,907,4.847594261169434
1675612106.819051,908,4.846926689147949
1675612106.82906,909,4.846260070800781
1675612106.838881,910,4.845594882965088
1675612106.84868,911,4.844931125640869
1675612106.858604,912,4.844268321990967
1675612106.868436,913,4.843606948852539
1675612106.87827,914,4.842947483062744
1675612106.888141,915,4.842288494110107
1675612106.897897,916,4.8416314125061035
1675612106.907694,917,4.840974807739258
1675612106.917468,918,4.840320110321045
1675612106.927461,919,4.839666843414307
1675612106.937291,920,4.839014053344727
1675612106.947152,921,4.8383636474609375
1675612106.956989,922,4.837713718414307
1675612106.967116,923,4.83706521987915
1675612106.976916,924,4.8364176750183105
1675612106.986689,925,4.8357720375061035
1675612106.996492,926,4.835127353668213
1675612107.006273,927,4.834483623504639
1675612107.016531,928,4.833841323852539
1675612107.026322,929,4.833200454711914
1675612107.036124,930,4.8325605392456055
1675612107.045907,931,4.8319220542907715
1675612107.055673,932,4.831284523010254
1675612107.065421,933,4.830648899078369
1675612107.075359,934,4.830013751983643
1675612107.085184,935,4.829380512237549
1675612107.094957,936,4.8287482261657715
1675612107.104829,937,4.828116416931152
1675612107.114852,938,4.827486515045166
1675612107.124921,939,4.826857566833496
1675612107.134793,940,4.826230049133301
1675612107.144793,941,4.82560396194458
1675612107.155116,942,4.824978351593018
1675612107.165028,943,4.824354648590088
1675612107.174659,944,4.823731422424316
1675612107.184345,945,4.823110103607178
1675612107.193748,946,4.8224897384643555
1675612107.202955,947,4.821869850158691
1675612107.21219,948,4.821252346038818
1675612107.221385,949,4.820634841918945
1675612107.230581,950,4.820019245147705
1675612107.23988,951,4.819404602050781
1675612107.249395,952,4.818791389465332
1675612107.258665,953,4.818179130554199
1675612107.267959,954,4.817567825317383
1675612107.277255,955,4.816958427429199
1675612107.286801,956,4.816349506378174
1675612107.299188,957,4.815741539001465
1675612107.308942,958,4.8151350021362305
1675612107.318693,959,4.8145294189453125
1675612107.328455,960,4.813925266265869
1675612107.338451,961,4.813322067260742
1675612107.349341,962,4.81272029876709
1675612107.358932,963,4.812119483947754
1675612107.368951,964,4.811519622802734
1675612107.378585,965,4.810920715332031
1675612107.388214,966,4.810323238372803
1675612107.397973,967,4.809727191925049
1675612107.40761,968,4.809132099151611
1675612107.417253,969,4.808537483215332
1675612107.426923,970,4.8079447746276855
1675612107.436625,971,4.8073530197143555
1675612107.446298,972,4.806761741638184
1675612107.455972,973,4.806171894073486
1675612107.465614,974,4.805583477020264
1675612107.477021,975,4.804996013641357
1675612107.486719,976,4.804409503936768
1675612107.496311,977,4.803823947906494
1675612107.506045,978,4.803239822387695
1675612107.515648,979,4.802656173706055
1675612107.525181,980,4.802073955535889
1675612107.53466,981,4.801493167877197
1675612107.544195,982,4.800912857055664
1675612107.55367,983,4.8003339767456055
1675612107.563204,984,4.7997565269470215
1675612107.572857,985,4.7991790771484375
1675612107.582682,986,4.798603534698486
1675612107.592304,987,4.798028945922852
1675612107.601893,988,4.797454833984375
1675612107.61169,989,4.796882629394531
1675612107.621324,990,4.796310901641846
1675612107.630952,991,4.795740604400635
1675612107.640988,992,4.795170783996582
1675612107.65145,993,4.794602394104004
1675612107.660564,994,4.794034957885742
1675612107.669715,995,4.793468475341797
1675612107.678857,996,4.792903423309326
1675612107.688146,997,4.792338848114014
1675612107.697359,998,4.791775226593018
1675612107.706559,999,4.791213035583496


==> csvs/implicit_regularization/m_16.csv <==
Wall time,Step,Value
1675611510.049105,0,17.644121170043945
1675611510.059817,1,18.556264877319336
1675611510.070537,2,16.9940128326416
1675611510.081595,3,15.512924194335938
1675611510.092134,4,14.797539710998535
1675611510.101357,5,14.476030349731445
1675611510.11058,6,14.250280380249023
1675611510.119852,7,14.18517780303955
1675611510.129117,8,14.117405891418457
1675611510.138346,9,14.08065128326416
1675611510.147586,10,14.06746768951416
1675611510.156782,11,14.041767120361328
1675611510.167328,12,14.039814949035645
1675611510.177207,13,14.03606128692627
1675611510.18647,14,14.03177261352539
1675611510.195728,15,14.033754348754883
1675611510.204942,16,14.035954475402832
1675611510.214126,17,14.043582916259766
1675611510.223342,18,14.039871215820312
1675611510.232653,19,14.059206008911133
1675611510.242322,20,14.05583667755127
1675611510.252691,21,14.075565338134766
1675611510.264211,22,14.072877883911133
1675611510.276009,23,14.09379768371582
1675611510.288132,24,14.094755172729492
1675611510.297384,25,14.111602783203125
1675611510.306629,26,14.115036010742188
1675611510.315885,27,14.128324508666992
1675611510.325133,28,14.134055137634277
1675611510.334385,29,14.147153854370117
1675611510.34354,30,14.15235424041748
1675611510.352697,31,14.164177894592285
1675611510.361862,32,14.171121597290039
1675611510.371025,33,14.180818557739258
1675611510.380343,34,14.186368942260742
1675611510.389464,35,14.196703910827637
1675611510.398615,36,14.202865600585938
1675611510.407766,37,14.211671829223633
1675611510.416901,38,14.218204498291016
1675611510.426049,39,14.226703643798828
1675611510.435219,40,14.232321739196777
1675611510.444542,41,14.240123748779297
1675611510.453892,42,14.245783805847168
1675611510.463026,43,14.25290298461914
1675611510.472164,44,14.258183479309082
1675611510.481428,45,14.265059471130371
1675611510.490597,46,14.270370483398438
1675611510.499726,47,14.277214050292969
1675611510.508885,48,14.282073974609375
1675611510.522089,49,14.288007736206055
1675611510.531732,50,14.292990684509277
1675611510.540842,51,14.298076629638672
1675611510.549958,52,14.303168296813965
1675611510.559092,53,14.307974815368652
1675611510.568249,54,14.312849998474121
1675611510.577378,55,14.317360877990723
1675611510.586629,56,14.321992874145508
1675611510.595791,57,14.32623291015625
1675611510.604947,58,14.330699920654297
1675611510.614065,59,14.334747314453125
1675611510.62324,60,14.338882446289062
1675611510.632382,61,14.342714309692383
1675611510.641509,62,14.346575736999512
1675611510.650643,63,14.350268363952637
1675611510.659772,64,14.353776931762695
1675611510.668897,65,14.357271194458008
1675611510.677988,66,14.360544204711914
1675611510.687264,67,14.363822937011719
1675611510.696361,68,14.366901397705078
1675611510.705451,69,14.369983673095703
1675611510.714506,70,14.372822761535645
1675611510.723627,71,14.375710487365723
1675611510.732721,72,14.378385543823242
1675611510.741818,73,14.381071090698242
1675611510.750901,74,14.383511543273926
1675611510.760002,75,14.386000633239746
1675611510.769116,76,14.388266563415527
1675611510.778205,77,14.390542030334473
1675611510.78749,78,14.392643928527832
1675611510.796601,79,14.394681930541992
1675611510.805694,80,14.396594047546387
1675611510.814798,81,14.398444175720215
1675611510.823929,82,14.400212287902832
1675611510.833048,83,14.401840209960938
1675611510.842116,84,14.403438568115234
1675611510.851217,85,14.404864311218262
1675611510.860305,86,14.406290054321289
1675611510.869403,87,14.407572746276855
1675611510.87849,88,14.408883094787598
1675611510.887741,89,14.409988403320312
1675611510.896812,90,14.411178588867188
1675611510.905886,91,14.412148475646973
1675611510.914998,92,14.413190841674805
1675611510.924085,93,14.414145469665527
1675611510.933213,94,14.415209770202637
1675611510.942382,95,14.416094779968262
1675611510.951494,96,14.417067527770996
1675611510.960792,97,14.417792320251465
1675611510.970127,98,14.418655395507812
1675611510.979277,99,14.419264793395996
1675611510.988627,100,14.419997215270996
1675611510.997773,101,14.420469284057617
1675611511.006904,102,14.4210786819458
1675611511.016026,103,14.421442985534668
1675611511.025093,104,14.42193603515625
1675611511.034208,105,14.422163009643555
1675611511.043351,106,14.42253589630127
1675611511.052426,107,14.42265796661377
1675611511.061497,108,14.422924041748047
1675611511.070682,109,14.422944068908691
1675611511.0798,110,14.423127174377441
1675611511.089055,111,14.423053741455078
1675611511.098666,112,14.423139572143555
1675611511.107765,113,14.422958374023438
1675611511.116877,114,14.42293643951416
1675611511.125938,115,14.422669410705566
1675611511.13504,116,14.42255973815918
1675611511.145111,117,14.42221736907959
1675611511.156735,118,14.422041893005371
1675611511.165766,119,14.421606063842773
1675611511.174849,120,14.421340942382812
1675611511.183937,121,14.420822143554688
1675611511.193156,122,14.420482635498047
1675611511.202221,123,14.419886589050293
1675611511.211346,124,14.41946792602539
1675611511.22043,125,14.418803215026855
1675611511.229657,126,14.418305397033691
1675611511.238865,127,14.417569160461426
1675611511.247929,128,14.417009353637695
1675611511.256946,129,14.416203498840332
1675611511.265983,130,14.415572166442871
1675611511.274997,131,14.414704322814941
1675611511.283967,132,14.414018630981445
1675611511.293075,133,14.413094520568848
1675611511.30206,134,14.412338256835938
1675611511.311064,135,14.411352157592773
1675611511.320083,136,14.410550117492676
1675611511.329071,137,14.40951156616211
1675611511.338066,138,14.408652305603027
1675611511.347081,139,14.407549858093262
1675611511.356054,140,14.40665340423584
1675611511.36505,141,14.405505180358887
1675611511.374432,142,14.404558181762695
1675611511.383412,143,14.403361320495605
1675611511.392403,144,14.402375221252441
1675611511.401538,145,14.401140213012695
1675611511.410523,146,14.400102615356445
1675611511.419528,147,14.398818016052246
1675611511.428565,148,14.397737503051758
1675611511.437547,149,14.3964204788208
1675611511.446533,150,14.395302772521973
1675611511.455592,151,14.393939018249512
1675611511.46461,152,14.392772674560547
1675611511.473595,153,14.39138126373291
1675611511.482598,154,14.390199661254883
1675611511.491584,155,14.38875675201416
1675611511.500576,156,14.387521743774414
1675611511.509671,157,14.386053085327148
1675611511.518669,158,14.384794235229492
1675611511.52766,159,14.383294105529785
1675611511.536646,160,14.382001876831055
1675611511.545634,161,14.380473136901855
1675611511.554619,162,14.379146575927734
1675611511.563605,163,14.37759017944336
1675611511.572601,164,14.37623119354248
1675611511.581558,165,14.374652862548828
1675611511.590591,166,14.37325668334961
1675611511.59966,167,14.371654510498047
1675611511.608662,168,14.370231628417969
1675611511.617799,169,14.368600845336914
1675611511.626807,170,14.367135047912598
1675611511.635839,171,14.365479469299316
1675611511.644787,172,14.36398696899414
1675611511.654125,173,14.362311363220215
1675611511.663137,174,14.360790252685547
1675611511.672112,175,14.359101295471191
1675611511.681103,176,14.35755443572998
1675611511.690107,177,14.355849266052246
1675611511.699099,178,14.354262351989746
1675611511.708066,179,14.35253620147705
1675611511.717045,180,14.350930213928223
1675611511.726181,181,14.349185943603516
1675611511.735199,182,14.347549438476562
1675611511.74416,183,14.345796585083008
1675611511.753151,184,14.344135284423828
1675611511.76216,185,14.342363357543945
1675611511.771147,186,14.340673446655273
1675611511.780155,187,14.338889122009277
1675611511.789516,188,14.337178230285645
1675611511.798505,189,14.33537483215332
1675611511.807506,190,14.333640098571777
1675611511.816483,191,14.33182144165039
1675611511.829265,192,14.33006763458252
1675611511.841431,193,14.32824420928955
1675611511.850439,194,14.326475143432617
1675611511.859489,195,14.324637413024902
1675611511.868523,196,14.322854042053223
1675611511.881576,197,14.321002960205078
1675611511.890472,198,14.319206237792969
1675611511.899358,199,14.317350387573242
1675611511.908263,200,14.315536499023438
1675611511.917226,201,14.31367015838623
1675611511.926201,202,14.311837196350098
1675611511.935186,203,14.30996322631836
1675611511.944332,204,14.308123588562012
1675611511.953277,205,14.306244850158691
1675611511.962229,206,14.304384231567383
1675611511.97124,207,14.302496910095215
1675611511.980234,208,14.300629615783691
1675611511.989213,209,14.298734664916992
1675611512.002701,210,14.296853065490723
1675611512.012143,211,14.29495906829834
1675611512.021667,212,14.293066024780273
1675611512.031217,213,14.29116439819336
1675611512.040723,214,14.289264678955078
1675611512.050267,215,14.287355422973633
1675611512.060144,216,14.285449028015137
1675611512.071839,217,14.283531188964844
1675611512.082049,218,14.281608581542969
1675611512.09143,219,14.27968978881836
1675611512.100811,220,14.2777681350708
1675611512.110174,221,14.275837898254395
1675611512.119573,222,14.273904800415039
1675611512.128957,223,14.271970748901367
1675611512.138347,224,14.27003288269043
1675611512.147767,225,14.26809024810791
1675611512.157299,226,14.266154289245605
1675611512.166703,227,14.264216423034668
1675611512.176085,228,14.26226806640625
1675611512.185461,229,14.260316848754883
1675611512.194852,230,14.258371353149414
1675611512.204273,231,14.256420135498047
1675611512.213655,232,14.254462242126465
1675611512.223025,233,14.252507209777832
1675611512.232402,234,14.25054931640625
1675611512.24175,235,14.2485933303833
1675611512.251531,236,14.246638298034668
1675611512.261052,237,14.244683265686035
1675611512.2704,238,14.242719650268555
1675611512.279822,239,14.240761756896973
1675611512.28921,240,14.238801002502441
1675611512.298605,241,14.236833572387695
1675611512.308019,242,14.234868049621582
1675611512.31737,243,14.232906341552734
1675611512.326732,244,14.230941772460938
1675611512.336055,245,14.228975296020508
1675611512.345398,246,14.227011680603027
1675611512.354746,247,14.225042343139648
1675611512.364277,248,14.223072052001953
1675611512.373628,249,14.221101760864258
1675611512.38299,250,14.219131469726562
1675611512.392406,251,14.2171630859375
1675611512.401772,252,14.215190887451172
1675611512.411174,253,14.213226318359375
1675611512.420599,254,14.211252212524414
1675611512.430059,255,14.209272384643555
1675611512.439442,256,14.207294464111328
1675611512.4488,257,14.205327033996582
1675611512.458195,258,14.203352928161621
1675611512.467728,259,14.201383590698242
1675611512.477083,260,14.199408531188965
1675611512.486414,261,14.197431564331055
1675611512.495802,262,14.195457458496094
1675611512.505163,263,14.193486213684082
1675611512.514545,264,14.191508293151855
1675611512.523929,265,14.189536094665527
1675611512.53335,266,14.187564849853516
1675611512.54274,267,14.185595512390137
1675611512.552099,268,14.18362808227539
1675611512.561443,269,14.18165397644043
1675611512.570983,270,14.179682731628418
1675611512.580366,271,14.177715301513672
1675611512.589756,272,14.17574691772461
1675611512.599133,273,14.173778533935547
1675611512.608502,274,14.171807289123535
1675611512.617823,275,14.169845581054688
1675611512.627183,276,14.167877197265625
1675611512.636548,277,14.165915489196777
1675611512.645963,278,14.163949966430664
1675611512.65534,279,14.161989212036133
1675611512.664728,280,14.160026550292969
1675611512.674247,281,14.158064842224121
1675611512.68367,282,14.156102180480957
1675611512.693055,283,14.154145240783691
1675611512.70244,284,14.152182579040527
1675611512.711818,285,14.15021800994873
1675611512.721195,286,14.148262977600098
1675611512.730573,287,14.146306991577148
1675611512.739982,288,14.144351959228516
1675611512.74934,289,14.1423921585083
1675611512.759088,290,14.1404390335083
1675611512.768448,291,14.138486862182617
1675611512.777939,292,14.136537551879883
1675611512.787303,293,14.134586334228516
1675611512.796682,294,14.132637977600098
1675611512.806031,295,14.130685806274414
1675611512.815439,296,14.128742218017578
1675611512.824826,297,14.12679672241211
1675611512.834203,298,14.124853134155273
1675611512.843597,299,14.122907638549805
1675611512.852986,300,14.120965003967285
1675611512.862391,301,14.11902904510498
1675611512.871815,302,14.117088317871094
1675611512.881341,303,14.115156173706055
1675611512.89069,304,14.113222122192383
1675611512.900092,305,14.111294746398926
1675611512.909462,306,14.109363555908203
1675611512.918809,307,14.10743522644043
1675611512.928184,308,14.105509757995605
1675611512.937552,309,14.103583335876465
1675611512.947143,310,14.101662635803223
1675611512.956544,311,14.099738121032715
1675611512.966159,312,14.097818374633789
1675611512.975577,313,14.09589958190918
1675611512.985125,314,14.09398078918457
1675611512.994528,315,14.092069625854492
1675611513.003938,316,14.090157508850098
1675611513.013296,317,14.088249206542969
1675611513.022635,318,14.086343765258789
1675611513.032004,319,14.08444595336914
1675611513.041403,320,14.082541465759277
1675611513.050782,321,14.080641746520996
1675611513.060189,322,14.078742027282715
1675611513.069807,323,14.07685661315918
1675611513.079244,324,14.074965476989746
1675611513.088812,325,14.073078155517578
1675611513.098206,326,14.07119369506836
1675611513.107633,327,14.069311141967773
1675611513.117205,328,14.067427635192871
1675611513.126619,329,14.0655517578125
1675611513.136025,330,14.063677787780762
1675611513.145446,331,14.061808586120605
1675611513.154821,332,14.059945106506348
1675611513.164203,333,14.058085441589355
1675611513.17357,334,14.056227684020996
1675611513.182963,335,14.054374694824219
1675611513.192512,336,14.052525520324707
1675611513.202081,337,14.050682067871094
1675611513.211685,338,14.048836708068848
1675611513.221101,339,14.047001838684082
1675611513.232871,340,14.045167922973633
1675611513.242143,341,14.043341636657715
1675611513.251145,342,14.041521072387695
1675611513.260756,343,14.039705276489258
1675611513.27094,344,14.037890434265137
1675611513.279879,345,14.036076545715332
1675611513.28883,346,14.034269332885742
1675611513.298306,347,14.032470703125
1675611513.307497,348,14.030675888061523
1675611513.316551,349,14.028886795043945
1675611513.325612,350,14.02709674835205
1675611513.334667,351,14.025312423706055
1675611513.343918,352,14.023533821105957
1675611513.353008,353,14.021754264831543
1675611513.36213,354,14.019978523254395
1675611513.371306,355,14.01821231842041
1675611513.380482,356,14.016449928283691
1675611513.389807,357,14.01468563079834
1675611513.399066,358,14.012931823730469
1675611513.408104,359,14.011178016662598
1675611513.417128,360,14.009434700012207
1675611513.426172,361,14.007695198059082
1675611513.437459,362,14.005960464477539
1675611513.451078,363,14.004230499267578
1675611513.460159,364,14.002513885498047
1675611513.469233,365,14.000802040100098
1675611513.478362,366,13.999101638793945
1675611513.487753,367,13.99741268157959
1675611513.496957,368,13.995728492736816
1675611513.5063,369,13.99405288696289
1675611513.515497,370,13.992377281188965
1675611513.524861,371,13.990707397460938
1675611513.533973,372,13.989042282104492
1675611513.543079,373,13.987382888793945
1675611513.552223,374,13.985734939575195
1675611513.56133,375,13.984081268310547
1675611513.570443,376,13.982439994812012
1675611513.579589,377,13.980792999267578
1675611513.5887,378,13.97915267944336
1675611513.597823,379,13.977513313293457
1675611513.6071,380,13.975875854492188
1675611513.616212,381,13.974244117736816
1675611513.625474,382,13.972610473632812
1675611513.634672,383,13.970983505249023
1675611513.643858,384,13.9693603515625
1675611513.65303,385,13.96773910522461
1675611513.662196,386,13.96611499786377
1675611513.671478,387,13.964494705200195
1675611513.680574,388,13.962878227233887
1675611513.689688,389,13.96126651763916
1675611513.698768,390,13.959651947021484
1675611513.70802,391,13.95804214477539
1675611513.717094,392,13.956425666809082
1675611513.726147,393,13.954822540283203
1675611513.735252,394,13.953218460083008
1675611513.744334,395,13.951614379882812
1675611513.753392,396,13.950014114379883
1675611513.762461,397,13.948412895202637
1675611513.771794,398,13.94681453704834
1675611513.780937,399,13.945219039916992
1675611513.790113,400,13.943620681762695
1675611513.799453,401,13.942023277282715
1675611513.808669,402,13.940436363220215
1675611513.817723,403,13.938847541809082
1675611513.826802,404,13.937262535095215
1675611513.835879,405,13.935672760009766
1675611513.844958,406,13.934088706970215
1675611513.854034,407,13.932504653930664
1675611513.863163,408,13.930925369262695
1675611513.872264,409,13.92934513092041
1675611513.881354,410,13.927773475646973
1675611513.890448,411,13.926193237304688
1675611513.899537,412,13.924625396728516
1675611513.908783,413,13.923054695129395
1675611513.917881,414,13.921488761901855
1675611513.926961,415,13.919919967651367
1675611513.936091,416,13.918350219726562
1675611513.945167,417,13.916789054870605
1675611513.954492,418,13.915223121643066
1675611513.971116,419,13.913667678833008
1675611513.987926,420,13.912105560302734
1675611513.997118,421,13.910551071166992
1675611514.00608,422,13.908998489379883
1675611514.015068,423,13.907445907592773
1675611514.024271,424,13.905899047851562
1675611514.033266,425,13.904353141784668
1675611514.042234,426,13.902802467346191
1675611514.051216,427,13.901254653930664
1675611514.060211,428,13.899715423583984
1675611514.069195,429,13.898173332214355
1675611514.0782,430,13.89663314819336
1675611514.092795,431,13.895102500915527
1675611514.105097,432,13.893564224243164
1675611514.114513,433,13.892029762268066
1675611514.124522,434,13.890503883361816
1675611514.13431,435,13.888972282409668
1675611514.143931,436,13.887444496154785
1675611514.153554,437,13.88592529296875
1675611514.16322,438,13.8843994140625
1675611514.172834,439,13.882880210876465
1675611514.182473,440,13.88135814666748
1675611514.192123,441,13.879847526550293
1675611514.20175,442,13.878327369689941
1675611514.211436,443,13.876811027526855
1675611514.221059,444,13.875298500061035
1675611514.230667,445,13.873790740966797
1675611514.240432,446,13.87227725982666
1675611514.250485,447,13.870771408081055
1675611514.260113,448,13.869267463684082
1675611514.26973,449,13.867768287658691
1675611514.279378,450,13.866267204284668
1675611514.288993,451,13.864768028259277
1675611514.298595,452,13.86327075958252
1675611514.308244,453,13.861774444580078
1675611514.317946,454,13.860285758972168
1675611514.3276,455,13.858796119689941
1675611514.337244,456,13.857305526733398
1675611514.347055,457,13.855815887451172
1675611514.356714,458,13.854334831237793
1675611514.366387,459,13.852850914001465
1675611514.376452,460,13.851371765136719
1675611514.386095,461,13.849889755249023
1675611514.395789,462,13.848411560058594
1675611514.405434,463,13.846935272216797
1675611514.41506,464,13.845458984375
1675611514.42471,465,13.843985557556152
1675611514.434317,466,13.842514038085938
1675611514.443951,467,13.841047286987305
1675611514.45375,468,13.839583396911621
1675611514.463393,469,13.838114738464355
1675611514.473007,470,13.836652755737305
1675611514.482553,471,13.835196495056152
1675611514.492207,472,13.83373737335205
1675611514.503572,473,13.832284927368164
1675611514.535007,474,13.83083438873291
1675611514.549274,475,13.829384803771973
1675611514.558738,476,13.827933311462402
1675611514.568153,477,13.826483726501465
1675611514.577532,478,13.82503890991211
1675611514.587073,479,13.823596000671387
1675611514.596431,480,13.822154998779297
1675611514.60628,481,13.820714950561523
1675611514.616116,482,13.819276809692383
1675611514.625675,483,13.817840576171875
1675611514.635248,484,13.816408157348633
1675611514.64478,485,13.81497859954834
1675611514.654349,486,13.813544273376465
1675611514.663903,487,13.81212043762207
1675611514.673452,488,13.81069564819336
1675611514.683021,489,13.809274673461914
1675611514.692772,490,13.80785083770752
1675611514.702387,491,13.806427955627441
1675611514.711994,492,13.80501937866211
1675611514.72157,493,13.80359935760498
1675611514.731113,494,13.802189826965332
1675611514.740645,495,13.800773620605469
1675611514.750133,496,13.799365043640137
1675611514.759728,497,13.79796314239502
1675611514.769298,498,13.796557426452637
1675611514.778854,499,13.795158386230469
1675611514.788425,500,13.793757438659668
1675611514.798117,501,13.79235553741455
1675611514.807815,502,13.790959358215332
1675611514.81757,503,13.78956413269043
1675611514.827113,504,13.78817367553711
1675611514.836676,505,13.786784172058105
1675611514.846217,506,13.785401344299316
1675611514.855804,507,13.78402042388916
1675611514.865411,508,13.782633781433105
1675611514.874851,509,13.781250953674316
1675611514.884423,510,13.77987289428711
1675611514.893942,511,13.778496742248535
1675611514.903678,512,13.77712345123291
1675611514.913223,513,13.775753021240234
1675611514.922798,514,13.774384498596191
1675611514.932406,515,13.773015022277832
1675611514.941938,516,13.771645545959473
1675611514.951512,517,13.770281791687012
1675611514.961047,518,13.76891803741455
1675611514.970558,519,13.767556190490723
1675611514.98018,520,13.76620101928711
1675611514.989734,521,13.764842987060547
1675611514.99933,522,13.763490676879883
1675611515.00905,523,13.762133598327637
1675611515.018546,524,13.760786056518555
1675611515.028132,525,13.759435653686523
1675611515.0377,526,13.758091926574707
1675611515.047268,527,13.75674819946289
1675611515.056862,528,13.75540542602539
1675611515.066818,529,13.75406265258789
1675611515.076399,530,13.752725601196289
1675611515.085991,531,13.751391410827637
1675611515.095546,532,13.75006103515625
1675611515.105105,533,13.748726844787598
1675611515.114851,534,13.74740219116211
1675611515.125886,535,13.746072769165039
1675611515.135502,536,13.744752883911133
1675611515.145054,537,13.743428230285645
1675611515.154546,538,13.742106437683105
1675611515.164134,539,13.740790367126465
1675611515.173731,540,13.739472389221191
1675611515.183448,541,13.738161087036133
1675611515.19308,542,13.736852645874023
1675611515.202825,543,13.735546112060547
1675611515.212433,544,13.734232902526855
1675611515.222161,545,13.732929229736328
1675611515.231761,546,13.73162841796875
1675611515.241271,547,13.73033332824707
1675611515.250796,548,13.729031562805176
1675611515.260368,549,13.727740287780762
1675611515.269878,550,13.7264404296875
1675611515.279442,551,13.725146293640137
1675611515.288958,552,13.723856925964355
1675611515.298534,553,13.72256851196289
1675611515.30811,554,13.721281051635742
1675611515.31764,555,13.71999740600586
1675611515.327757,556,13.718716621398926
1675611515.337326,557,13.71743392944336
1675611515.346873,558,13.716153144836426
1675611515.356442,559,13.71487808227539
1675611515.366051,560,13.713603973388672
1675611515.375636,561,13.71233081817627
1675611515.385209,562,13.711064338684082
1675611515.39479,563,13.70979118347168
1675611515.404374,564,13.708528518676758
1675611515.413892,565,13.707262992858887
1675611515.423383,566,13.706002235412598
1675611515.433066,567,13.704743385314941
1675611515.442616,568,13.703479766845703
1675611515.452148,569,13.702226638793945
1675611515.462056,570,13.700976371765137
1675611515.471601,571,13.699724197387695
1675611515.481158,572,13.698473930358887
1675611515.490693,573,13.69722843170166
1675611515.500272,574,13.695979118347168
1675611515.509805,575,13.694730758666992
1675611515.519375,576,13.693487167358398
1675611515.5289,577,13.69225025177002
1675611515.538578,578,13.691011428833008
1675611515.548125,579,13.689780235290527
1675611515.557692,580,13.688546180725098
1675611515.567235,581,13.687318801879883
1675611515.57678,582,13.686088562011719
1675611515.58635,583,13.684863090515137
1675611515.595934,584,13.683639526367188
1675611515.60584,585,13.682416915893555
1675611515.615397,586,13.681196212768555
1675611515.624958,587,13.679975509643555
1675611515.634538,588,13.678756713867188
1675611515.644305,589,13.677542686462402
1675611515.653856,590,13.676326751708984
1675611515.663697,591,13.675114631652832
1675611515.673284,592,13.67390251159668
1675611515.6829,593,13.672694206237793
1675611515.692493,594,13.671488761901855
1675611515.702047,595,13.670284271240234
1675611515.711661,596,13.669082641601562
1675611515.721272,597,13.667882919311523
1675611515.730873,598,13.666680335998535
1675611515.7405,599,13.665480613708496
1675611515.750258,600,13.664284706115723
1675611515.759844,601,13.663090705871582
1675611515.769409,602,13.661900520324707
1675611515.778979,603,13.660707473754883
1675611515.788597,604,13.65951919555664
1675611515.79819,605,13.658329963684082
1675611515.807789,606,13.657143592834473
1675611515.817374,607,13.655959129333496
1675611515.826947,608,13.654776573181152
1675611515.836501,609,13.653595924377441
1675611515.846083,610,13.65241813659668
1675611515.855842,611,13.651241302490234
1675611515.865404,612,13.650064468383789
1675611515.874974,613,13.64889144897461
1675611515.884553,614,13.647719383239746
1675611515.89413,615,13.64654541015625
1675611515.903742,616,13.645378112792969
1675611515.913321,617,13.644213676452637
1675611515.922886,618,13.643044471740723
1675611515.93251,619,13.641877174377441
1675611515.942062,620,13.640713691711426
1675611515.951657,621,13.63955307006836
1675611515.961387,622,13.638388633728027
1675611515.970902,623,13.637228965759277
1675611515.980536,624,13.636070251464844
1675611515.990132,625,13.634916305541992
1675611515.999764,626,13.633758544921875
1675611516.009344,627,13.632604598999023
1675611516.018954,628,13.631452560424805
1675611516.028561,629,13.630302429199219
1675611516.038132,630,13.629154205322266
1675611516.047756,631,13.628005027770996
1675611516.057355,632,13.62685775756836
1675611516.067125,633,13.625716209411621
1675611516.076716,634,13.624573707580566
1675611516.086313,635,13.623432159423828
1675611516.095912,636,13.622292518615723
1675611516.105464,637,13.621158599853516
1675611516.115019,638,13.620023727416992
1675611516.124599,639,13.618888854980469
1675611516.134145,640,13.61775016784668
1675611516.143763,641,13.616618156433105
1675611516.153374,642,13.615485191345215
1675611516.162917,643,13.614357948303223
1675611516.172662,644,13.613231658935547
1675611516.182257,645,13.612104415893555
1675611516.191853,646,13.610976219177246
1675611516.201408,647,13.60985279083252
1675611516.210978,648,13.608731269836426
1675611516.220556,649,13.607608795166016
1675611516.230098,650,13.606485366821289
1675611516.239691,651,13.605363845825195
1675611516.249326,652,13.604248046875
1675611516.258877,653,13.603134155273438
1675611516.268418,654,13.602021217346191
1675611516.278092,655,13.600910186767578
1675611516.287643,656,13.599797248840332
1675611516.297146,657,13.598686218261719
1675611516.306656,658,13.597578048706055
1675611516.316196,659,13.596471786499023
1675611516.325721,660,13.595368385314941
1675611516.335246,661,13.59426212310791
1675611516.344768,662,13.593159675598145
1675611516.354294,663,13.592056274414062
1675611516.363882,664,13.590956687927246
1675611516.373442,665,13.589858055114746
1675611516.383148,666,13.58875846862793
1675611516.392658,667,13.587664604187012
1675611516.402189,668,13.586567878723145
1675611516.411776,669,13.58547592163086
1675611516.421327,670,13.58438491821289
1675611516.430904,671,13.583292961120605
1675611516.440487,672,13.58220386505127
1675611516.450066,673,13.58111572265625
1675611516.459685,674,13.580028533935547
1675611516.469249,675,13.57894515991211
1675611516.478832,676,13.577863693237305
1675611516.488621,677,13.576777458190918
1675611516.498235,678,13.57569408416748
1675611516.507845,679,13.574615478515625
1675611516.51739,680,13.573532104492188
1675611516.526901,681,13.572457313537598
1675611516.536452,682,13.571380615234375
1675611516.546036,683,13.570307731628418
1675611516.555648,684,13.569232940673828
1675611516.565267,685,13.568160057067871
1675611516.574784,686,13.567089080810547
1675611516.584328,687,13.566022872924805
1675611516.594042,688,13.56495475769043
1675611516.603634,689,13.563888549804688
1675611516.613185,690,13.562827110290527
1675611516.622725,691,13.561762809753418
1675611516.632328,692,13.560696601867676
1675611516.641854,693,13.559633255004883
1675611516.651413,694,13.558572769165039
1675611516.660915,695,13.557515144348145
1675611516.670409,696,13.55645751953125
1675611516.679962,697,13.555398941040039
1675611516.689561,698,13.554343223571777
1675611516.699357,699,13.553288459777832
1675611516.708944,700,13.55223560333252
1675611516.71849,701,13.551183700561523
1675611516.7281,702,13.550128936767578
1675611516.737641,703,13.549083709716797
1675611516.747231,704,13.548036575317383
1675611516.756753,705,13.546984672546387
1675611516.766369,706,13.54593563079834
1675611516.775998,707,13.544891357421875
1675611516.785589,708,13.54384708404541
1675611516.795107,709,13.542804718017578
1675611516.804802,710,13.541765213012695
1675611516.814354,711,13.540724754333496
1675611516.823895,712,13.539684295654297
1675611516.833451,713,13.538649559020996
1675611516.842992,714,13.537611961364746
1675611516.852552,715,13.536579132080078
1675611516.862255,716,13.535544395446777
1675611516.872004,717,13.534513473510742
1675611516.881532,718,13.533478736877441
1675611516.891037,719,13.532448768615723
1675611516.900553,720,13.53141975402832
1675611516.910218,721,13.530390739440918
1675611516.91979,722,13.529361724853516
1675611516.929366,723,13.528334617614746
1675611516.938912,724,13.527311325073242
1675611516.948462,725,13.526288986206055
1675611516.958006,726,13.52526569366455
1675611516.967568,727,13.524245262145996
1675611516.977098,728,13.52322769165039
1675611516.986601,729,13.522209167480469
1675611516.996501,730,13.521190643310547
1675611517.006026,731,13.520176887512207
1675611517.015734,732,13.5191650390625
1675611517.025243,733,13.518149375915527
1675611517.034751,734,13.517135620117188
1675611517.044293,735,13.516124725341797
1675611517.053798,736,13.515116691589355
1675611517.063371,737,13.514107704162598
1675611517.072883,738,13.513097763061523
1675611517.082378,739,13.512091636657715
1675611517.091919,740,13.511088371276855
1675611517.101463,741,13.510080337524414
1675611517.110997,742,13.509075164794922
1675611517.120677,743,13.508071899414062
1675611517.130221,744,13.50706958770752
1675611517.139758,745,13.50606918334961
1675611517.149299,746,13.505069732666016
1675611517.158816,747,13.504072189331055
1675611517.16837,748,13.503073692321777
1675611517.177885,749,13.502080917358398
1675611517.187432,750,13.501082420349121
1675611517.196948,751,13.500089645385742
1675611517.206404,752,13.499098777770996
1675611517.215881,753,13.498109817504883
1675611517.22561,754,13.49712085723877
1675611517.235171,755,13.49613094329834
1675611517.245117,756,13.495139122009277
1675611517.25468,757,13.494155883789062
1675611517.264192,758,13.493170738220215
1675611517.273736,759,13.49218463897705
1675611517.283322,760,13.49120044708252
1675611517.292887,761,13.490219116210938
1675611517.302445,762,13.489235877990723
1675611517.312069,763,13.488256454467773
1675611517.321639,764,13.48727798461914
1675611517.331412,765,13.486298561096191
1675611517.340957,766,13.48532485961914
1675611517.350455,767,13.484345436096191
1675611517.360011,768,13.483369827270508
1675611517.369605,769,13.48239517211914
1675611517.379206,770,13.48142147064209
1675611517.388974,771,13.480451583862305
1675611517.398739,772,13.479479789733887
1675611517.408592,773,13.47851276397705
1675611517.418413,774,13.477545738220215
1675611517.428396,775,13.476581573486328
1675611517.438105,776,13.475616455078125
1675611517.447704,777,13.474650382995605
1675611517.45727,778,13.473686218261719
1675611517.46682,779,13.472722053527832
1675611517.476439,780,13.471759796142578
1675611517.485957,781,13.470799446105957
1675611517.495525,782,13.469841003417969
1675611517.505101,783,13.468878746032715
1675611517.514679,784,13.46792221069336
1675611517.524471,785,13.466968536376953
1675611517.534144,786,13.466012954711914
1675611517.544172,787,13.465058326721191
1675611517.553697,788,13.46410846710205
1675611517.563655,789,13.463156700134277
1675611517.573203,790,13.462207794189453
1675611517.582769,791,13.461254119873047
1675611517.592385,792,13.460309982299805
1675611517.601998,793,13.459360122680664
1675611517.611612,794,13.458414077758789
1675611517.621165,795,13.457469940185547
1675611517.630662,796,13.456522941589355
1675611517.640302,797,13.455577850341797
1675611517.650105,798,13.454633712768555
1675611517.66,799,13.453691482543945
1675611517.669741,800,13.45274829864502
1675611517.679466,801,13.45180892944336
1675611517.689126,802,13.450873374938965
1675611517.698999,803,13.449934959411621
1675611517.708691,804,13.449002265930176
1675611517.718374,805,13.448065757751465
1675611517.72803,806,13.447131156921387
1675611517.737726,807,13.446197509765625
1675611517.747417,808,13.445262908935547
1675611517.7574,809,13.444331169128418
1675611517.766969,810,13.443399429321289
1675611517.776841,811,13.442471504211426
1675611517.786487,812,13.441539764404297
1675611517.7962,813,13.440614700317383
1675611517.805899,814,13.439684867858887
1675611517.815574,815,13.438760757446289
1675611517.825247,816,13.437833786010742
1675611517.835363,817,13.436906814575195
1675611517.844984,818,13.43598461151123
1675611517.854553,819,13.435065269470215
1675611517.864301,820,13.434144973754883
1675611517.873865,821,13.433225631713867
1675611517.883446,822,13.432307243347168
1675611517.893006,823,13.431388854980469
1675611517.90252,824,13.43047046661377
1675611517.91211,825,13.42955493927002
1675611517.921684,826,13.42863941192627
1675611517.931305,827,13.42772388458252
1675611517.941315,828,13.426812171936035
1675611517.950988,829,13.425898551940918
1675611517.960609,830,13.424983024597168
1675611517.970371,831,13.424074172973633
1675611517.980203,832,13.423163414001465
1675611517.990018,833,13.422258377075195
1675611517.999674,834,13.42134952545166
1675611518.009298,835,13.420446395874023
1675611518.018908,836,13.41954231262207
1675611518.028531,837,13.418635368347168
1675611518.038061,838,13.417731285095215
1675611518.048042,839,13.416831970214844
1675611518.057611,840,13.41592788696289
1675611518.06715,841,13.41502857208252
1675611518.076854,842,13.414130210876465
1675611518.086372,843,13.413235664367676
1675611518.095902,844,13.412338256835938
1675611518.105422,845,13.411442756652832
1675611518.114978,846,13.41054630279541
1675611518.124535,847,13.409652709960938
1675611518.134077,848,13.408761024475098
1675611518.14389,849,13.407867431640625
1675611518.153813,850,13.406982421875
1675611518.163413,851,13.40609073638916
1675611518.172956,852,13.405197143554688
1675611518.182653,853,13.404308319091797
1675611518.192138,854,13.403417587280273
1675611518.201631,855,13.402530670166016
1675611518.211129,856,13.401639938354492
1675611518.220624,857,13.400754928588867
1675611518.230177,858,13.399869918823242
1675611518.239763,859,13.398988723754883
1675611518.249346,860,13.398103713989258
1675611518.25928,861,13.397220611572266
1675611518.268853,862,13.39633846282959
1675611518.278393,863,13.395458221435547
1675611518.288099,864,13.394577026367188
1675611518.297658,865,13.393698692321777
1675611518.309494,866,13.392822265625
1675611518.31905,867,13.391947746276855
1675611518.328596,868,13.391071319580078
1675611518.338048,869,13.3901948928833
1675611518.347554,870,13.389322280883789
1675611518.357245,871,13.388449668884277
1675611518.36683,872,13.387578010559082
1675611518.37651,873,13.386706352233887
1675611518.386465,874,13.385838508605957
1675611518.396191,875,13.384967803955078
1675611518.405756,876,13.384100914001465
1675611518.41532,877,13.383235931396484
1675611518.424871,878,13.382369041442871
1675611518.434463,879,13.381501197814941
1675611518.444061,880,13.380635261535645
1675611518.453611,881,13.379775047302246
1675611518.463221,882,13.378911972045898
1675611518.472779,883,13.37804889678955
1675611518.482325,884,13.377188682556152
1675611518.4922,885,13.376327514648438
1675611518.502099,886,13.375468254089355
1675611518.511783,887,13.374608993530273
1675611518.521903,888,13.37375259399414
1675611518.531497,889,13.37289810180664
1675611518.541057,890,13.372040748596191
1675611518.550612,891,13.371186256408691
1675611518.560191,892,13.37033462524414
1675611518.569784,893,13.36948013305664
1675611518.579266,894,13.368627548217773
1675611518.588745,895,13.367777824401855
1675611518.598288,896,13.366928100585938
1675611518.608023,897,13.366081237792969
1675611518.61759,898,13.365234375
1675611518.627306,899,13.364386558532715
1675611518.636931,900,13.363543510437012
1675611518.64669,901,13.36269760131836
1675611518.656444,902,13.361851692199707
1675611518.665963,903,13.361005783081055
1675611518.675513,904,13.360166549682617
1675611518.684993,905,13.35932445526123
1675611518.69451,906,13.358481407165527
1675611518.704074,907,13.357644081115723
1675611518.713734,908,13.356803894042969
1675611518.723209,909,13.355965614318848
1675611518.732709,910,13.35512638092041
1675611518.742218,911,13.354289054870605
1675611518.751754,912,13.35345458984375
1675611518.761637,913,13.352620124816895
1675611518.771172,914,13.351789474487305
1675611518.780741,915,13.3509521484375
1675611518.790329,916,13.35012149810791
1675611518.7999,917,13.349288940429688
1675611518.809414,918,13.348454475402832
1675611518.819107,919,13.347623825073242
1675611518.828663,920,13.34679126739502
1675611518.838184,921,13.345966339111328
1675611518.847728,922,13.345138549804688
1675611518.857497,923,13.344310760498047
1675611518.866986,924,13.343484878540039
1675611518.876568,925,13.342659950256348
1675611518.886117,926,13.341836929321289
1675611518.895719,927,13.341012954711914
1675611518.905279,928,13.340190887451172
1675611518.914841,929,13.339372634887695
1675611518.924589,930,13.338549613952637
1675611518.934138,931,13.33773136138916
1675611518.943697,932,13.336910247802734
1675611518.953283,933,13.33609390258789
1675611518.963105,934,13.335275650024414
1675611518.972656,935,13.334457397460938
1675611518.982187,936,13.33364486694336
1675611518.991771,937,13.332829475402832
1675611519.001306,938,13.332014083862305
1675611519.010879,939,13.331199645996094
1675611519.020467,940,13.330389976501465
1675611519.030157,941,13.329574584960938
1675611519.039725,942,13.32876205444336
1675611519.049253,943,13.327953338623047
1675611519.058993,944,13.32714557647705
1675611519.068737,945,13.326337814331055
1675611519.078221,946,13.32552719116211
1675611519.087744,947,13.324718475341797
1675611519.097296,948,13.323911666870117
1675611519.106845,949,13.323104858398438
1675611519.116418,950,13.322301864624023
1675611519.125938,951,13.32149887084961
1675611519.135664,952,13.320696830749512
1675611519.145214,953,13.319891929626465
1675611519.154795,954,13.31908893585205
1675611519.164656,955,13.31828784942627
1675611519.174218,956,13.317487716674805
1675611519.18382,957,13.316689491271973
1675611519.193423,958,13.315885543823242
1675611519.20301,959,13.31509017944336
1675611519.212569,960,13.31429386138916
1675611519.222123,961,13.313495635986328
1675611519.231706,962,13.312702178955078
1675611519.241401,963,13.311906814575195
1675611519.250913,964,13.31110954284668
1675611519.260469,965,13.310317993164062
1675611519.270286,966,13.309526443481445
1675611519.27982,967,13.308732986450195
1675611519.28939,968,13.30794620513916
1675611519.298949,969,13.307154655456543
1675611519.308516,970,13.306365966796875
1675611519.318067,971,13.305581092834473
1675611519.327655,972,13.304789543151855
1675611519.337222,973,13.304003715515137
1675611519.346904,974,13.303215026855469
1675611519.356495,975,13.302431106567383
1675611519.366595,976,13.301645278930664
1675611519.376374,977,13.300861358642578
1675611519.38592,978,13.300079345703125
1675611519.395509,979,13.299296379089355
1675611519.405044,980,13.298511505126953
1675611519.414549,981,13.297734260559082
1675611519.424076,982,13.296950340270996
1675611519.433641,983,13.296171188354492
1675611519.443213,984,13.295392990112305
1675611519.452925,985,13.294614791870117
1675611519.462468,986,13.293840408325195
1675611519.472238,987,13.293061256408691
1675611519.482049,988,13.292288780212402
1675611519.491602,989,13.291510581970215
1675611519.501141,990,13.290739059448242
1675611519.510649,991,13.289962768554688
1675611519.520209,992,13.289189338684082
1675611519.532578,993,13.288419723510742
1675611519.541907,994,13.287646293640137
1675611519.551267,995,13.286876678466797
1675611519.560823,996,13.28610897064209
1675611519.570169,997,13.28533935546875
1675611519.579548,998,13.284574508666992
1675611519.588903,999,13.283804893493652


==> csvs/implicit_regularization/m_256.csv <==
Wall time,Step,Value
1675616082.379376,0,5.787991046905518
1675616082.390427,1,8.13779354095459
1675616082.400254,2,8.063272476196289
1675616082.410166,3,7.714573860168457
1675616082.419742,4,7.356326580047607
1675616082.429429,5,6.947880744934082
1675616082.439501,6,6.411448001861572
1675616082.449233,7,6.157965183258057
1675616082.458694,8,5.984921932220459
1675616082.468169,9,5.945393085479736
1675616082.478004,10,5.935990333557129
1675616082.487571,11,5.926880836486816
1675616082.497362,12,5.91927433013916
1675616082.507095,13,5.913208484649658
1675616082.516724,14,5.906757831573486
1675616082.526154,15,5.900219440460205
1675616082.535903,16,5.893940448760986
1675616082.545766,17,5.887639045715332
1675616082.555242,18,5.881385326385498
1675616082.564763,19,5.8751726150512695
1675616082.57441,20,5.868997573852539
1675616082.583842,21,5.862860202789307
1675616082.593266,22,5.856757640838623
1675616082.603156,23,5.85068941116333
1675616082.612803,24,5.844654560089111
1675616082.622263,25,5.838653564453125
1675616082.631791,26,5.832683086395264
1675616082.641293,27,5.826744079589844
1675616082.650743,28,5.820836067199707
1675616082.660243,29,5.814957618713379
1675616082.669677,30,5.809108734130859
1675616082.67902,31,5.803287029266357
1675616082.688453,32,5.797494888305664
1675616082.697965,33,5.79172945022583
1675616082.70782,34,5.785991191864014
1675616082.71745,35,5.780278205871582
1675616082.726899,36,5.77459192276001
1675616082.737047,37,5.768930435180664
1675616082.746485,38,5.763294696807861
1675616082.755938,39,5.7576823234558105
1675616082.765467,40,5.75209379196167
1675616082.774866,41,5.746529579162598
1675616082.784344,42,5.740988731384277
1675616082.794025,43,5.735469818115234
1675616082.803658,44,5.729974269866943
1675616082.813326,45,5.72450065612793
1675616082.822751,46,5.719048976898193
1675616082.832239,47,5.713618755340576
1675616082.841694,48,5.70820951461792
1675616082.851162,49,5.702821731567383
1675616082.860721,50,5.697453498840332
1675616082.870121,51,5.692106246948242
1675616082.879635,52,5.686779499053955
1675616082.889183,53,5.681471347808838
1675616082.89886,54,5.676183223724365
1675616082.908404,55,5.670914173126221
1675616082.91839,56,5.6656646728515625
1675616082.927975,57,5.660434246063232
1675616082.937506,58,5.655221939086914
1675616082.946971,59,5.650027751922607
1675616082.956448,60,5.644852638244629
1675616082.965906,61,5.63969612121582
1675616082.975618,62,5.634556293487549
1675616082.985269,63,5.629434108734131
1675616082.994753,64,5.624330997467041
1675616083.004419,65,5.61924409866333
1675616083.013932,66,5.614175796508789
1675616083.023709,67,5.609124660491943
1675616083.033151,68,5.604090213775635
1675616083.042581,69,5.59907341003418
1675616083.052148,70,5.594073295593262
1675616083.061534,71,5.589090824127197
1675616083.070992,72,5.584124565124512
1675616083.080909,73,5.579174518585205
1675616083.090363,74,5.57424259185791
1675616083.099784,75,5.569325923919678
1675616083.10942,76,5.564425945281982
1675616083.119322,77,5.559542655944824
1675616083.129259,78,5.554675102233887
1675616083.138579,79,5.5498247146606445
1675616083.148051,80,5.544990062713623
1675616083.157499,81,5.540172100067139
1675616083.166933,82,5.535369873046875
1675616083.176681,83,5.530583381652832
1675616083.186196,84,5.525813102722168
1675616083.195865,85,5.521059036254883
1675616083.205359,86,5.516321182250977
1675616083.214951,87,5.511599540710449
1675616083.224339,88,5.506895065307617
1675616083.233918,89,5.502205848693848
1675616083.243503,90,5.497534275054932
1675616083.252991,91,5.492879390716553
1675616083.262502,92,5.488240718841553
1675616083.272089,93,5.483619213104248
1675616083.281595,94,5.479013442993164
1675616083.291062,95,5.474423885345459
1675616083.300929,96,5.469849586486816
1675616083.310652,97,5.465290546417236
1675616083.320201,98,5.460746765136719
1675616083.329678,99,5.456218242645264
1675616083.339536,100,5.4517035484313965
1675616083.348971,101,5.447203159332275
1675616083.358628,102,5.4427170753479
1675616083.368028,103,5.43824577331543
1675616083.377285,104,5.433788299560547
1675616083.386544,105,5.429344177246094
1675616083.3958,106,5.424914360046387
1675616083.405157,107,5.420497894287109
1675616083.414388,108,5.416094779968262
1675616083.423644,109,5.41170597076416
1675616083.43296,110,5.407329559326172
1675616083.442449,111,5.40296745300293
1675616083.451705,112,5.398618221282959
1675616083.461204,113,5.394282341003418
1675616083.470811,114,5.389959812164307
1675616083.480155,115,5.38564920425415
1675616083.489504,116,5.381352424621582
1675616083.498946,117,5.377068519592285
1675616083.508352,118,5.372797012329102
1675616083.517731,119,5.368539333343506
1675616083.527354,120,5.364293098449707
1675616083.536845,121,5.36005973815918
1675616083.546588,122,5.355839729309082
1675616083.555909,123,5.351631164550781
1675616083.565449,124,5.347436428070068
1675616083.574764,125,5.343253135681152
1675616083.584196,126,5.339082717895508
1675616083.593607,127,5.334924221038818
1675616083.602863,128,5.330777645111084
1675616083.612155,129,5.326643943786621
1675616083.621474,130,5.322521686553955
1675616083.630899,131,5.318411827087402
1675616083.640176,132,5.314314842224121
1675616083.649673,133,5.3102288246154785
1675616083.659134,134,5.306155204772949
1675616083.668423,135,5.302093505859375
1675616083.677682,136,5.298043251037598
1675616083.686949,137,5.294005393981934
1675616083.696236,138,5.289978981018066
1675616083.70555,139,5.285964012145996
1675616083.714814,140,5.281961441040039
1675616083.724078,141,5.277970314025879
1675616083.733479,142,5.273991584777832
1675616083.742678,143,5.270023822784424
1675616083.752294,144,5.266066551208496
1675616083.76155,145,5.262122631072998
1675616083.770784,146,5.258189678192139
1675616083.780032,147,5.254268169403076
1675616083.789281,148,5.250357627868652
1675616083.798709,149,5.2464599609375
1675616083.807952,150,5.24257230758667
1675616083.817282,151,5.238697528839111
1675616083.826439,152,5.234832763671875
1675616083.835626,153,5.230979919433594
1675616083.844834,154,5.227138996124268
1675616083.854378,155,5.22330904006958
1675616083.863567,156,5.219491004943848
1675616083.872738,157,5.215683460235596
1675616083.88214,158,5.211887836456299
1675616083.891296,159,5.208104133605957
1675616083.900466,160,5.204331398010254
1675616083.909884,161,5.200570106506348
1675616083.919319,162,5.196818828582764
1675616083.928571,163,5.193079948425293
1675616083.937768,164,5.189351558685303
1675616083.947125,165,5.185635089874268
1675616083.956628,166,5.181929588317871
1675616083.965896,167,5.17823600769043
1675616083.975215,168,5.174551963806152
1675616083.984474,169,5.17087984085083
1675616083.993844,170,5.16721773147583
1675616084.003026,171,5.163568019866943
1675616084.012293,172,5.159927845001221
1675616084.021504,173,5.156298637390137
1675616084.030755,174,5.152679443359375
1675616084.039915,175,5.14907169342041
1675616084.049099,176,5.145473957061768
1675616084.058523,177,5.141887187957764
1675616084.067715,178,5.138310432434082
1675616084.076907,179,5.134743690490723
1675616084.086094,180,5.131187438964844
1675616084.095659,181,5.127641677856445
1675616084.10489,182,5.124105930328369
1675616084.114078,183,5.120580196380615
1675616084.123282,184,5.117064476013184
1675616084.132529,185,5.113558769226074
1675616084.141778,186,5.110063076019287
1675616084.150978,187,5.106576919555664
1675616084.160412,188,5.1031012535095215
1675616084.169868,189,5.099635124206543
1675616084.179122,190,5.096179008483887
1675616084.188301,191,5.092731952667236
1675616084.197981,192,5.089295387268066
1675616084.207323,193,5.085867881774902
1675616084.216601,194,5.082450866699219
1675616084.225848,195,5.079042911529541
1675616084.235111,196,5.075644016265869
1675616084.244378,197,5.0722551345825195
1675616084.25392,198,5.068875789642334
1675616084.263414,199,5.0655059814453125
1675616084.272579,200,5.062144756317139
1675616084.281739,201,5.058794021606445
1675616084.290889,202,5.055451393127441
1675616084.300113,203,5.05211877822876
1675616084.309292,204,5.048795700073242
1675616084.318415,205,5.0454816818237305
1675616084.3276,206,5.042176246643066
1675616084.336781,207,5.038880348205566
1675616084.345967,208,5.0355939865112305
1675616084.355558,209,5.032316207885742
1675616084.365241,210,5.029047966003418
1675616084.374437,211,5.025788307189941
1675616084.383683,212,5.022537708282471
1675616084.393025,213,5.019296646118164
1675616084.402263,214,5.016063690185547
1675616084.411515,215,5.012840270996094
1675616084.42084,216,5.00962495803833
1675616084.430359,217,5.0064191818237305
1675616084.439568,218,5.003222465515137
1675616084.44874,219,5.000033855438232
1675616084.458299,220,4.996853828430176
1675616084.468112,221,4.993682861328125
1675616084.47762,222,4.99052095413208
1675616084.487072,223,4.987366676330566
1675616084.496479,224,4.984221935272217
1675616084.5058,225,4.981085777282715
1675616084.515225,226,4.977957725524902
1675616084.524815,227,4.974838733673096
1675616084.534496,228,4.9717278480529785
1675616084.543801,229,4.968625545501709
1675616084.553328,230,4.965531349182129
1675616084.562655,231,4.962446212768555
1675616084.572353,232,4.95936918258667
1675616084.581868,233,4.956300258636475
1675616084.59148,234,4.953239440917969
1675616084.600863,235,4.9501872062683105
1675616084.610235,236,4.9471435546875
1675616084.619755,237,4.944108009338379
1675616084.629328,238,4.941080093383789
1675616084.6388,239,4.938060760498047
1675616084.648648,240,4.935050010681152
1675616084.658285,241,4.932046890258789
1675616084.667693,242,4.929051876068115
1675616084.677504,243,4.926064968109131
1675616084.687203,244,4.923085689544678
1675616084.696953,245,4.920114517211914
1675616084.706589,246,4.917151927947998
1675616084.716191,247,4.914196491241455
1675616084.725569,248,4.91124963760376
1675616084.735022,249,4.908310413360596
1675616084.74481,250,4.905378818511963
1675616084.754253,251,4.9024553298950195
1675616084.763506,252,4.899539470672607
1675616084.77272,253,4.896631717681885
1675616084.782258,254,4.893731594085693
1675616084.791518,255,4.890838623046875
1675616084.804843,256,4.887953758239746
1675616084.814207,257,4.885076999664307
1675616084.823433,258,4.882206916809082
1675616084.832685,259,4.879344463348389
1675616084.842125,260,4.876490592956543
1675616084.851479,261,4.87364387512207
1675616084.860846,262,4.870804309844971
1675616084.87009,263,4.867972373962402
1675616084.879342,264,4.865148067474365
1675616084.888789,265,4.862330913543701
1675616084.897945,266,4.859521389007568
1675616084.907573,267,4.856719017028809
1675616084.916937,268,4.85392427444458
1675616084.926195,269,4.851137161254883
1675616084.935532,270,4.8483567237854
1675616084.944827,271,4.845583915710449
1675616084.954078,272,4.842818260192871
1675616084.963383,273,4.840060234069824
1675616084.972746,274,4.837308883666992
1675616084.982001,275,4.834565162658691
1675616084.991692,276,4.831828594207764
1675616085.005107,277,4.829098701477051
1675616085.014375,278,4.826376438140869
1675616085.023573,279,4.823660850524902
1675616085.032915,280,4.820952415466309
1675616085.042142,281,4.818251609802246
1675616085.051319,282,4.815557479858398
1675616085.060618,283,4.812870502471924
1675616085.070213,284,4.810190200805664
1675616085.079572,285,4.807517051696777
1675616085.089351,286,4.804851055145264
1675616085.099193,287,4.802191734313965
1675616085.108949,288,4.799539566040039
1675616085.118319,289,4.796894550323486
1675616085.127696,290,4.79425573348999
1675616085.137181,291,4.791624546051025
1675616085.146437,292,4.788999080657959
1675616085.15585,293,4.786381244659424
1675616085.165458,294,4.783770561218262
1675616085.174872,295,4.781166076660156
1675616085.184224,296,4.778568744659424
1675616085.193634,297,4.775977611541748
1675616085.203238,298,4.7733941078186035
1675616085.212554,299,4.770816326141357
1675616085.221823,300,4.768246173858643
1675616085.231294,301,4.765681743621826
1675616085.240613,302,4.763124942779541
1675616085.249947,303,4.7605743408203125
1675616085.259354,304,4.758030414581299
1675616085.268704,305,4.7554931640625
1675616085.278494,306,4.752963066101074
1675616085.288118,307,4.750439167022705
1675616085.297595,308,4.747921466827393
1675616085.307242,309,4.745410442352295
1675616085.316623,310,4.7429070472717285
1675616085.32609,311,4.7404093742370605
1675616085.335472,312,4.737918376922607
1675616085.344803,313,4.735434055328369
1675616085.354375,314,4.7329559326171875
1675616085.363901,315,4.730484485626221
1675616085.373483,316,4.728019714355469
1675616085.382812,317,4.725561618804932
1675616085.392284,318,4.723109722137451
1675616085.40161,319,4.720664978027344
1675616085.411211,320,4.718226432800293
1675616085.420711,321,4.715794086456299
1675616085.430118,322,4.7133684158325195
1675616085.439376,323,4.710948944091797
1675616085.448667,324,4.708536148071289
1675616085.45805,325,4.706129550933838
1675616085.46744,326,4.70373010635376
1675616085.47715,327,4.7013373374938965
1675616085.486522,328,4.698950290679932
1675616085.495886,329,4.696569919586182
1675616085.505244,330,4.6941962242126465
1675616085.514782,331,4.691828727722168
1675616085.524121,332,4.689466953277588
1675616085.53341,333,4.687112808227539
1675616085.542704,334,4.684764385223389
1675616085.552236,335,4.682422161102295
1675616085.561572,336,4.680086612701416
1675616085.5713,337,4.677757263183594
1675616085.58071,338,4.67543363571167
1675616085.590021,339,4.673117160797119
1675616085.599358,340,4.670806407928467
1675616085.608645,341,4.668501853942871
1675616085.618222,342,4.666203498840332
1675616085.627504,343,4.66391134262085
1675616085.63678,344,4.661625385284424
1675616085.646213,345,4.659345626831055
1675616085.655667,346,4.657071590423584
1675616085.665049,347,4.65480375289917
1675616085.674857,348,4.652542591094971
1675616085.684226,349,4.65028715133667
1675616085.693577,350,4.648037910461426
1675616085.70282,351,4.64579439163208
1675616085.712416,352,4.643557071685791
1675616085.722026,353,4.641326427459717
1675616085.731395,354,4.639101028442383
1675616085.74093,355,4.636882305145264
1675616085.750281,356,4.634669303894043
1675616085.759662,357,4.632462501525879
1675616085.769079,358,4.6302618980407715
1675616085.778829,359,4.6280670166015625
1675616085.788195,360,4.625878810882568
1675616085.797524,361,4.623696804046631
1675616085.807077,362,4.621520519256592
1675616085.81636,363,4.619350433349609
1675616085.825977,364,4.617187023162842
1675616085.835482,365,4.615029335021973
1675616085.844839,366,4.61287784576416
1675616085.85415,367,4.6107330322265625
1675616085.863482,368,4.608593463897705
1675616085.872841,369,4.6064605712890625
1675616085.882416,370,4.604333400726318
1675616085.891914,371,4.602212429046631
1675616085.901708,372,4.600097179412842
1675616085.911381,373,4.597987651824951
1675616085.920946,374,4.595884323120117
1675616085.930818,375,4.59378719329834
1675616085.941146,376,4.5916948318481445
1675616085.953941,377,4.589608669281006
1675616085.963517,378,4.587528705596924
1675616085.973037,379,4.585453510284424
1675616085.982446,380,4.5833845138549805
1675616085.99188,381,4.581320762634277
1675616086.001414,382,4.579262733459473
1675616086.011143,383,4.577209949493408
1675616086.02059,384,4.575162410736084
1675616086.030235,385,4.573120594024658
1675616086.040193,386,4.571084022521973
1675616086.049745,387,4.569052696228027
1675616086.059272,388,4.5670270919799805
1675616086.068955,389,4.565006256103516
1675616086.078399,390,4.562991142272949
1675616086.087802,391,4.560981273651123
1675616086.097599,392,4.558976173400879
1675616086.106993,393,4.556976318359375
1675616086.116396,394,4.554981708526611
1675616086.125962,395,4.552992343902588
1675616086.13552,396,4.551008224487305
1675616086.145737,397,4.5490288734436035
1675616086.155591,398,4.547054290771484
1675616086.165417,399,4.545085430145264
1675616086.174867,400,4.543121337890625
1675616086.184403,401,4.541162014007568
1675616086.194015,402,4.539207458496094
1675616086.203556,403,4.537258148193359
1675616086.213175,404,4.535314083099365
1675616086.222764,405,4.533374786376953
1675616086.2323,406,4.531440258026123
1675616086.242043,407,4.529510498046875
1675616086.252397,408,4.527585983276367
1675616086.262294,409,4.525666236877441
1675616086.271953,410,4.523751258850098
1675616086.281506,411,4.521841526031494
1675616086.291148,412,4.5199360847473145
1675616086.300758,413,4.518035888671875
1675616086.310492,414,4.516139984130859
1675616086.320179,415,4.514249324798584
1675616086.329739,416,4.512363910675049
1675616086.33927,417,4.510482311248779
1675616086.348931,418,4.50860595703125
1675616086.358674,419,4.506734371185303
1675616086.368501,420,4.504868030548096
1675616086.378362,421,4.5030059814453125
1675616086.388184,422,4.5011491775512695
1675616086.397909,423,4.499297618865967
1675616086.408097,424,4.49744987487793
1675616086.42262,425,4.495607376098633
1675616086.434428,426,4.493769645690918
1675616086.443869,427,4.491936683654785
1675616086.453341,428,4.490108489990234
1675616086.462674,429,4.488285541534424
1675616086.472308,430,4.486466407775879
1675616086.481722,431,4.484652996063232
1675616086.490984,432,4.482844352722168
1675616086.500161,433,4.481039524078369
1675616086.509462,434,4.4792399406433105
1675616086.518629,435,4.477445125579834
1675616086.528516,436,4.475654602050781
1675616086.538289,437,4.473869323730469
1675616086.548012,438,4.472087860107422
1675616086.557753,439,4.470311164855957
1675616086.567379,440,4.468539237976074
1675616086.577132,441,4.466771602630615
1675616086.586587,442,4.46500825881958
1675616086.5961,443,4.463249206542969
1675616086.605661,444,4.4614949226379395
1675616086.615098,445,4.459744930267334
1675616086.62455,446,4.457998752593994
1675616086.634018,447,4.456256866455078
1675616086.643549,448,4.454519748687744
1675616086.652912,449,4.452786445617676
1675616086.662955,450,4.451057434082031
1675616086.672601,451,4.4493327140808105
1675616086.682547,452,4.447612285614014
1675616086.691988,453,4.445895195007324
1675616086.701563,454,4.444182872772217
1675616086.710927,455,4.442473888397217
1675616086.720323,456,4.440769672393799
1675616086.729946,457,4.4390692710876465
1675616086.739615,458,4.437372207641602
1675616086.748992,459,4.435679912567139
1675616086.758378,460,4.4339919090271
1675616086.768038,461,4.432307243347168
1675616086.777812,462,4.43062686920166
1675616086.78748,463,4.428950309753418
1675616086.796989,464,4.427277565002441
1675616086.806431,465,4.425609111785889
1675616086.815858,466,4.423943519592285
1675616086.825217,467,4.422282695770264
1675616086.834761,468,4.420625686645508
1675616086.844205,469,4.418972015380859
1675616086.853677,470,4.417323112487793
1675616086.863277,471,4.415677547454834
1675616086.87279,472,4.414035797119141
1675616086.882756,473,4.412397861480713
1675616086.89259,474,4.410764217376709
1675616086.90209,475,4.4091339111328125
1675616086.911514,476,4.407507419586182
1675616086.920938,477,4.405884742736816
1675616086.930383,478,4.404265880584717
1675616086.939787,479,4.402650833129883
1675616086.949164,480,4.401039123535156
1675616086.958756,481,4.399432182312012
1675616086.968415,482,4.397828102111816
1675616086.977997,483,4.396228313446045
1675616086.988063,484,4.394632339477539
1675616086.997769,485,4.393039226531982
1675616087.007394,486,4.391450881958008
1675616087.016996,487,4.389865398406982
1675616087.026533,488,4.388284206390381
1675616087.036199,489,4.386706829071045
1675616087.045783,490,4.385132789611816
1675616087.055391,491,4.383562088012695
1675616087.065021,492,4.381995677947998
1675616087.074557,493,4.38043212890625
1675616087.084432,494,4.378873348236084
1675616087.09432,495,4.377316951751709
1675616087.104259,496,4.375764846801758
1675616087.11393,497,4.374216079711914
1675616087.123673,498,4.372671604156494
1675616087.133563,499,4.371129512786865
1675616087.143206,500,4.36959171295166
1675616087.15284,501,4.3680572509765625
1675616087.162453,502,4.3665266036987305
1675616087.172106,503,4.364998817443848
1675616087.181701,504,4.363475322723389
1675616087.191513,505,4.361954689025879
1675616087.201143,506,4.360437393188477
1675616087.210814,507,4.35892391204834
1675616087.22056,508,4.3574137687683105
1675616087.230116,509,4.355906963348389
1675616087.239929,510,4.354403495788574
1675616087.249657,511,4.352903366088867
1675616087.259267,512,4.351406574249268
1675616087.268782,513,4.349913597106934
1675616087.278331,514,4.348423480987549
1675616087.287748,515,4.3469367027282715
1675616087.29719,516,4.345453262329102
1675616087.306777,517,4.343973159790039
1675616087.316534,518,4.342496395111084
1675616087.325979,519,4.341022968292236
1675616087.335629,520,4.339552402496338
1675616087.345673,521,4.338085651397705
1675616087.355304,522,4.3366217613220215
1675616087.364774,523,4.335160732269287
1675616087.374278,524,4.333703517913818
1675616087.383929,525,4.332249164581299
1675616087.393592,526,4.330798149108887
1675616087.403013,527,4.329349994659424
1675616087.412758,528,4.32790470123291
1675616087.422674,529,4.326462745666504
1675616087.432478,530,4.325024127960205
1675616087.442108,531,4.323588848114014
1675616087.451554,532,4.3221564292907715
1675616087.460906,533,4.3207268714904785
1675616087.470331,534,4.319300651550293
1675616087.480049,535,4.317877292633057
1675616087.48933,536,4.3164567947387695
1675616087.498628,537,4.31503963470459
1675616087.508056,538,4.313625335693359
1675616087.517421,539,4.312213897705078
1675616087.527046,540,4.310805797576904
1675616087.536883,541,4.30940055847168
1675616087.546219,542,4.307998180389404
1675616087.555556,543,4.306599140167236
1675616087.564881,544,4.305202484130859
1675616087.574325,545,4.30380916595459
1675616087.583639,546,4.3024187088012695
1675616087.592938,547,4.30103063583374
1675616087.602341,548,4.299646377563477
1675616087.611663,549,4.298264503479004
1675616087.620946,550,4.2968854904174805
1675616087.630748,551,4.295509338378906
1675616087.64046,552,4.294136047363281
1675616087.649884,553,4.292766094207764
1675616087.659399,554,4.291398525238037
1675616087.668987,555,4.290034294128418
1675616087.678422,556,4.288671970367432
1675616087.687845,557,4.287312984466553
1675616087.697356,558,4.285956859588623
1675616087.706807,559,4.284603595733643
1675616087.716386,560,4.283253192901611
1675616087.725927,561,4.281905651092529
1675616087.736123,562,4.280560493469238
1675616087.745708,563,4.2792181968688965
1675616087.755257,564,4.277878761291504
1675616087.765031,565,4.276542663574219
1675616087.774698,566,4.275208473205566
1675616087.784484,567,4.2738776206970215
1675616087.794208,568,4.272549152374268
1675616087.803995,569,4.271223545074463
1675616087.813448,570,4.269900321960449
1675616087.822878,571,4.268580436706543
1675616087.832646,572,4.267262935638428
1675616087.842356,573,4.265948295593262
1675616087.851896,574,4.264636516571045
1675616087.861302,575,4.263327598571777
1675616087.870963,576,4.262021541595459
1675616087.88056,577,4.260718822479248
1675616087.890031,578,4.259418964385986
1675616087.899491,579,4.258122444152832
1675616087.908914,580,4.256829738616943
1675616087.918348,581,4.25554084777832
1675616087.92817,582,4.254255771636963
1675616087.937865,583,4.252974033355713
1675616087.947615,584,4.25169563293457
1675616087.957133,585,4.250419616699219
1675616087.966772,586,4.249146461486816
1675616087.976447,587,4.2478766441345215
1675616087.985922,588,4.246608734130859
1675616087.995492,589,4.245344161987305
1675616088.005029,590,4.244081974029541
1675616088.01466,591,4.242822170257568
1675616088.024305,592,4.241565227508545
1675616088.033745,593,4.2403106689453125
1675616088.04319,594,4.239058494567871
1675616088.053009,595,4.237808704376221
1675616088.062778,596,4.2365617752075195
1675616088.072211,597,4.235317230224609
1675616088.081537,598,4.234075546264648
1675616088.090931,599,4.23283576965332
1675616088.100292,600,4.231598854064941
1675616088.109575,601,4.230364799499512
1675616088.119119,602,4.229132652282715
1675616088.12863,603,4.227902889251709
1675616088.138076,604,4.226675987243652
1675616088.147527,605,4.225451469421387
1675616088.157346,606,4.224228858947754
1675616088.166808,607,4.22300910949707
1675616088.176269,608,4.221791744232178
1675616088.185706,609,4.220576763153076
1675616088.195555,610,4.219364643096924
1675616088.209565,611,4.218154430389404
1675616088.218892,612,4.216947078704834
1675616088.228198,613,4.2157416343688965
1675616088.237424,614,4.214539051055908
1675616088.246662,615,4.213338375091553
1675616088.256149,616,4.2121405601501465
1675616088.265756,617,4.210944652557373
1675616088.27524,618,4.209751605987549
1675616088.284799,619,4.208560466766357
1675616088.294426,620,4.207371711730957
1675616088.303722,621,4.206185817718506
1675616088.312981,622,4.205002307891846
1675616088.322334,623,4.203820705413818
1675616088.331618,624,4.202641487121582
1675616088.340981,625,4.201464653015137
1675616088.35048,626,4.200289726257324
1675616088.359968,627,4.199118137359619
1675616088.369742,628,4.197947978973389
1675616088.379388,629,4.196780681610107
1675616088.389036,630,4.195615768432617
1675616088.398763,631,4.19445276260376
1675616088.408315,632,4.193292140960693
1675616088.417931,633,4.192133903503418
1675616088.427541,634,4.190977573394775
1675616088.43706,635,4.18982458114624
1675616088.446542,636,4.18867301940918
1675616088.456061,637,4.18752384185791
1675616088.465587,638,4.186377048492432
1675616088.475885,639,4.185232639312744
1675616088.485857,640,4.184089660644531
1675616088.495673,641,4.182950496673584
1675616088.50548,642,4.181812286376953
1675616088.515405,643,4.1806769371032715
1675616088.52512,644,4.179543972015381
1675616088.534847,645,4.178412914276123
1675616088.544773,646,4.177284240722656
1675616088.554598,647,4.176157474517822
1675616088.56458,648,4.175033092498779
1675616088.574584,649,4.1739115715026855
1675616088.584588,650,4.172791481018066
1675616088.594428,651,4.1716742515563965
1675616088.604193,652,4.170558452606201
1675616088.613906,653,4.169445514678955
1675616088.623513,654,4.1683349609375
1675616088.633098,655,4.1672258377075195
1675616088.64293,656,4.16611909866333
1675616088.65264,657,4.16501522064209
1675616088.662319,658,4.163913249969482
1675616088.6723,659,4.162813663482666
1675616088.682095,660,4.161715984344482
1675616088.692125,661,4.16062068939209
1675616088.701944,662,4.15952730178833
1675616088.711744,663,4.158436298370361
1675616088.721555,664,4.157347679138184
1675616088.731475,665,4.156260967254639
1675616088.741474,666,4.155177116394043
1675616088.751325,667,4.154094696044922
1675616088.761348,668,4.153014659881592
1675616088.771264,669,4.151937007904053
1675616088.781128,670,4.1508612632751465
1675616088.790772,671,4.149787902832031
1675616088.800915,672,4.148716449737549
1675616088.810612,673,4.147647380828857
1675616088.820365,674,4.146580696105957
1675616088.830103,675,4.145516395568848
1675616088.839788,676,4.144453525543213
1675616088.849407,677,4.143393516540527
1675616088.859516,678,4.142334938049316
1675616088.869296,679,4.141279220581055
1675616088.879024,680,4.140225410461426
1675616088.888793,681,4.13917350769043
1675616088.898711,682,4.138124465942383
1675616088.908775,683,4.1370768547058105
1675616088.918538,684,4.136031627655029
1675616088.928214,685,4.134988307952881
1675616088.938052,686,4.133947849273682
1675616088.947418,687,4.132908821105957
1675616088.956866,688,4.131871700286865
1675616088.96634,689,4.130837440490723
1675616088.975744,690,4.129805088043213
1675616088.985039,691,4.128774166107178
1675616088.99467,692,4.127746105194092
1675616089.004145,693,4.126719951629639
1675616089.014027,694,4.125695705413818
1675616089.024048,695,4.124673843383789
1675616089.033986,696,4.123653888702393
1675616089.044202,697,4.122635841369629
1675616089.054371,698,4.121620178222656
1675616089.064324,699,4.120606422424316
1675616089.074315,700,4.119594573974609
1675616089.084059,701,4.118585109710693
1675616089.093849,702,4.11757755279541
1675616089.103645,703,4.116571426391602
1675616089.113452,704,4.1155686378479
1675616089.123825,705,4.114566326141357
1675616089.133567,706,4.113567352294922
1675616089.143332,707,4.112569808959961
1675616089.15342,708,4.111574172973633
1675616089.163178,709,4.110580921173096
1675616089.172896,710,4.109589099884033
1675616089.182699,711,4.108599662780762
1675616089.192453,712,4.107612133026123
1675616089.202316,713,4.106626987457275
1675616089.212087,714,4.1056437492370605
1675616089.221783,715,4.10466194152832
1675616089.231706,716,4.103682041168213
1675616089.241414,717,4.102705001831055
1675616089.251231,718,4.101729393005371
1675616089.261071,719,4.10075569152832
1675616089.270835,720,4.0997843742370605
1675616089.280673,721,4.098814487457275
1675616089.290314,722,4.097846984863281
1675616089.3004,723,4.096880912780762
1675616089.310107,724,4.095917224884033
1675616089.319793,725,4.0949554443359375
1675616089.32947,726,4.093995571136475
1675616089.339421,727,4.0930376052856445
1675616089.349085,728,4.092081069946289
1675616089.358748,729,4.091127395629883
1675616089.368393,730,4.090175151824951
1675616089.378136,731,4.089224815368652
1675616089.387825,732,4.088276386260986
1675616089.397727,733,4.087329864501953
1675616089.408416,734,4.086385250091553
1675616089.418396,735,4.085442543029785
1675616089.428391,736,4.08450174331665
1675616089.438363,737,4.083562850952148
1675616089.448494,738,4.082625865936279
1675616089.458316,739,4.081690788269043
1675616089.468169,740,4.080757141113281
1675616089.477856,741,4.0798258781433105
1675616089.487844,742,4.078896522521973
1675616089.497862,743,4.077968597412109
1675616089.507957,744,4.077042579650879
1675616089.517535,745,4.076118469238281
1675616089.527022,746,4.075196266174316
1675616089.536747,747,4.074275970458984
1675616089.546369,748,4.073357582092285
1675616089.556253,749,4.0724406242370605
1675616089.566086,750,4.071525573730469
1675616089.575927,751,4.070612907409668
1675616089.585781,752,4.069701671600342
1675616089.595454,753,4.06879186630249
1675616089.605723,754,4.0678839683532715
1675616089.615359,755,4.0669779777526855
1675616089.624866,756,4.066073894500732
1675616089.634454,757,4.065171241760254
1675616089.644036,758,4.064270496368408
1675616089.653513,759,4.063371658325195
1675616089.663485,760,4.062474250793457
1675616089.673324,761,4.061578750610352
1675616089.683161,762,4.060684680938721
1675616089.692803,763,4.059792995452881
1675616089.702379,764,4.058902740478516
1675616089.712033,765,4.058013916015625
1675616089.721672,766,4.057127475738525
1675616089.731381,767,4.0562424659729
1675616089.740877,768,4.05535888671875
1675616089.750329,769,4.054476737976074
1675616089.759846,770,4.053596496582031
1675616089.769602,771,4.052718639373779
1675616089.785245,772,4.051841735839844
1675616089.795169,773,4.050966739654541
1675616089.804693,774,4.050093173980713
1675616089.814185,775,4.049221038818359
1675616089.823751,776,4.048350811004639
1675616089.833225,777,4.047482013702393
1675616089.842753,778,4.0466156005859375
1675616089.852314,779,4.045750617980957
1675616089.861909,780,4.044887065887451
1675616089.87261,781,4.04402494430542
1675616089.888995,782,4.0431647300720215
1675616089.902713,783,4.042305946350098
1675616089.912288,784,4.041448593139648
1675616089.92182,785,4.040593147277832
1675616089.931304,786,4.03973913192749
1675616089.940794,787,4.038887023925781
1675616089.950349,788,4.038035869598389
1675616089.959827,789,4.037186622619629
1675616089.969214,790,4.036339282989502
1675616089.978906,791,4.035492897033691
1675616089.988533,792,4.034648895263672
1675616089.998515,793,4.033805847167969
1675616090.007933,794,4.032964706420898
1675616090.017611,795,4.032124996185303
1675616090.027043,796,4.031286716461182
1675616090.036493,797,4.030449867248535
1675616090.046099,798,4.029614448547363
1675616090.055729,799,4.028780937194824
1675616090.06522,800,4.02794885635376
1675616090.074714,801,4.02711820602417
1675616090.084234,802,4.026288986206055
1675616090.094035,803,4.025461196899414
1675616090.103807,804,4.024635314941406
1675616090.113411,805,4.023810863494873
1675616090.12295,806,4.0229878425598145
1675616090.132479,807,4.0221662521362305
1675616090.142078,808,4.021346092224121
1675616090.151592,809,4.020527362823486
1675616090.161074,810,4.019710540771484
1675616090.170676,811,4.018894672393799
1675616090.180248,812,4.018081188201904
1675616090.190118,813,4.017268180847168
1675616090.199581,814,4.016456604003906
1675616090.209314,815,4.015646934509277
1675616090.218718,816,4.014838695526123
1675616090.228184,817,4.014031887054443
1675616090.237766,818,4.01322603225708
1675616090.247254,819,4.012422561645508
1675616090.256602,820,4.011620044708252
1675616090.266076,821,4.010818958282471
1675616090.275617,822,4.010019302368164
1675616090.285032,823,4.009221076965332
1675616090.294868,824,4.008424282073975
1675616090.304439,825,4.007628917694092
1675616090.314174,826,4.006835460662842
1675616090.323467,827,4.006042957305908
1675616090.333083,828,4.005251884460449
1675616090.342666,829,4.004461765289307
1675616090.3521,830,4.003674030303955
1675616090.361481,831,4.002886772155762
1675616090.371031,832,4.002101421356201
1675616090.380538,833,4.001317501068115
1675616090.390246,834,4.000534534454346
1675616090.399868,835,3.99975323677063
1675616090.409392,836,3.9989733695983887
1675616090.419219,837,3.998194456100464
1675616090.428917,838,3.997417449951172
1675616090.43839,839,3.9966418743133545
1675616090.447806,840,3.9958674907684326
1675616090.457324,841,3.9950945377349854
1675616090.466898,842,3.9943225383758545
1675616090.476602,843,3.9935522079467773
1675616090.486026,844,3.992783784866333
1675616090.495438,845,3.992015838623047
1675616090.504879,846,3.9912493228912354
1675616090.514296,847,3.9904849529266357
1675616090.524033,848,3.9897212982177734
1675616090.53348,849,3.9889590740203857
1675616090.542791,850,3.9881980419158936
1675616090.55219,851,3.987438678741455
1675616090.561689,852,3.986680269241333
1675616090.571192,853,3.9859232902526855
1675616090.580954,854,3.985167980194092
1675616090.590518,855,3.9844138622283936
1675616090.599931,856,3.9836606979370117
1675616090.609375,857,3.9829094409942627
1675616090.618817,858,3.98215913772583
1675616090.628422,859,3.981410026550293
1675616090.637724,860,3.9806628227233887
1675616090.647082,861,3.9799163341522217
1675616090.656472,862,3.97917103767395
1675616090.665913,863,3.9784276485443115
1675616090.675565,864,3.9776852130889893
1675616090.685374,865,3.9769444465637207
1675616090.69508,866,3.9762043952941895
1675616090.704636,867,3.9754655361175537
1675616090.714196,868,3.9747283458709717
1675616090.723774,869,3.9739925861358643
1675616090.733498,870,3.9732580184936523
1675616090.743042,871,3.972524404525757
1675616090.752516,872,3.971792459487915
1675616090.761939,873,3.9710617065429688
1675616090.771408,874,3.970331907272339
1675616090.780814,875,3.9696037769317627
1675616090.790215,876,3.968876361846924
1675616090.79968,877,3.9681506156921387
1675616090.809176,878,3.967426061630249
1675616090.818855,879,3.966703176498413
1675616090.828528,880,3.9659812450408936
1675616090.838374,881,3.9652605056762695
1675616090.847784,882,3.964540958404541
1675616090.857154,883,3.963822603225708
1675616090.866631,884,3.9631054401397705
1675616090.875951,885,3.9623897075653076
1675616090.885369,886,3.9616754055023193
1675616090.894659,887,3.9609618186950684
1675616090.903942,888,3.960249900817871
1675616090.913369,889,3.9595391750335693
1675616090.922682,890,3.958829641342163
1675616090.932096,891,3.9581212997436523
1675616090.941885,892,3.957413911819458
1675616090.951463,893,3.956707715988159
1675616090.961112,894,3.956002950668335
1675616090.970719,895,3.9552996158599854
1675616090.98042,896,3.9545974731445312
1675616090.99024,897,3.9538960456848145
1675616090.999868,898,3.9531962871551514
1675616091.009506,899,3.9524974822998047
1675616091.018934,900,3.9517998695373535
1675616091.028445,901,3.951103687286377
1675616091.038083,902,3.950408458709717
1675616091.048251,903,3.949714183807373
1675616091.057871,904,3.949021816253662
1675616091.06754,905,3.9483299255371094
1675616091.077269,906,3.9476397037506104
1675616091.086814,907,3.946950674057007
1675616091.096282,908,3.9462623596191406
1675616091.105858,909,3.945575714111328
1675616091.115417,910,3.944890022277832
1675616091.12486,911,3.9442055225372314
1675616091.134485,912,3.9435222148895264
1675616091.144225,913,3.9428398609161377
1675616091.15426,914,3.9421586990356445
1675616091.1639,915,3.941478729248047
1675616091.17355,916,3.940800189971924
1675616091.183228,917,3.940122604370117
1675616091.192921,918,3.939445972442627
1675616091.202509,919,3.9387707710266113
1675616091.21213,920,3.938096761703491
1675616091.221758,921,3.9374239444732666
1675616091.231451,922,3.9367518424987793
1675616091.241228,923,3.9360814094543457
1675616091.25073,924,3.9354116916656494
1675616091.260617,925,3.9347429275512695
1675616091.27015,926,3.9340758323669434
1675616091.279713,927,3.9334096908569336
1675616091.289217,928,3.9327447414398193
1675616091.298747,929,3.9320805072784424
1675616091.308359,930,3.93141770362854
1675616091.317845,931,3.930756092071533
1675616091.327519,932,3.9300951957702637
1675616091.337143,933,3.9294357299804688
1675616091.34731,934,3.9287774562835693
1675616091.356999,935,3.9281201362609863
1675616091.366836,936,3.927464246749878
1675616091.37636,937,3.926809072494507
1675616091.386133,938,3.9261553287506104
1675616091.395897,939,3.925502300262451
1675616091.405404,940,3.9248504638671875
1675616091.41509,941,3.9241998195648193
1675616091.42475,942,3.9235503673553467
1675616091.434433,943,3.9229016304016113
1675616091.445761,944,3.9222538471221924
1675616091.455634,945,3.9216079711914062
1675616091.465235,946,3.920962333679199
1675616091.475023,947,3.920318603515625
1675616091.484303,948,3.91967511177063
1675616091.493398,949,3.9190330505371094
1675616091.502494,950,3.9183921813964844
1675616091.511635,951,3.917752504348755
1675616091.520841,952,3.9171135425567627
1675616091.529944,953,3.916475772857666
1675616091.53904,954,3.915839195251465
1675616091.548631,955,3.915203809738159
1675616091.55793,956,3.9145689010620117
1675616091.567369,957,3.913935661315918
1675616091.577197,958,3.9133031368255615
1675616091.587378,959,3.9126718044281006
1675616091.596855,960,3.912041425704956
1675616091.60641,961,3.911412239074707
1675616091.615933,962,3.910783529281616
1675616091.625278,963,3.910156726837158
1675616091.634569,964,3.9095306396484375
1675616091.643982,965,3.908905506134033
1675616091.653395,966,3.908281087875366
1675616091.662746,967,3.907658338546753
1675616091.672788,968,3.907036066055298
1675616091.682482,969,3.9064152240753174
1675616091.69218,970,3.905795097351074
1675616091.701609,971,3.9051766395568848
1675616091.711202,972,3.9045586585998535
1675616091.720737,973,3.9039416313171387
1675616091.730183,974,3.9033260345458984
1675616091.739691,975,3.9027111530303955
1675616091.749311,976,3.902097463607788
1675616091.758774,977,3.901484489440918
1675616091.768153,978,3.9008727073669434
1675616091.77775,979,3.9002621173858643
1675616091.787814,980,3.8996527194976807
1675616091.797285,981,3.8990437984466553
1675616091.806743,982,3.8984363079071045
1675616091.816162,983,3.897829532623291
1675616091.825632,984,3.897223472595215
1675616091.835078,985,3.8966190814971924
1675616091.844611,986,3.8960156440734863
1675616091.85408,987,3.8954124450683594
1675616091.863752,988,3.8948113918304443
1675616091.873391,989,3.89421010017395
1675616091.882932,990,3.893610715866089
1675616091.893173,991,3.893012046813965
1675616091.902741,992,3.892414093017578
1675616091.912303,993,3.891817569732666
1675616091.921833,994,3.891221761703491
1675616091.931423,995,3.890627384185791
1675616091.940963,996,3.890033483505249
1675616091.950554,997,3.8894407749176025
1675616091.960257,998,3.8888487815856934
1675616091.969747,999,3.8882579803466797


==> csvs/implicit_regularization/m_32.csv <==
Wall time,Step,Value
1675611603.978679,0,12.86336612701416
1675611603.989876,1,14.860623359680176
1675611603.999944,2,13.900941848754883
1675611604.009969,3,12.419239044189453
1675611604.020004,4,11.384684562683105
1675611604.030349,5,10.874820709228516
1675611604.040282,6,10.634357452392578
1675611604.050279,7,10.545393943786621
1675611604.060235,8,10.508590698242188
1675611604.070157,9,10.481633186340332
1675611604.080109,10,10.480270385742188
1675611604.090234,11,10.466866493225098
1675611604.100237,12,10.47149658203125
1675611604.110166,13,10.466741561889648
1675611604.120216,14,10.461274147033691
1675611604.130432,15,10.463562965393066
1675611604.14056,16,10.456613540649414
1675611604.150766,17,10.460193634033203
1675611604.161157,18,10.449462890625
1675611604.171122,19,10.447690963745117
1675611604.181081,20,10.440408706665039
1675611604.191182,21,10.436004638671875
1675611604.20109,22,10.42934513092041
1675611604.211032,23,10.425277709960938
1675611604.220982,24,10.418046951293945
1675611604.230886,25,10.414273262023926
1675611604.24077,26,10.407011032104492
1675611604.25068,27,10.402008056640625
1675611604.260974,28,10.395722389221191
1675611604.271232,29,10.390169143676758
1675611604.281306,30,10.383852005004883
1675611604.291366,31,10.37825870513916
1675611604.301306,32,10.372004508972168
1675611604.311206,33,10.366300582885742
1675611604.321146,34,10.360197067260742
1675611604.33103,35,10.354348182678223
1675611604.340885,36,10.348371505737305
1675611604.350793,37,10.342455863952637
1675611604.36073,38,10.33652114868164
1675611604.370606,39,10.33060073852539
1675611604.380748,40,10.32468032836914
1675611604.390736,41,10.31877326965332
1675611604.40096,42,10.312871932983398
1675611604.411242,43,10.306985855102539
1675611604.421388,44,10.301105499267578
1675611604.431549,45,10.295239448547363
1675611604.445228,46,10.28939151763916
1675611604.455073,47,10.283559799194336
1675611604.464985,48,10.277745246887207
1675611604.474835,49,10.27194881439209
1675611604.484726,50,10.26617431640625
1675611604.494596,51,10.260419845581055
1675611604.504657,52,10.254684448242188
1675611604.51452,53,10.248969078063965
1675611604.524475,54,10.243273735046387
1675611604.534577,55,10.237595558166504
1675611604.544637,56,10.231939315795898
1675611604.554546,57,10.226303100585938
1675611604.564509,58,10.220685005187988
1675611604.574392,59,10.215085983276367
1675611604.584278,60,10.20950698852539
1675611604.594148,61,10.203944206237793
1675611604.604064,62,10.198400497436523
1675611604.614131,63,10.192876815795898
1675611604.624082,64,10.18737506866455
1675611604.633969,65,10.181891441345215
1675611604.644382,66,10.176426887512207
1675611604.654339,67,10.170982360839844
1675611604.664336,68,10.165555953979492
1675611604.674299,69,10.160147666931152
1675611604.684285,70,10.15476131439209
1675611604.694235,71,10.149394035339355
1675611604.704214,72,10.144046783447266
1675611604.714338,73,10.138717651367188
1675611604.724301,74,10.133407592773438
1675611604.734217,75,10.128117561340332
1675611604.744415,76,10.12285041809082
1675611604.75445,77,10.11760139465332
1675611604.764509,78,10.112369537353516
1675611604.774532,79,10.107160568237305
1675611604.784575,80,10.101966857910156
1675611604.794621,81,10.096796989440918
1675611604.804671,82,10.091645240783691
1675611604.814807,83,10.086512565612793
1675611604.824932,84,10.081398963928223
1675611604.834953,85,10.07630443572998
1675611604.844956,86,10.071229934692383
1675611604.854894,87,10.066174507141113
1675611604.864869,88,10.061136245727539
1675611604.877367,89,10.056118965148926
1675611604.887278,90,10.05112075805664
1675611604.896727,91,10.046137809753418
1675611604.906159,92,10.041176795959473
1675611604.915746,93,10.036234855651855
1675611604.925198,94,10.03131103515625
1675611604.934643,95,10.026405334472656
1675611604.943983,96,10.02151870727539
1675611604.953282,97,10.016651153564453
1675611604.962598,98,10.011800765991211
1675611604.972005,99,10.006966590881348
1675611604.981615,100,10.002152442932129
1675611604.991196,101,9.997355461120605
1675611605.000796,102,9.992575645446777
1675611605.010618,103,9.98781681060791
1675611605.020283,104,9.983073234558105
1675611605.029692,105,9.978346824645996
1675611605.039131,106,9.973638534545898
1675611605.048573,107,9.96894645690918
1675611605.058008,108,9.964271545410156
1675611605.067583,109,9.959615707397461
1675611605.076993,110,9.954977989196777
1675611605.08643,111,9.950356483459473
1675611605.095923,112,9.945749282836914
1675611605.105552,113,9.941160202026367
1675611605.115128,114,9.936589241027832
1675611605.124937,115,9.932032585144043
1675611605.134725,116,9.92749309539795
1675611605.144232,117,9.922968864440918
1675611605.153765,118,9.918462753295898
1675611605.163239,119,9.913972854614258
1675611605.172735,120,9.909497261047363
1675611605.182201,121,9.905037879943848
1675611605.191664,122,9.900595664978027
1675611605.201168,123,9.896167755126953
1675611605.210623,124,9.891756057739258
1675611605.220156,125,9.887361526489258
1675611605.229779,126,9.88298225402832
1675611605.239499,127,9.878618240356445
1675611605.248997,128,9.874269485473633
1675611605.25849,129,9.869935989379883
1675611605.268223,130,9.865617752075195
1675611605.277754,131,9.861312866210938
1675611605.287257,132,9.857024192810059
1675611605.296756,133,9.852750778198242
1675611605.306259,134,9.848495483398438
1675611605.315802,135,9.84425163269043
1675611605.325315,136,9.840023040771484
1675611605.335004,137,9.835810661315918
1675611605.344801,138,9.831610679626465
1675611605.354113,139,9.827427864074707
1675611605.363463,140,9.823258399963379
1675611605.372796,141,9.81910228729248
1675611605.382141,142,9.814963340759277
1675611605.391497,143,9.810835838317871
1675611605.400837,144,9.80672550201416
1675611605.410181,145,9.802627563476562
1675611605.419563,146,9.798543930053711
1675611605.428922,147,9.794474601745605
1675611605.438613,148,9.790419578552246
1675611605.448084,149,9.786377906799316
1675611605.457543,150,9.782350540161133
1675611605.467005,151,9.778337478637695
1675611605.476511,152,9.774337768554688
1675611605.485961,153,9.77035140991211
1675611605.495411,154,9.766379356384277
1675611605.504855,155,9.762420654296875
1675611605.514314,156,9.758477210998535
1675611605.523953,157,9.754547119140625
1675611605.533322,158,9.750628471374512
1675611605.542826,159,9.746725082397461
1675611605.552414,160,9.74283504486084
1675611605.562197,161,9.738958358764648
1675611605.571653,162,9.73509407043457
1675611605.581072,163,9.731244087219238
1675611605.590488,164,9.727405548095703
1675611605.603296,165,9.723580360412598
1675611605.612804,166,9.719769477844238
1675611605.622247,167,9.715970039367676
1675611605.631659,168,9.712185859680176
1675611605.641056,169,9.708413124084473
1675611605.650604,170,9.704652786254883
1675611605.660293,171,9.700905799865723
1675611605.669567,172,9.69717025756836
1675611605.67887,173,9.69344711303711
1675611605.688149,174,9.689737319946289
1675611605.697419,175,9.686039924621582
1675611605.706698,176,9.682354927062988
1675611605.716031,177,9.678682327270508
1675611605.725314,178,9.675023078918457
1675611605.734606,179,9.671375274658203
1675611605.743941,180,9.667739868164062
1675611605.75342,181,9.664117813110352
1675611605.76324,182,9.660508155822754
1675611605.77264,183,9.656909942626953
1675611605.782006,184,9.653322219848633
1675611605.791682,185,9.649747848510742
1675611605.801005,186,9.646185874938965
1675611605.810278,187,9.642634391784668
1675611605.81976,188,9.639095306396484
1675611605.831748,189,9.635567665100098
1675611605.841003,190,9.63205337524414
1675611605.850597,191,9.628547668457031
1675611605.860393,192,9.625054359436035
1675611605.869968,193,9.621573448181152
1675611605.879567,194,9.618104934692383
1675611605.889394,195,9.614646911621094
1675611605.899105,196,9.611201286315918
1675611605.90878,197,9.607765197753906
1675611605.918458,198,9.604341506958008
1675611605.92866,199,9.600930213928223
1675611605.938036,200,9.597529411315918
1675611605.94739,201,9.59414005279541
1675611605.956966,202,9.590760231018066
1675611605.966488,203,9.587390899658203
1675611605.975929,204,9.584033966064453
1675611605.985328,205,9.5806884765625
1675611605.999924,206,9.577354431152344
1675611606.009475,207,9.574030876159668
1675611606.019151,208,9.570717811584473
1675611606.029307,209,9.567415237426758
1675611606.039041,210,9.56412410736084
1675611606.04878,211,9.560842514038086
1675611606.05856,212,9.557573318481445
1675611606.068287,213,9.554313659667969
1675611606.078131,214,9.551064491271973
1675611606.097159,215,9.547826766967773
1675611606.108,216,9.544598579406738
1675611606.117883,217,9.5413818359375
1675611606.12769,218,9.538176536560059
1675611606.137438,219,9.534981727600098
1675611606.147219,220,9.5317964553833
1675611606.157012,221,9.5286226272583
1675611606.166813,222,9.525458335876465
1675611606.177124,223,9.522306442260742
1675611606.191115,224,9.519163131713867
1675611606.201574,225,9.516030311584473
1675611606.211519,226,9.512907028198242
1675611606.221458,227,9.509797096252441
1675611606.23137,228,9.506694793701172
1675611606.241296,229,9.503602981567383
1675611606.25129,230,9.500521659851074
1675611606.261216,231,9.49744987487793
1675611606.27121,232,9.494388580322266
1675611606.281213,233,9.491337776184082
1675611606.291177,234,9.488298416137695
1675611606.302413,235,9.485267639160156
1675611606.315326,236,9.482248306274414
1675611606.324752,237,9.479238510131836
1675611606.334236,238,9.476238250732422
1675611606.343756,239,9.473249435424805
1675611606.353218,240,9.470269203186035
1675611606.362685,241,9.467299461364746
1675611606.372363,242,9.464340209960938
1675611606.381925,243,9.46139144897461
1675611606.391538,244,9.458454132080078
1675611606.401369,245,9.455527305603027
1675611606.411084,246,9.452609062194824
1675611606.420756,247,9.449700355529785
1675611606.430223,248,9.44680404663086
1675611606.440724,249,9.443917274475098
1675611606.455568,250,9.441038131713867
1675611606.469265,251,9.43817138671875
1675611606.482458,252,9.435315132141113
1675611606.49296,253,9.432466506958008
1675611606.502533,254,9.4296293258667
1675611606.512282,255,9.426800727844238
1675611606.521825,256,9.423981666564941
1675611606.531367,257,9.421173095703125
1675611606.540978,258,9.418373107910156
1675611606.550671,259,9.415581703186035
1675611606.560541,260,9.412799835205078
1675611606.569965,261,9.410027503967285
1675611606.579426,262,9.40726375579834
1675611606.588882,263,9.404510498046875
1675611606.598347,264,9.401764869689941
1675611606.607773,265,9.399028778076172
1675611606.617374,266,9.39630126953125
1675611606.626806,267,9.393582344055176
1675611606.636263,268,9.390873908996582
1675611606.645696,269,9.38817310333252
1675611606.655418,270,9.385479927062988
1675611606.664931,271,9.382797241210938
1675611606.674453,272,9.380120277404785
1675611606.683931,273,9.37745475769043
1675611606.693733,274,9.374794960021973
1675611606.703207,275,9.372145652770996
1675611606.712654,276,9.36950397491455
1675611606.722272,277,9.366870880126953
1675611606.731741,278,9.364245414733887
1675611606.768574,279,9.361628532409668
1675611606.77809,280,9.359020233154297
1675611606.787526,281,9.356419563293457
1675611606.797127,282,9.353827476501465
1675611606.811703,283,9.351243019104004
1675611606.822698,284,9.34866714477539
1675611606.832156,285,9.346098899841309
1675611606.841612,286,9.343537330627441
1675611606.851367,287,9.340986251831055
1675611606.861066,288,9.338441848754883
1675611606.870546,289,9.335906028747559
1675611606.880111,290,9.333377838134766
1675611606.889681,291,9.330856323242188
1675611606.899229,292,9.328344345092773
1675611606.908906,293,9.32583999633789
1675611606.918473,294,9.323342323303223
1675611606.92816,295,9.320852279663086
1675611606.937667,296,9.318368911743164
1675611606.947182,297,9.31589412689209
1675611606.95687,298,9.31342601776123
1675611606.966446,299,9.310966491699219
1675611606.975942,300,9.308514595031738
1675611606.985626,301,9.306070327758789
1675611606.995172,302,9.303632736206055
1675611607.004685,303,9.301203727722168
1675611607.014349,304,9.298781394958496
1675611607.02379,305,9.296368598937988
1675611607.033228,306,9.293960571289062
1675611607.042681,307,9.2915620803833
1675611607.052552,308,9.289169311523438
1675611607.062013,309,9.286784172058105
1675611607.07164,310,9.284407615661621
1675611607.081115,311,9.282037734985352
1675611607.090588,312,9.279675483703613
1675611607.100118,313,9.277318954467773
1675611607.109967,314,9.274970054626465
1675611607.126397,315,9.272627830505371
1675611607.136119,316,9.270293235778809
1675611607.145781,317,9.267965316772461
1675611607.155893,318,9.265644073486328
1675611607.168335,319,9.26332950592041
1675611607.178043,320,9.261022567749023
1675611607.187614,321,9.258722305297852
1675611607.197224,322,9.256429672241211
1675611607.206777,323,9.254141807556152
1675611607.216316,324,9.251862525939941
1675611607.22586,325,9.249589920043945
1675611607.235551,326,9.24732494354248
1675611607.244985,327,9.24506664276123
1675611607.254422,328,9.242813110351562
1675611607.266384,329,9.240568161010742
1675611607.276188,330,9.23832893371582
1675611607.286003,331,9.23609733581543
1675611607.295859,332,9.233871459960938
1675611607.305398,333,9.231651306152344
1675611607.314888,334,9.229439735412598
1675611607.324602,335,9.227234840393066
1675611607.334238,336,9.22503662109375
1675611607.343727,337,9.222844123840332
1675611607.353173,338,9.220659255981445
1675611607.362592,339,9.21847915649414
1675611607.372051,340,9.216307640075684
1675611607.381553,341,9.214141845703125
1675611607.39115,342,9.211983680725098
1675611607.400702,343,9.209831237792969
1675611607.410178,344,9.207685470581055
1675611607.419614,345,9.205546379089355
1675611607.429643,346,9.203413963317871
1675611607.439184,347,9.201287269592285
1675611607.448753,348,9.19916820526123
1675611607.461435,349,9.197053909301758
1675611607.473237,350,9.194947242736816
1675611607.482774,351,9.192846298217773
1675611607.492328,352,9.190752029418945
1675611607.502199,353,9.188663482666016
1675611607.511707,354,9.1865816116333
1675611607.521184,355,9.1845064163208
1675611607.530662,356,9.182435989379883
1675611607.540146,357,9.180373191833496
1675611607.549634,358,9.178316116333008
1675611607.559054,359,9.17626667022705
1675611607.568493,360,9.174221992492676
1675611607.577865,361,9.172182083129883
1675611607.587302,362,9.170150756835938
1675611607.596886,363,9.168124198913574
1675611607.606656,364,9.166104316711426
1675611607.616463,365,9.164091110229492
1675611607.626621,366,9.162083625793457
1675611607.636563,367,9.16008186340332
1675611607.646206,368,9.158084869384766
1675611607.655951,369,9.156094551086426
1675611607.665686,370,9.1541109085083
1675611607.675387,371,9.152132034301758
1675611607.685093,372,9.150158882141113
1675611607.695543,373,9.148191452026367
1675611607.705422,374,9.146228790283203
1675611607.715332,375,9.14427375793457
1675611607.724946,376,9.142321586608887
1675611607.73451,377,9.140376091003418
1675611607.744107,378,9.138436317443848
1675611607.753876,379,9.136502265930176
1675611607.763339,380,9.134573936462402
1675611607.772781,381,9.132650375366211
1675611607.782272,382,9.130731582641602
1675611607.791766,383,9.128819465637207
1675611607.801278,384,9.126913070678711
1675611607.810762,385,9.12501049041748
1675611607.820687,386,9.123114585876465
1675611607.830424,387,9.121224403381348
1675611607.840193,388,9.119338035583496
1675611607.849916,389,9.117457389831543
1675611607.860043,390,9.115582466125488
1675611607.869901,391,9.113710403442383
1675611607.879593,392,9.111845970153809
1675611607.889226,393,9.1099853515625
1675611607.898868,394,9.108129501342773
1675611607.908638,395,9.106279373168945
1675611607.918179,396,9.1044340133667
1675611607.931458,397,9.102592468261719
1675611607.9463,398,9.10075855255127
1675611607.955819,399,9.098926544189453
1675611607.965286,400,9.097100257873535
1675611607.974788,401,9.095279693603516
1675611607.984283,402,9.093463897705078
1675611607.993732,403,9.091653823852539
1675611608.003206,404,9.089847564697266
1675611608.013117,405,9.088045120239258
1675611608.022598,406,9.086248397827148
1675611608.032214,407,9.084456443786621
1675611608.041798,408,9.082669258117676
1675611608.051201,409,9.080885887145996
1675611608.060622,410,9.079108238220215
1675611608.07004,411,9.077336311340332
1675611608.079948,412,9.075567245483398
1675611608.092929,413,9.073802947998047
1675611608.102379,414,9.072043418884277
1675611608.115766,415,9.07028865814209
1675611608.125114,416,9.068538665771484
1675611608.138149,417,9.066793441772461
1675611608.147714,418,9.06505298614502
1675611608.159703,419,9.063316345214844
1675611608.172934,420,9.06158447265625
1675611608.182296,421,9.059858322143555
1675611608.191751,422,9.058135986328125
1675611608.201175,423,9.056418418884277
1675611608.210976,424,9.054704666137695
1675611608.226398,425,9.052995681762695
1675611608.236271,426,9.051289558410645
1675611608.249186,427,9.049589157104492
1675611608.258497,428,9.047892570495605
1675611608.268682,429,9.046201705932617
1675611608.278175,430,9.044513702392578
1675611608.287681,431,9.042830467224121
1675611608.297177,432,9.041152000427246
1675611608.306596,433,9.039477348327637
1675611608.31616,434,9.037806510925293
1675611608.325599,435,9.036140441894531
1675611608.335041,436,9.034480094909668
1675611608.344454,437,9.032821655273438
1675611608.353974,438,9.031168937683105
1675611608.363448,439,9.029520034790039
1675611608.373092,440,9.027875900268555
1675611608.382515,441,9.026235580444336
1675611608.392015,442,9.024598121643066
1675611608.402122,443,9.022966384887695
1675611608.417337,444,9.02133846282959
1675611608.427026,445,9.019715309143066
1675611608.436822,446,9.018096923828125
1675611608.446293,447,9.016480445861816
1675611608.455805,448,9.014870643615723
1675611608.465391,449,9.013261795043945
1675611608.475079,450,9.011658668518066
1675611608.484556,451,9.010059356689453
1675611608.494269,452,9.008464813232422
1675611608.503844,453,9.006874084472656
1675611608.513403,454,9.005288124084473
1675611608.523025,455,9.003705978393555
1675611608.532676,456,9.002127647399902
1675611608.542361,457,9.000553131103516
1675611608.551993,458,8.998981475830078
1675611608.561738,459,8.997415542602539
1675611608.571258,460,8.99585247039795
1675611608.581311,461,8.994294166564941
1675611608.590755,462,8.9927396774292
1675611608.60024,463,8.991189956665039
1675611608.609745,464,8.989643096923828
1675611608.619238,465,8.9881010055542
1675611608.62882,466,8.98656177520752
1675611608.63836,467,8.985028266906738
1675611608.647853,468,8.98349666595459
1675611608.657323,469,8.981969833374023
1675611608.666787,470,8.980446815490723
1675611608.67668,471,8.978927612304688
1675611608.686396,472,8.977412223815918
1675611608.69591,473,8.975899696350098
1675611608.705386,474,8.97439193725586
1675611608.714903,475,8.972888946533203
1675611608.724476,476,8.971388816833496
1675611608.73405,477,8.969893455505371
1675611608.743596,478,8.968400955200195
1675611608.753133,479,8.966911315917969
1675611608.762883,480,8.96542739868164
1675611608.772577,481,8.963945388793945
1675611608.782041,482,8.962469100952148
1675611608.791743,483,8.9609956741333
1675611608.801206,484,8.959525108337402
1675611608.810608,485,8.958059310913086
1675611608.82011,486,8.956596374511719
1675611608.829648,487,8.955138206481934
1675611608.839129,488,8.953682899475098
1675611608.848532,489,8.952231407165527
1675611608.857999,490,8.950783729553223
1675611608.867714,491,8.949339866638184
1675611608.877487,492,8.947898864746094
1675611608.88705,493,8.946462631225586
1675611608.896819,494,8.945028305053711
1675611608.906696,495,8.943598747253418
1675611608.916292,496,8.94217300415039
1675611608.925832,497,8.940750122070312
1675611608.935503,498,8.9393310546875
1675611608.945108,499,8.93791675567627
1675611608.954688,500,8.936506271362305
1675611608.964332,501,8.935097694396973
1675611608.973967,502,8.933693885803223
1675611608.983621,503,8.932293891906738
1675611608.993564,504,8.930895805358887
1675611609.003272,505,8.929503440856934
1675611609.012784,506,8.928112983703613
1675611609.022303,507,8.926726341247559
1675611609.031813,508,8.92534351348877
1675611609.041389,509,8.92396354675293
1675611609.050894,510,8.922587394714355
1675611609.060413,511,8.92121410369873
1675611609.069887,512,8.919844627380371
1675611609.079393,513,8.918478965759277
1675611609.088903,514,8.91711711883545
1675611609.09867,515,8.915757179260254
1675611609.108449,516,8.91440200805664
1675611609.118029,517,8.913050651550293
1675611609.127863,518,8.911702156066895
1675611609.137356,519,8.910356521606445
1675611609.146898,520,8.909014701843262
1675611609.156433,521,8.907675743103027
1675611609.165911,522,8.906341552734375
1675611609.175443,523,8.905009269714355
1675611609.18497,524,8.903681755065918
1675611609.194456,525,8.90235710144043
1675611609.203937,526,8.90103530883789
1675611609.213596,527,8.899718284606934
1675611609.223125,528,8.89840316772461
1675611609.232891,529,8.89709186553955
1675611609.242478,530,8.895783424377441
1675611609.252181,531,8.894478797912598
1675611609.261788,532,8.893177032470703
1675611609.271693,533,8.891879081726074
1675611609.281174,534,8.890584945678711
1675611609.290633,535,8.889291763305664
1675611609.300222,536,8.8880033493042
1675611609.309673,537,8.886717796325684
1675611609.319368,538,8.885436058044434
1675611609.328885,539,8.884156227111816
1675611609.338386,540,8.882882118225098
1675611609.347971,541,8.881608963012695
1675611609.357491,542,8.880339622497559
1675611609.367217,543,8.879073143005371
1675611609.376808,544,8.87781047821045
1675611609.386567,545,8.876550674438477
1675611609.396345,546,8.875293731689453
1675611609.405859,547,8.874041557312012
1675611609.415368,548,8.872790336608887
1675611609.425065,549,8.871542930603027
1675611609.434533,550,8.870299339294434
1675611609.444076,551,8.869057655334473
1675611609.453652,552,8.867819786071777
1675611609.463213,553,8.866585731506348
1675611609.472673,554,8.86535358428955
1675611609.482162,555,8.864126205444336
1675611609.491661,556,8.862899780273438
1675611609.501455,557,8.861678123474121
1675611609.511084,558,8.860459327697754
1675611609.520683,559,8.85924243927002
1675611609.530488,560,8.85802936553955
1675611609.540113,561,8.856818199157715
1675611609.549818,562,8.855609893798828
1675611609.559479,563,8.854405403137207
1675611609.5691,564,8.853203773498535
1675611609.578716,565,8.852005004882812
1675611609.588365,566,8.850809097290039
1675611609.598063,567,8.849616050720215
1675611609.607613,568,8.84842586517334
1675611609.617123,569,8.847237586975098
1675611609.626601,570,8.846053123474121
1675611609.636347,571,8.84487247467041
1675611609.645887,572,8.843693733215332
1675611609.655491,573,8.842516899108887
1675611609.665023,574,8.841343879699707
1675611609.674544,575,8.840174674987793
1675611609.684129,576,8.839006423950195
1675611609.693873,577,8.837841987609863
1675611609.703515,578,8.83668041229248
1675611609.713175,579,8.835522651672363
1675611609.722773,580,8.834365844726562
1675611609.732495,581,8.833212852478027
1675611609.742153,582,8.832061767578125
1675611609.751697,583,8.830913543701172
1675611609.761259,584,8.829769134521484
1675611609.774067,585,8.82862663269043
1675611609.783545,586,8.827486038208008
1675611609.792949,587,8.826349258422852
1675611609.802496,588,8.825215339660645
1675611609.812037,589,8.824084281921387
1675611609.82159,590,8.822954177856445
1675611609.831383,591,8.821829795837402
1675611609.841057,592,8.820706367492676
1675611609.855332,593,8.819585800170898
1675611609.868589,594,8.818469047546387
1675611609.880404,595,8.817353248596191
1675611609.892599,596,8.816240310668945
1675611609.902387,597,8.815129280090332
1675611609.911896,598,8.814021110534668
1675611609.921412,599,8.812915802001953
1675611609.93097,600,8.811813354492188
1675611609.940516,601,8.810713768005371
1675611609.953621,602,8.809617042541504
1675611609.963026,603,8.808523178100586
1675611609.972577,604,8.8074312210083
1675611609.984155,605,8.806342124938965
1675611609.9986,606,8.805254936218262
1675611610.008287,607,8.804170608520508
1675611610.01782,608,8.803089141845703
1675611610.027414,609,8.802010536193848
1675611610.03703,610,8.800933837890625
1675611610.050403,611,8.799859046936035
1675611610.060166,612,8.798788070678711
1675611610.069868,613,8.797718048095703
1675611610.079965,614,8.796651840209961
1675611610.089464,615,8.795586585998535
1675611610.098972,616,8.794524192810059
1675611610.108498,617,8.793463706970215
1675611610.117964,618,8.792407035827637
1675611610.127459,619,8.791352272033691
1675611610.136945,620,8.790300369262695
1675611610.146428,621,8.789250373840332
1675611610.155953,622,8.788202285766602
1675611610.165443,623,8.78715705871582
1675611610.175192,624,8.786113739013672
1675611610.184979,625,8.785073280334473
1675611610.194544,626,8.78403377532959
1675611610.204251,627,8.782998085021973
1675611610.213768,628,8.781964302062988
1675611610.223277,629,8.780932426452637
1675611610.232764,630,8.779903411865234
1675611610.242259,631,8.778876304626465
1675611610.251766,632,8.777851104736328
1675611610.261283,633,8.77682876586914
1675611610.270775,634,8.775808334350586
1675611610.280373,635,8.77479076385498
1675611610.290066,636,8.773775100708008
1675611610.299565,637,8.772761344909668
1675611610.309317,638,8.771750450134277
1675611610.318899,639,8.770742416381836
1675611610.328506,640,8.769734382629395
1675611610.338053,641,8.768729209899902
1675611610.347648,642,8.76772689819336
1675611610.35722,643,8.766725540161133
1675611610.36675,644,8.765728950500488
1675611610.376304,645,8.764732360839844
1675611610.385897,646,8.763738632202148
1675611610.395648,647,8.762747764587402
1675611610.405216,648,8.761758804321289
1675611610.414824,649,8.760771751403809
1675611610.424888,650,8.759787559509277
1675611610.434363,651,8.758804321289062
1675611610.443883,652,8.75782299041748
1675611610.453392,653,8.756844520568848
1675611610.46289,654,8.755867958068848
1675611610.47239,655,8.75489330291748
1675611610.481944,656,8.753921508789062
1675611610.491408,657,8.752951622009277
1675611610.501171,658,8.751983642578125
1675611610.510598,659,8.751017570495605
1675611610.520013,660,8.750054359436035
1675611610.529648,661,8.749093055725098
1675611610.539319,662,8.748133659362793
1675611610.548773,663,8.747176170349121
1675611610.558406,664,8.746220588684082
1675611610.571799,665,8.745266914367676
1675611610.581135,666,8.744315147399902
1675611610.590622,667,8.743366241455078
1675611610.600087,668,8.74241828918457
1675611610.609738,669,8.741473197937012
1675611610.619211,670,8.740530967712402
1675611610.6287,671,8.739588737487793
1675611610.638445,672,8.738649368286133
1675611610.647964,673,8.737711906433105
1675611610.657475,674,8.736776351928711
1675611610.667371,675,8.735843658447266
1675611610.680832,676,8.734911918640137
1675611610.690263,677,8.73398208618164
1675611610.699773,678,8.733055114746094
1675611610.7093,679,8.73213005065918
1675611610.722892,680,8.731205940246582
1675611610.732293,681,8.730284690856934
1675611610.741668,682,8.729365348815918
1675611610.751058,683,8.728446006774902
1675611610.76442,684,8.727530479431152
1675611610.774073,685,8.726616859436035
1675611610.783568,686,8.72570514678955
1675611610.793124,687,8.724793434143066
1675611610.802817,688,8.723886489868164
1675611610.812372,689,8.722979545593262
1675611610.821796,690,8.722075462341309
1675611610.8314,691,8.721173286437988
1675611610.840836,692,8.720272064208984
1675611610.853191,693,8.719372749328613
1675611610.863246,694,8.718475341796875
1675611610.872564,695,8.717580795288086
1675611610.881944,696,8.71668815612793
1675611610.891381,697,8.71579647064209
1675611610.901019,698,8.714906692504883
1675611610.910683,699,8.714019775390625
1675611610.920136,700,8.713134765625
1675611610.929538,701,8.712250709533691
1675611610.939099,702,8.711369514465332
1675611610.94886,703,8.710490226745605
1675611610.958251,704,8.709612846374512
1675611610.967686,705,8.708735466003418
1675611610.977094,706,8.70786190032959
1675611610.98652,707,8.706989288330078
1675611610.99591,708,8.7061185836792
1675611611.005279,709,8.705248832702637
1675611611.014685,710,8.70438289642334
1675611611.024131,711,8.70351791381836
1675611611.035766,712,8.702654838562012
1675611611.047346,713,8.70179271697998
1675611611.056848,714,8.700933456420898
1675611611.066356,715,8.70007610321045
1675611611.075956,716,8.699219703674316
1675611611.085407,717,8.698365211486816
1675611611.094811,718,8.697513580322266
1675611611.107831,719,8.696661949157715
1675611611.120883,720,8.695813179016113
1675611611.130245,721,8.694967269897461
1675611611.139577,722,8.694121360778809
1675611611.148918,723,8.693277359008789
1675611611.158509,724,8.692436218261719
1675611611.168007,725,8.691596031188965
1675611611.177663,726,8.69075870513916
1675611611.187198,727,8.689921379089355
1675611611.196801,728,8.6890869140625
1675611611.206317,729,8.688254356384277
1675611611.216002,730,8.687423706054688
1675611611.225399,731,8.68659496307373
1675611611.236435,732,8.68576717376709
1675611611.247702,733,8.684942245483398
1675611611.257041,734,8.684117317199707
1675611611.266603,735,8.683295249938965
1675611611.276014,736,8.682475090026855
1675611611.285381,737,8.681655883789062
1675611611.294748,738,8.680840492248535
1675611611.304187,739,8.680025100708008
1675611611.313836,740,8.679211616516113
1675611611.323329,741,8.678400993347168
1675611611.332795,742,8.677590370178223
1675611611.342361,743,8.67678165435791
1675611611.35195,744,8.67597484588623
1675611611.361336,745,8.6751708984375
1675611611.370882,746,8.674367904663086
1675611611.380288,747,8.673566818237305
1675611611.389681,748,8.67276668548584
1675611611.40212,749,8.671968460083008
1675611611.411496,750,8.671173095703125
1675611611.420845,751,8.670377731323242
1675611611.43022,752,8.669585227966309
1675611611.439629,753,8.668793678283691
1675611611.449266,754,8.668004035949707
1675611611.458807,755,8.667215347290039
1675611611.46835,756,8.666428565979004
1675611611.478032,757,8.665642738342285
1675611611.487671,758,8.664859771728516
1675611611.497057,759,8.664077758789062
1675611611.506455,760,8.663296699523926
1675611611.515962,761,8.662518501281738
1675611611.525375,762,8.66174030303955
1675611611.534795,763,8.660964965820312
1675611611.546286,764,8.660191535949707
1675611611.557602,765,8.659419059753418
1675611611.566929,766,8.658648490905762
1675611611.576319,767,8.657877922058105
1675611611.586152,768,8.657110214233398
1675611611.595684,769,8.656343460083008
1675611611.605191,770,8.65557861328125
1675611611.614809,771,8.654815673828125
1675611611.624495,772,8.654053688049316
1675611611.637558,773,8.65329360961914
1675611611.646974,774,8.652533531188965
1675611611.656415,775,8.651776313781738
1675611611.66585,776,8.651020050048828
1675611611.675292,777,8.650264739990234
1675611611.684738,778,8.649511337280273
1675611611.694317,779,8.648759841918945
1675611611.703755,780,8.648009300231934
1675611611.713178,781,8.647260665893555
1675611611.722839,782,8.646513938903809
1675611611.732388,783,8.645768165588379
1675611611.741941,784,8.645023345947266
1675611611.751444,785,8.644280433654785
1675611611.761088,786,8.643539428710938
1675611611.770941,787,8.642799377441406
1675611611.784392,788,8.642061233520508
1675611611.793752,789,8.641324996948242
1675611611.803237,790,8.640589714050293
1675611611.812627,791,8.63985538482666
1675611611.822082,792,8.639122009277344
1675611611.831506,793,8.63839054107666
1675611611.840906,794,8.637660026550293
1675611611.850323,795,8.636931419372559
1675611611.860058,796,8.63620376586914
1675611611.869579,797,8.635477066040039
1675611611.879103,798,8.63475227355957
1675611611.888638,799,8.634029388427734
1675611611.898286,800,8.633307456970215
1675611611.907874,801,8.632586479187012
1675611611.917313,802,8.631868362426758
1675611611.926717,803,8.631150245666504
1675611611.936145,804,8.630433082580566
1675611611.945626,805,8.629717826843262
1675611611.961722,806,8.62900447845459
1675611611.972095,807,8.628292083740234
1675611611.981732,808,8.627580642700195
1675611611.991158,809,8.626871109008789
1675611612.000546,810,8.626163482666016
1675611612.013889,811,8.625455856323242
1675611612.023586,812,8.624749183654785
1675611612.033325,813,8.624045372009277
1675611612.042701,814,8.623342514038086
1675611612.052066,815,8.622640609741211
1675611612.061398,816,8.621938705444336
1675611612.070729,817,8.621238708496094
1675611612.080099,818,8.620540618896484
1675611612.089458,819,8.619843482971191
1675611612.098804,820,8.619147300720215
1675611612.108157,821,8.618453025817871
1675611612.117523,822,8.617759704589844
1675611612.127008,823,8.617067337036133
1675611612.136664,824,8.616376876831055
1675611612.146162,825,8.615687370300293
1675611612.155652,826,8.614999771118164
1675611612.165759,827,8.614312171936035
1675611612.17509,828,8.613626480102539
1675611612.184436,829,8.612942695617676
1675611612.193779,830,8.612258911132812
1675611612.203139,831,8.611577987670898
1675611612.212482,832,8.610897064208984
1675611612.221839,833,8.610218048095703
1675611612.23141,834,8.609539985656738
1675611612.240757,835,8.60886287689209
1675611612.250117,836,8.608186721801758
1675611612.262904,837,8.607512474060059
1675611612.273263,838,8.606839179992676
1675611612.284919,839,8.60616683959961
1675611612.296078,840,8.605496406555176
1675611612.30554,841,8.604825973510742
1675611612.314917,842,8.604157447814941
1675611612.325026,843,8.603489875793457
1675611612.337537,844,8.602823257446289
1675611612.347068,845,8.602157592773438
1675611612.356439,846,8.601493835449219
1675611612.365797,847,8.600830078125
1675611612.375179,848,8.600168228149414
1675611612.384549,849,8.599508285522461
1675611612.393933,850,8.598848342895508
1675611612.403616,851,8.598190307617188
1675611612.413117,852,8.5975341796875
1675611612.422656,853,8.596877098083496
1675611612.432609,854,8.596222877502441
1675611612.444642,855,8.595569610595703
1675611612.45422,856,8.594916343688965
1675611612.463664,857,8.594265937805176
1675611612.473049,858,8.59361457824707
1675611612.482809,859,8.592966079711914
1675611612.492232,860,8.592317581176758
1675611612.503908,861,8.591670989990234
1675611612.515008,862,8.591025352478027
1675611612.524696,863,8.590381622314453
1675611612.534146,864,8.589738845825195
1675611612.543823,865,8.589096069335938
1675611612.553267,866,8.588455200195312
1675611612.562873,867,8.58781623840332
1675611612.572486,868,8.587177276611328
1675611612.581839,869,8.586540222167969
1675611612.591221,870,8.585904121398926
1675611612.600574,871,8.585268020629883
1675611612.609914,872,8.584633827209473
1675611612.619279,873,8.583999633789062
1675611612.628693,874,8.583367347717285
1675611612.638093,875,8.58273696899414
1675611612.647541,876,8.582106590270996
1675611612.656865,877,8.581478118896484
1675611612.66646,878,8.580850601196289
1675611612.676089,879,8.580223083496094
1675611612.685718,880,8.579597473144531
1675611612.695191,881,8.578974723815918
1675611612.704667,882,8.578351020812988
1675611612.714159,883,8.577728271484375
1675611612.723706,884,8.577107429504395
1675611612.733177,885,8.57648754119873
1675611612.744414,886,8.575868606567383
1675611612.760046,887,8.575249671936035
1675611612.769535,888,8.574633598327637
1675611612.779141,889,8.574018478393555
1675611612.788958,890,8.573404312133789
1675611612.798562,891,8.572790145874023
1675611612.807978,892,8.57217788696289
1675611612.817332,893,8.571565628051758
1675611612.82667,894,8.570955276489258
1675611612.836027,895,8.570344924926758
1675611612.845404,896,8.56973648071289
1675611612.85475,897,8.569129943847656
1675611612.864131,898,8.568524360656738
1675611612.873486,899,8.56791877746582
1675611612.883022,900,8.567314147949219
1675611612.892428,901,8.566710472106934
1675611612.904041,902,8.566107749938965
1675611612.915569,903,8.565507888793945
1675611612.925089,904,8.56490707397461
1675611612.934678,905,8.564309120178223
1675611612.944088,906,8.563709259033203
1675611612.956147,907,8.563112258911133
1675611612.96684,908,8.562517166137695
1675611612.976319,909,8.561921119689941
1675611612.989859,910,8.56132698059082
1675611612.999368,911,8.560733795166016
1675611613.008747,912,8.560142517089844
1675611613.018162,913,8.559552192687988
1675611613.027605,914,8.558961868286133
1675611613.037008,915,8.558372497558594
1675611613.0464,916,8.557785034179688
1675611613.056482,917,8.557198524475098
1675611613.066083,918,8.556612968444824
1675611613.07549,919,8.55602741241455
1675611613.084866,920,8.55544376373291
1675611613.094229,921,8.554862022399902
1675611613.103771,922,8.554279327392578
1675611613.113146,923,8.553698539733887
1675611613.122539,924,8.553118705749512
1675611613.131919,925,8.552539825439453
1675611613.141306,926,8.551961898803711
1675611613.150702,927,8.551383972167969
1675611613.160313,928,8.55080795288086
1675611613.169778,929,8.550233840942383
1675611613.179267,930,8.549659729003906
1675611613.188743,931,8.549086570739746
1675611613.198191,932,8.548513412475586
1675611613.207833,933,8.547943115234375
1675611613.217322,934,8.547372817993164
1675611613.230333,935,8.546804428100586
1675611613.24321,936,8.546235084533691
1675611613.253264,937,8.54566764831543
1675611613.267222,938,8.545101165771484
1675611613.276542,939,8.544535636901855
1675611613.285924,940,8.54397201538086
1675611613.295345,941,8.543408393859863
1675611613.304742,942,8.542845726013184
1675611613.314107,943,8.54228401184082
1675611613.323646,944,8.541723251342773
1675611613.335676,945,8.541163444519043
1675611613.34707,946,8.540604591369629
1675611613.356493,947,8.540046691894531
1675611613.366094,948,8.53948974609375
1675611613.375612,949,8.538933753967285
1675611613.385099,950,8.538378715515137
1675611613.394712,951,8.537824630737305
1675611613.404423,952,8.537270545959473
1675611613.413784,953,8.536718368530273
1675611613.423174,954,8.53616714477539
1675611613.432746,955,8.535616874694824
1675611613.442206,956,8.535066604614258
1675611613.453646,957,8.534517288208008
1675611613.46509,958,8.53396987915039
1675611613.474464,959,8.533422470092773
1675611613.483892,960,8.532876968383789
1675611613.493281,961,8.532332420349121
1675611613.502907,962,8.531787872314453
1675611613.512537,963,8.531245231628418
1675611613.52194,964,8.530702590942383
1675611613.531419,965,8.530160903930664
1675611613.541014,966,8.529620170593262
1675611613.550424,967,8.529080390930176
1675611613.559906,968,8.528541564941406
1675611613.569345,969,8.528003692626953
1675611613.57879,970,8.527466773986816
1675611613.588219,971,8.526930809020996
1675611613.597651,972,8.526394844055176
1675611613.607296,973,8.525860786437988
1675611613.616905,974,8.525327682495117
1675611613.626813,975,8.524794578552246
1675611613.636306,976,8.524263381958008
1675611613.645895,977,8.523733139038086
1675611613.655304,978,8.52320384979248
1675611613.665025,979,8.522674560546875
1675611613.674408,980,8.522146224975586
1675611613.687978,981,8.52161979675293
1675611613.697363,982,8.521093368530273
1675611613.706719,983,8.520567893981934
1675611613.716068,984,8.52004337310791
1675611613.725432,985,8.519519805908203
1675611613.735132,986,8.518996238708496
1675611613.744967,987,8.518474578857422
1675611613.754532,988,8.517952919006348
1675611613.763893,989,8.51743221282959
1675611613.77324,990,8.516913414001465
1675611613.782611,991,8.516395568847656
1675611613.793115,992,8.515877723693848
1675611613.80302,993,8.515360832214355
1675611613.815592,994,8.51484489440918
1675611613.824928,995,8.51432991027832
1675611613.834362,996,8.513815879821777
1675611613.844052,997,8.51330280303955
1675611613.853531,998,8.51279067993164
1675611613.863786,999,8.512279510498047


==> csvs/implicit_regularization/m_512.csv <==
Wall time,Step,Value
1675617784.061447,0,4.624072551727295
1675617784.071855,1,6.707143306732178
1675617784.081113,2,6.7362847328186035
1675617784.090357,3,6.437171459197998
1675617784.099617,4,6.202906131744385
1675617784.109104,5,5.755555152893066
1675617784.118516,6,5.343184471130371
1675617784.131904,7,5.0843939781188965
1675617784.14118,8,4.986713886260986
1675617784.150387,9,4.965723514556885
1675617784.159582,10,4.951773166656494
1675617784.168773,11,4.945196628570557
1675617784.178303,12,4.939684867858887
1675617784.187462,13,4.934696674346924
1675617784.196611,14,4.930022239685059
1675617784.206185,15,4.925192356109619
1675617784.219516,16,4.920247554779053
1675617784.228763,17,4.9153337478637695
1675617784.237853,18,4.9104509353637695
1675617784.246965,19,4.905598163604736
1675617784.256073,20,4.9007744789123535
1675617784.265265,21,4.895978927612305
1675617784.274893,22,4.891211032867432
1675617784.284564,23,4.886469841003418
1675617784.293821,24,4.881753444671631
1675617784.302973,25,4.8770623207092285
1675617784.312524,26,4.872395038604736
1675617784.324755,27,4.8677520751953125
1675617784.334392,28,4.863131523132324
1675617784.343706,29,4.858532428741455
1675617784.352969,30,4.85395622253418
1675617784.362204,31,4.849400520324707
1675617784.371515,32,4.844865798950195
1675617784.380734,33,4.840351104736328
1675617784.390146,34,4.8358564376831055
1675617784.399467,35,4.831381320953369
1675617784.408759,36,4.826925754547119
1675617784.417977,37,4.822488307952881
1675617784.427478,38,4.8180694580078125
1675617784.4368,39,4.813669204711914
1675617784.446283,40,4.809286594390869
1675617784.455628,41,4.804921627044678
1675617784.465054,42,4.800573825836182
1675617784.474411,43,4.796243190765381
1675617784.483469,44,4.791929244995117
1675617784.492829,45,4.787631511688232
1675617784.502109,46,4.783349990844727
1675617784.513924,47,4.779085159301758
1675617784.524164,48,4.774835586547852
1675617784.533546,49,4.770601749420166
1675617784.543126,50,4.766383171081543
1675617784.552633,51,4.762179374694824
1675617784.562113,52,4.757991313934326
1675617784.571569,53,4.753818035125732
1675617784.581029,54,4.749659538269043
1675617784.590498,55,4.745516300201416
1675617784.600144,56,4.741387367248535
1675617784.609752,57,4.737273693084717
1675617784.619155,58,4.733174800872803
1675617784.628489,59,4.729090213775635
1675617784.637789,60,4.725019931793213
1675617784.647111,61,4.720964431762695
1675617784.656466,62,4.716922760009766
1675617784.665797,63,4.712895393371582
1675617784.675166,64,4.708881855010986
1675617784.684544,65,4.704881191253662
1675617784.693951,66,4.700894355773926
1675617784.703812,67,4.696920871734619
1675617784.713524,68,4.692959308624268
1675617784.722812,69,4.689011573791504
1675617784.732156,70,4.685075759887695
1675617784.741464,71,4.68115234375
1675617784.750688,72,4.677241325378418
1675617784.759953,73,4.673341751098633
1675617784.769334,74,4.6694536209106445
1675617784.778626,75,4.665578365325928
1675617784.788101,76,4.661714553833008
1675617784.797494,77,4.657862186431885
1675617784.806965,78,4.654022216796875
1675617784.816602,79,4.650192737579346
1675617784.826044,80,4.64637565612793
1675617784.835536,81,4.6425700187683105
1675617784.844728,82,4.6387763023376465
1675617784.853705,83,4.6349945068359375
1675617784.862765,84,4.631223678588867
1675617784.871998,85,4.62746524810791
1675617784.881527,86,4.62371826171875
1675617784.890496,87,4.619982719421387
1675617784.899472,88,4.61625862121582
1675617784.908917,89,4.612545490264893
1675617784.918286,90,4.608843803405762
1675617784.927709,91,4.6051530838012695
1675617784.936981,92,4.601472854614258
1675617784.946073,93,4.597803592681885
1675617784.955134,94,4.594144821166992
1675617784.964204,95,4.590496063232422
1675617784.973427,96,4.586857795715332
1675617784.982544,97,4.583229064941406
1675617784.991593,98,4.579611301422119
1675617785.00061,99,4.576002597808838
1675617785.009779,100,4.572403907775879
1675617785.018765,101,4.568815231323242
1675617785.027763,102,4.565235614776611
1675617785.036745,103,4.561666011810303
1675617785.045682,104,4.558105945587158
1675617785.054613,105,4.554555416107178
1675617785.063601,106,4.551014423370361
1675617785.072578,107,4.547482490539551
1675617785.081847,108,4.543960094451904
1675617785.091099,109,4.540446758270264
1675617785.100191,110,4.536942481994629
1675617785.109206,111,4.533447742462158
1675617785.118479,112,4.529962062835693
1675617785.127633,113,4.526484966278076
1675617785.14067,114,4.523017406463623
1675617785.149749,115,4.519558429718018
1675617785.158726,116,4.516108989715576
1675617785.167688,117,4.512668132781982
1675617785.176654,118,4.5092363357543945
1675617785.186248,119,4.505813121795654
1675617785.195739,120,4.50239896774292
1675617785.205447,121,4.498992919921875
1675617785.214608,122,4.495596408843994
1675617785.223964,123,4.492208003997803
1675617785.233246,124,4.488828659057617
1675617785.242559,125,4.485457897186279
1675617785.25545,126,4.482095718383789
1675617785.265064,127,4.478741645812988
1675617785.274457,128,4.475396633148193
1675617785.283852,129,4.472059726715088
1675617785.293186,130,4.46873140335083
1675617785.302517,131,4.46541166305542
1675617785.312348,132,4.462100028991699
1675617785.321793,133,4.458796977996826
1675617785.331255,134,4.455502510070801
1675617785.340555,135,4.452216148376465
1675617785.349838,136,4.448938369750977
1675617785.358988,137,4.4456682205200195
1675617785.368326,138,4.44240665435791
1675617785.377497,139,4.439153671264648
1675617785.386538,140,4.435908317565918
1675617785.395609,141,4.432671546936035
1675617785.404722,142,4.429442882537842
1675617785.413751,143,4.42622184753418
1675617785.423121,144,4.423009395599365
1675617785.432573,145,4.41980504989624
1675617785.441735,146,4.416608810424805
1675617785.450887,147,4.4134202003479
1675617785.460129,148,4.4102396965026855
1675617785.469335,149,4.40706729888916
1675617785.478524,150,4.403903007507324
1675617785.492494,151,4.4007463455200195
1675617785.501785,152,4.3975982666015625
1675617785.51094,153,4.3944573402404785
1675617785.520165,154,4.391324520111084
1675617785.529339,155,4.388199806213379
1675617785.538626,156,4.385082721710205
1675617785.547851,157,4.3819732666015625
1675617785.557068,158,4.378872394561768
1675617785.566213,159,4.375778675079346
1675617785.575459,160,4.372692584991455
1675617785.58464,161,4.369614601135254
1675617785.59382,162,4.366544246673584
1675617785.603085,163,4.363481521606445
1675617785.612219,164,4.360426425933838
1675617785.621292,165,4.357378959655762
1675617785.630365,166,4.354339599609375
1675617785.639711,167,4.3513078689575195
1675617785.648921,168,4.348283767700195
1675617785.658002,169,4.345267295837402
1675617785.667181,170,4.342257976531982
1675617785.676348,171,4.339256763458252
1675617785.685526,172,4.3362627029418945
1675617785.694611,173,4.333276271820068
1675617785.703973,174,4.330297946929932
1675617785.713172,175,4.327326774597168
1675617785.722357,176,4.324362754821777
1675617785.731425,177,4.321406841278076
1675617785.74074,178,4.318458080291748
1675617785.75001,179,4.315516948699951
1675617785.759166,180,4.312582969665527
1675617785.768288,181,4.309657096862793
1675617785.777602,182,4.306738376617432
1675617785.786605,183,4.303826808929443
1675617785.795691,184,4.3009233474731445
1675617785.804738,185,4.298027038574219
1675617785.816239,186,4.295137882232666
1675617785.826151,187,4.2922563552856445
1675617785.83524,188,4.289382457733154
1675617785.844584,189,4.286515235900879
1675617785.853688,190,4.283656120300293
1675617785.862959,191,4.280803680419922
1675617785.872125,192,4.27795934677124
1675617785.881526,193,4.275122165679932
1675617785.8907,194,4.272292613983154
1675617785.899968,195,4.269469738006592
1675617785.909199,196,4.266654968261719
1675617785.918376,197,4.2638468742370605
1675617785.927833,198,4.261046886444092
1675617785.937148,199,4.258253574371338
1675617785.946488,200,4.255467891693115
1675617785.955726,201,4.252688884735107
1675617785.965367,202,4.249917984008789
1675617785.974442,203,4.247154235839844
1675617785.988107,204,4.2443976402282715
1675617785.997302,205,4.2416486740112305
1675617786.006466,206,4.238906383514404
1675617786.015591,207,4.236171722412109
1675617786.024711,208,4.2334442138671875
1675617786.033981,209,4.230723857879639
1675617786.043084,210,4.228010654449463
1675617786.052393,211,4.225305080413818
1675617786.066477,212,4.222606658935547
1675617786.075781,213,4.219915390014648
1675617786.085215,214,4.217231273651123
1675617786.094431,215,4.2145538330078125
1675617786.10391,216,4.211884021759033
1675617786.113362,217,4.209220886230469
1675617786.122817,218,4.206565856933594
1675617786.132089,219,4.203917026519775
1675617786.141494,220,4.201275825500488
1675617786.150709,221,4.198641300201416
1675617786.160273,222,4.196014404296875
1675617786.169693,223,4.193394184112549
1675617786.179091,224,4.1907806396484375
1675617786.188476,225,4.188174247741699
1675617786.1978,226,4.185575008392334
1675617786.207581,227,4.182982921600342
1675617786.217006,228,4.1803975105285645
1675617786.226274,229,4.17781925201416
1675617786.235406,230,4.175247669219971
1675617786.244789,231,4.172683238983154
1675617786.254064,232,4.1701250076293945
1675617786.263663,233,4.167573928833008
1675617786.272985,234,4.165030002593994
1675617786.282186,235,4.162492752075195
1675617786.291388,236,4.159962177276611
1675617786.300584,237,4.157438278198242
1675617786.309737,238,4.154921054840088
1675617786.319222,239,4.152410984039307
1675617786.328334,240,4.14990758895874
1675617786.337431,241,4.147410869598389
1675617786.346523,242,4.144920349121094
1675617786.356107,243,4.142436981201172
1675617786.365575,244,4.139960289001465
1675617786.379266,245,4.1374897956848145
1675617786.390119,246,4.135025978088379
1675617786.399473,247,4.132569313049316
1675617786.408794,248,4.1301188468933105
1675617786.418082,249,4.1276750564575195
1675617786.427536,250,4.125237941741943
1675617786.436891,251,4.122807025909424
1675617786.44615,252,4.120382785797119
1675617786.455348,253,4.117965221405029
1675617786.464613,254,4.115554332733154
1675617786.473947,255,4.113149166107178
1675617786.483134,256,4.110751152038574
1675617786.492386,257,4.108358860015869
1675617786.50168,258,4.105973720550537
1675617786.511266,259,4.103594779968262
1675617786.520615,260,4.101222038269043
1675617786.529916,261,4.098855972290039
1675617786.539245,262,4.096496105194092
1675617786.548557,263,4.094142436981201
1675617786.557867,264,4.091795444488525
1675617786.566885,265,4.089454650878906
1675617786.576722,266,4.087120056152344
1675617786.586031,267,4.084791660308838
1675617786.595366,268,4.082469940185547
1675617786.604679,269,4.080153942108154
1675617786.614249,270,4.077844619750977
1675617786.623645,271,4.0755414962768555
1675617786.633057,272,4.073244094848633
1675617786.642444,273,4.070953369140625
1675617786.651852,274,4.068668842315674
1675617786.661313,275,4.066390514373779
1675617786.670743,276,4.064117431640625
1675617786.680323,277,4.061851501464844
1675617786.689721,278,4.059591293334961
1675617786.699333,279,4.057337284088135
1675617786.708639,280,4.055089473724365
1675617786.717912,281,4.052847385406494
1675617786.727175,282,4.05061149597168
1675617786.736418,283,4.048381328582764
1675617786.745689,284,4.0461578369140625
1675617786.754972,285,4.043939590454102
1675617786.764268,286,4.0417280197143555
1675617786.773801,287,4.039522171020508
1675617786.783342,288,4.037322044372559
1675617786.792501,289,4.035128116607666
1675617786.801435,290,4.03294038772583
1675617786.810483,291,4.030757904052734
1675617786.819498,292,4.028581619262695
1675617786.828468,293,4.026411533355713
1675617786.837639,294,4.024246692657471
1675617786.84686,295,4.022088527679443
1675617786.858309,296,4.019935607910156
1675617786.869713,297,4.017788887023926
1675617786.87918,298,4.015647888183594
1675617786.892873,299,4.013513088226318
1675617786.902128,300,4.011383533477783
1675617786.91133,301,4.009260177612305
1675617786.920238,302,4.007143020629883
1675617786.92906,303,4.005031108856201
1675617786.9429,304,4.002924919128418
1675617786.952298,305,4.000824928283691
1675617786.961658,306,3.998730421066284
1675617786.970845,307,3.9966418743133545
1675617786.984007,308,3.994558572769165
1675617786.993258,309,3.9924817085266113
1675617787.002663,310,3.990410089492798
1675617787.011938,311,3.9883439540863037
1675617787.021214,312,3.986284017562866
1675617787.030457,313,3.984229326248169
1675617787.039704,314,3.982180118560791
1675617787.048966,315,3.9801366329193115
1675617787.058202,316,3.9780986309051514
1675617787.067912,317,3.9760656356811523
1675617787.076911,318,3.974038600921631
1675617787.085752,319,3.9720165729522705
1675617787.094586,320,3.9700002670288086
1675617787.10367,321,3.967989206314087
1675617787.112614,322,3.9659831523895264
1675617787.121641,323,3.963982343673706
1675617787.130544,324,3.961987257003784
1675617787.139416,325,3.9599969387054443
1675617787.148268,326,3.958012104034424
1675617787.157083,327,3.9560320377349854
1675617787.166144,328,3.954057455062866
1675617787.175099,329,3.952087879180908
1675617787.187204,330,3.9501235485076904
1675617787.197183,331,3.9481639862060547
1675617787.206439,332,3.946209669113159
1675617787.216833,333,3.9442601203918457
1675617787.230119,334,3.9423158168792725
1675617787.23955,335,3.9403765201568604
1675617787.249101,336,3.938441753387451
1675617787.263075,337,3.9365124702453613
1675617787.272363,338,3.934587240219116
1675617787.281619,339,3.9326677322387695
1675617787.291009,340,3.9307525157928467
1675617787.303231,341,3.928842782974243
1675617787.312508,342,3.9269371032714844
1675617787.321905,343,3.9250364303588867
1675617787.331194,344,3.92314076423645
1675617787.340458,345,3.9212498664855957
1675617787.34995,346,3.9193639755249023
1675617787.362081,347,3.9174818992614746
1675617787.371077,348,3.915605306625366
1675617787.380347,349,3.91373348236084
1675617787.389374,350,3.911865711212158
1675617787.398578,351,3.9100029468536377
1675617787.40777,352,3.90814471244812
1675617787.416814,353,3.9062910079956055
1675617787.426007,354,3.904442071914673
1675617787.435007,355,3.902597665786743
1675617787.443987,356,3.9007580280303955
1675617787.45293,357,3.8989219665527344
1675617787.464493,358,3.8970913887023926
1675617787.475597,359,3.8952648639678955
1675617787.484838,360,3.8934428691864014
1675617787.494318,361,3.8916256427764893
1675617787.503411,362,3.889812469482422
1675617787.512462,363,3.8880040645599365
1675617787.52148,364,3.886199951171875
1675617787.530815,365,3.884399890899658
1675617787.540021,366,3.8826043605804443
1675617787.548961,367,3.880812883377075
1675617787.557944,368,3.8790266513824463
1675617787.56681,369,3.877243757247925
1675617787.575758,370,3.8754656314849854
1675617787.584695,371,3.873692035675049
1675617787.593613,372,3.871922492980957
1675617787.602558,373,3.870157480239868
1675617787.611508,374,3.8683958053588867
1675617787.620427,375,3.8666388988494873
1675617787.62934,376,3.8648862838745117
1675617787.638632,377,3.863137722015381
1675617787.647651,378,3.861393690109253
1675617787.656693,379,3.8596532344818115
1675617787.665719,380,3.8579177856445312
1675617787.674906,381,3.8561859130859375
1675617787.683969,382,3.8544578552246094
1675617787.692999,383,3.852734327316284
1675617787.702049,384,3.8510146141052246
1675617787.712124,385,3.849299192428589
1675617787.721189,386,3.8475871086120605
1675617787.730207,387,3.8458800315856934
1675617787.739492,388,3.8441765308380127
1675617787.748523,389,3.842477321624756
1675617787.757529,390,3.8407816886901855
1675617787.766538,391,3.83909010887146
1675617787.775779,392,3.837402820587158
1675617787.785661,393,3.835719585418701
1675617787.797927,394,3.8340399265289307
1675617787.806988,395,3.832364082336426
1675617787.816041,396,3.8306920528411865
1675617787.825239,397,3.829024314880371
1675617787.834273,398,3.8273608684539795
1675617787.84355,399,3.825700521469116
1675617787.852585,400,3.8240444660186768
1675617787.861601,401,3.822392225265503
1675617787.870613,402,3.820744037628174
1675617787.879716,403,3.8190996646881104
1675617787.88875,404,3.81745982170105
1675617787.897763,405,3.8158252239227295
1675617787.906795,406,3.814197063446045
1675617787.915833,407,3.8125743865966797
1675617787.925017,408,3.8109569549560547
1675617787.933916,409,3.809342861175537
1675617787.942836,410,3.8077328205108643
1675617787.952043,411,3.806126594543457
1675617787.960972,412,3.8045239448547363
1675617787.969955,413,3.8029251098632812
1675617787.979062,414,3.8013293743133545
1675617787.987997,415,3.7997381687164307
1675617787.997,416,3.798149824142456
1675617788.005919,417,3.796565532684326
1675617788.014826,418,3.794985055923462
1675617788.023995,419,3.793407440185547
1675617788.033028,420,3.7918341159820557
1675617788.04205,421,3.790264129638672
1675617788.051118,422,3.7886979579925537
1675617788.060316,423,3.787134885787964
1675617788.069332,424,3.7855753898620605
1675617788.078349,425,3.784019708633423
1675617788.087419,426,3.7824676036834717
1675617788.100928,427,3.780918598175049
1675617788.11001,428,3.7793736457824707
1675617788.119072,429,3.777831554412842
1675617788.128102,430,3.7762935161590576
1675617788.137134,431,3.774758815765381
1675617788.146154,432,3.7732274532318115
1675617788.155636,433,3.7716991901397705
1675617788.164971,434,3.770174980163574
1675617788.173976,435,3.7686541080474854
1675617788.183027,436,3.7671360969543457
1675617788.192067,437,3.76562237739563
1675617788.201197,438,3.764111280441284
1675617788.210241,439,3.762604236602783
1675617788.219442,440,3.7611002922058105
1675617788.228334,441,3.759599447250366
1675617788.237229,442,3.7581024169921875
1675617788.246104,443,3.756608724594116
1675617788.255024,444,3.7551183700561523
1675617788.263934,445,3.753631591796875
1675617788.273116,446,3.752147674560547
1675617788.282121,447,3.7506673336029053
1675617788.291067,448,3.74919056892395
1675617788.304825,449,3.7477169036865234
1675617788.313755,450,3.746246576309204
1675617788.32301,451,3.744779586791992
1675617788.332045,452,3.7433159351348877
1675617788.34108,453,3.741856098175049
1675617788.350097,454,3.740399122238159
1675617788.359127,455,3.738945245742798
1675617788.368126,456,3.737494945526123
1675617788.377498,457,3.736048460006714
1675617788.386517,458,3.734605073928833
1675617788.395568,459,3.7331645488739014
1675617788.404659,460,3.7317278385162354
1675617788.41365,461,3.7302939891815186
1675617788.42264,462,3.7288639545440674
1675617788.431677,463,3.7274370193481445
1675617788.440684,464,3.726013660430908
1675617788.449662,465,3.7245936393737793
1675617788.458644,466,3.7231767177581787
1675617788.46785,467,3.721763849258423
1675617788.476855,468,3.720353841781616
1675617788.486144,469,3.718947410583496
1675617788.495192,470,3.7175445556640625
1675617788.504214,471,3.716144561767578
1675617788.513307,472,3.7147483825683594
1675617788.522388,473,3.713355541229248
1675617788.531284,474,3.711965799331665
1675617788.540481,475,3.7105796337127686
1675617788.549759,476,3.7091968059539795
1675617788.558917,477,3.707817316055298
1675617788.568156,478,3.7064409255981445
1675617788.57726,479,3.7050676345825195
1675617788.586611,480,3.703697919845581
1675617788.595689,481,3.702331066131592
1675617788.604712,482,3.700968027114868
1675617788.613705,483,3.6996073722839355
1675617788.622721,484,3.6982500553131104
1675617788.631753,485,3.6968960762023926
1675617788.64094,486,3.695544958114624
1675617788.649968,487,3.694196939468384
1675617788.659019,488,3.692852020263672
1675617788.668197,489,3.691509962081909
1675617788.677194,490,3.690171480178833
1675617788.686186,491,3.688835620880127
1675617788.695468,492,3.68750262260437
1675617788.704518,493,3.6861729621887207
1675617788.71361,494,3.6848461627960205
1675617788.72269,495,3.6835222244262695
1675617788.73165,496,3.682201385498047
1675617788.740605,497,3.6808831691741943
1675617788.749608,498,3.679568290710449
1675617788.75886,499,3.678256034851074
1675617788.768096,500,3.6769473552703857
1675617788.782651,501,3.675640821456909
1675617788.792032,502,3.67433762550354
1675617788.80146,503,3.673037052154541
1675617788.811,504,3.6717398166656494
1675617788.82041,505,3.670444965362549
1675617788.829839,506,3.6691534519195557
1675617788.83925,507,3.6678645610809326
1675617788.848609,508,3.666579008102417
1675617788.861503,509,3.6652956008911133
1675617788.880064,510,3.664015531539917
1675617788.890843,511,3.6627378463745117
1675617788.900338,512,3.661463499069214
1675617788.909873,513,3.660191535949707
1675617788.919385,514,3.6589229106903076
1675617788.928726,515,3.6576571464538574
1675617788.938044,516,3.6563940048217773
1675617788.947394,517,3.6551332473754883
1675617788.961996,518,3.6538755893707275
1675617788.971315,519,3.652620792388916
1675617788.98063,520,3.6513688564300537
1675617788.989926,521,3.6501195430755615
1675617788.999663,522,3.6488726139068604
1675617789.009088,523,3.6476290225982666
1675617789.018337,524,3.646387815475464
1675617789.027756,525,3.6451494693756104
1675617789.036678,526,3.643913984298706
1675617789.045643,527,3.6426808834075928
1675617789.054635,528,3.6414506435394287
1675617789.063605,529,3.6402230262756348
1675617789.072476,530,3.63899827003479
1675617789.081432,531,3.6377758979797363
1675617789.090302,532,3.636556386947632
1675617789.099368,533,3.6353392601013184
1675617789.108686,534,3.634124755859375
1675617789.117741,535,3.632913112640381
1675617789.12671,536,3.6317036151885986
1675617789.136029,537,3.6304969787597656
1675617789.145021,538,3.6292927265167236
1675617789.154095,539,3.628091335296631
1675617789.163087,540,3.626892566680908
1675617789.172086,541,3.6256964206695557
1675617789.181086,542,3.624502420425415
1675617789.190073,543,3.6233110427856445
1675617789.19907,544,3.622122049331665
1675617789.208142,545,3.620936155319214
1675617789.21712,546,3.6197524070739746
1675617789.226092,547,3.6185710430145264
1675617789.235084,548,3.6173923015594482
1675617789.244296,549,3.616215705871582
1675617789.253248,550,3.615041971206665
1675617789.262238,551,3.61387038230896
1675617789.271261,552,3.612701654434204
1675617789.280241,553,3.61153507232666
1675617789.28922,554,3.6103711128234863
1675617789.298224,555,3.609208822250366
1675617789.307266,556,3.6080498695373535
1675617789.316299,557,3.6068928241729736
1675617789.325293,558,3.605738639831543
1675617789.334292,559,3.604586362838745
1675617789.343914,560,3.6034367084503174
1675617789.357766,561,3.6022896766662598
1675617789.366982,562,3.601144552230835
1675617789.376154,563,3.6000022888183594
1675617789.385342,564,3.5988616943359375
1675617789.39451,565,3.597723960876465
1675617789.403683,566,3.596588611602783
1675617789.412593,567,3.5954551696777344
1675617789.421424,568,3.5943245887756348
1675617789.430201,569,3.593196392059326
1675617789.439058,570,3.5920703411102295
1675617789.448844,571,3.5909461975097656
1675617789.458516,572,3.589824676513672
1675617789.467513,573,3.5887057781219482
1675617789.47648,574,3.5875887870788574
1675617789.485438,575,3.5864739418029785
1675617789.494262,576,3.585361957550049
1675617789.503116,577,3.584251642227173
1675617789.512115,578,3.583143949508667
1675617789.520946,579,3.582038402557373
1675617789.529795,580,3.580935001373291
1675617789.538639,581,3.579834222793579
1675617789.547519,582,3.5787353515625
1675617789.556361,583,3.577638864517212
1675617789.566042,584,3.576544761657715
1675617789.575955,585,3.5754525661468506
1675617789.585251,586,3.5743627548217773
1675617789.594601,587,3.573275089263916
1675617789.604249,588,3.5721898078918457
1675617789.613564,589,3.571106433868408
1675617789.622863,590,3.5700254440307617
1675617789.632162,591,3.568946361541748
1675617789.641473,592,3.5678701400756836
1675617789.650762,593,3.566795587539673
1675617789.660046,594,3.565723419189453
1675617789.669708,595,3.564653158187866
1675617789.679155,596,3.5635855197906494
1675617789.688642,597,3.5625195503234863
1675617789.697866,598,3.5614559650421143
1675617789.706942,599,3.560394525527954
1675617789.716044,600,3.5593349933624268
1675617789.725106,601,3.5582776069641113
1675617789.734179,602,3.5572221279144287
1675617789.743336,603,3.556169271469116
1675617789.752558,604,3.5551180839538574
1675617789.761575,605,3.5540690422058105
1675617789.770754,606,3.5530221462249756
1675617789.779782,607,3.5519773960113525
1675617789.788833,608,3.5509347915649414
1675617789.797841,609,3.549893617630005
1675617789.806823,610,3.5488548278808594
1675617789.815823,611,3.547818183898926
1675617789.824823,612,3.546783447265625
1675617789.833813,613,3.545750617980957
1675617789.842805,614,3.54472017288208
1675617789.851991,615,3.543691396713257
1675617789.861075,616,3.5426647663116455
1675617789.874627,617,3.541640281677246
1675617789.883934,618,3.5406177043914795
1675617789.89322,619,3.5395965576171875
1675617789.902382,620,3.5385777950286865
1675617789.911482,621,3.5375609397888184
1675617789.920533,622,3.536545991897583
1675617789.929638,623,3.5355329513549805
1675617789.938722,624,3.53452205657959
1675617789.947824,625,3.533512830734253
1675617789.956992,626,3.532505512237549
1675617789.966198,627,3.5315001010894775
1675617789.97542,628,3.530496835708618
1675617789.984854,629,3.5294952392578125
1675617789.993983,630,3.5284953117370605
1675617790.003142,631,3.5274977684020996
1675617790.012204,632,3.5265016555786133
1675617790.021269,633,3.525507688522339
1675617790.030348,634,3.524515390396118
1675617790.039581,635,3.5235249996185303
1675617790.04855,636,3.522536516189575
1675617790.057586,637,3.521549940109253
1675617790.066552,638,3.5205650329589844
1675617790.075553,639,3.5195817947387695
1675617790.084776,640,3.5186004638671875
1675617790.093766,641,3.5176210403442383
1675617790.102711,642,3.516643524169922
1675617790.111663,643,3.515667676925659
1675617790.120585,644,3.51469349861145
1675617790.129521,645,3.513721227645874
1675617790.138881,646,3.5127508640289307
1675617790.147844,647,3.511782169342041
1675617790.156784,648,3.510815143585205
1675617790.165729,649,3.509850025177002
1675617790.174672,650,3.5088865756988525
1675617790.183631,651,3.507924795150757
1675617790.192828,652,3.506964683532715
1675617790.201766,653,3.5060067176818848
1675617790.210767,654,3.50504994392395
1675617790.219731,655,3.5040953159332275
1675617790.228681,656,3.5031421184539795
1675617790.237604,657,3.5021910667419434
1675617790.246945,658,3.501241445541382
1675617790.255916,659,3.500293254852295
1675617790.265257,660,3.4993467330932617
1675617790.274212,661,3.4984025955200195
1675617790.283345,662,3.497459650039673
1675617790.292559,663,3.496518850326538
1675617790.301926,664,3.495579242706299
1675617790.311075,665,3.4946415424346924
1675617790.320131,666,3.4937052726745605
1675617790.329272,667,3.4927706718444824
1675617790.338649,668,3.491837739944458
1675617790.348035,669,3.4909069538116455
1675617790.357349,670,3.4899773597717285
1675617790.366769,671,3.489049196243286
1675617790.375971,672,3.4881231784820557
1675617790.38504,673,3.4871983528137207
1675617790.394108,674,3.4862756729125977
1675617790.403659,675,3.48535418510437
1675617790.413099,676,3.4844343662261963
1675617790.422481,677,3.483516216278076
1675617790.431654,678,3.4825994968414307
1675617790.440743,679,3.481684446334839
1675617790.449674,680,3.48077130317688
1675617790.458645,681,3.4798598289489746
1675617790.468012,682,3.478949546813965
1675617790.477003,683,3.478041410446167
1675617790.485991,684,3.4771342277526855
1675617790.494995,685,3.4762284755706787
1675617790.504223,686,3.475325345993042
1675617790.513185,687,3.4744224548339844
1675617790.522647,688,3.473522186279297
1675617790.531641,689,3.472622871398926
1675617790.540649,690,3.4717254638671875
1675617790.549609,691,3.470829486846924
1675617790.558563,692,3.4699349403381348
1675617790.567638,693,3.4690423011779785
1675617790.576583,694,3.4681508541107178
1675617790.585589,695,3.46726131439209
1675617790.594551,696,3.466372489929199
1675617790.603538,697,3.4654860496520996
1675617790.612761,698,3.4646008014678955
1675617790.621998,699,3.463716983795166
1675617790.631227,700,3.4628350734710693
1675617790.640374,701,3.461954355239868
1675617790.649445,702,3.4610753059387207
1675617790.658541,703,3.460197687149048
1675617790.66771,704,3.4593212604522705
1675617790.676791,705,3.458446502685547
1675617790.685942,706,3.457573413848877
1675617790.695117,707,3.4567019939422607
1675617790.704521,708,3.45583176612854
1675617790.713823,709,3.454962968826294
1675617790.723018,710,3.4540960788726807
1675617790.732159,711,3.4532299041748047
1675617790.741315,712,3.4523658752441406
1675617790.750522,713,3.451503276824951
1675617790.759798,714,3.4506421089172363
1675617790.768987,715,3.449782133102417
1675617790.778415,716,3.4489235877990723
1675617790.787669,717,3.4480667114257812
1675617790.796878,718,3.447211265563965
1675617790.806035,719,3.446356773376465
1675617790.815431,720,3.4455044269561768
1675617790.824691,721,3.4446535110473633
1675617790.833947,722,3.443803548812866
1675617790.843191,723,3.442955255508423
1675617790.852942,724,3.442108631134033
1675617790.862799,725,3.441263437271118
1675617790.871967,726,3.4404189586639404
1675617790.881136,727,3.4395766258239746
1675617790.890265,728,3.4387354850769043
1675617790.899394,729,3.4378957748413086
1675617790.908646,730,3.4370574951171875
1675617790.917968,731,3.436220645904541
1675617790.927075,732,3.43538498878479
1675617790.936205,733,3.4345510005950928
1675617790.945126,734,3.433718204498291
1675617790.954487,735,3.432886838912964
1675617790.963949,736,3.4320573806762695
1675617790.973177,737,3.4312286376953125
1675617790.982293,738,3.430401563644409
1675617790.991489,739,3.4295756816864014
1675617791.000533,740,3.4287517070770264
1675617791.009569,741,3.4279284477233887
1675617791.018776,742,3.4271068572998047
1675617791.027766,743,3.4262869358062744
1675617791.037091,744,3.4254679679870605
1675617791.046025,745,3.424650192260742
1675617791.05497,746,3.4238340854644775
1675617791.063945,747,3.4230196475982666
1675617791.072883,748,3.422205686569214
1675617791.081863,749,3.421393871307373
1675617791.090826,750,3.420583486557007
1675617791.099801,751,3.419774055480957
1675617791.108819,752,3.418966054916382
1675617791.117891,753,3.418159008026123
1675617791.127145,754,3.417354106903076
1675617791.136507,755,3.4165501594543457
1675617791.14569,756,3.41574764251709
1675617791.154877,757,3.4149463176727295
1675617791.164023,758,3.4141459465026855
1675617791.173131,759,3.4133474826812744
1675617791.182255,760,3.4125499725341797
1675617791.191406,761,3.4117541313171387
1675617791.200554,762,3.410959482192993
1675617791.209711,763,3.410166025161743
1675617791.218812,764,3.4093739986419678
1675617791.228453,765,3.408582925796509
1675617791.237589,766,3.4077935218811035
1675617791.252329,767,3.407005548477173
1675617791.261396,768,3.4062185287475586
1675617791.270475,769,3.405432939529419
1675617791.279645,770,3.404649019241333
1675617791.288968,771,3.4038658142089844
1675617791.298132,772,3.4030840396881104
1675617791.307509,773,3.402303695678711
1675617791.316547,774,3.401524543762207
1675617791.325546,775,3.4007465839385986
1675617791.334894,776,3.399970054626465
1675617791.344199,777,3.3991949558258057
1675617791.35659,778,3.398421049118042
1675617791.37082,779,3.397648334503174
1675617791.380136,780,3.396876335144043
1675617791.389378,781,3.396106481552124
1675617791.403343,782,3.3953373432159424
1675617791.412964,783,3.3945696353912354
1675617791.422338,784,3.393803358078003
1675617791.431845,785,3.393038272857666
1675617791.441123,786,3.3922741413116455
1675617791.450528,787,3.3915114402770996
1675617791.459862,788,3.390749931335449
1675617791.469157,789,3.3899898529052734
1675617791.478451,790,3.389230966567993
1675617791.487731,791,3.3884735107421875
1675617791.499719,792,3.38771653175354
1675617791.510668,793,3.3869616985321045
1675617791.519962,794,3.3862075805664062
1675617791.529491,795,3.3854546546936035
1675617791.53884,796,3.3847033977508545
1675617791.548098,797,3.3839526176452637
1675617791.557484,798,3.3832037448883057
1675617791.566503,799,3.382456064224243
1675617791.575402,800,3.381708860397339
1675617791.584368,801,3.3809635639190674
1675617791.593472,802,3.3802196979522705
1675617791.602589,803,3.379476308822632
1675617791.615808,804,3.3787343502044678
1675617791.62484,805,3.377993583679199
1675617791.633859,806,3.3772544860839844
1675617791.642942,807,3.376516103744507
1675617791.652056,808,3.375779151916504
1675617791.661425,809,3.3750431537628174
1675617791.67071,810,3.3743083477020264
1675617791.67999,811,3.373574733734131
1675617791.689292,812,3.372843027114868
1675617791.69859,813,3.3721117973327637
1675617791.707926,814,3.3713817596435547
1675617791.717587,815,3.370652914047241
1675617791.726889,816,3.3699252605438232
1675617791.736085,817,3.369198799133301
1675617791.745383,818,3.368473529815674
1675617791.754794,819,3.3677494525909424
1675617791.768571,820,3.3670265674591064
1675617791.777806,821,3.366304874420166
1675617791.787061,822,3.365584373474121
1675617791.796315,823,3.3648648262023926
1675617791.805591,824,3.3641462326049805
1675617791.814969,825,3.363429546356201
1675617791.824333,826,3.362713575363159
1675617791.833696,827,3.3619985580444336
1675617791.843056,828,3.3612847328186035
1675617791.852534,829,3.360572338104248
1675617791.861793,830,3.359861135482788
1675617791.871215,831,3.3591508865356445
1675617791.880769,832,3.3584415912628174
1675617791.890262,833,3.357733726501465
1675617791.900767,834,3.3570268154144287
1675617791.914228,835,3.356321096420288
1675617791.923588,836,3.355616331100464
1675617791.932888,837,3.3549132347106934
1675617791.942406,838,3.35421085357666
1675617791.95178,839,3.3535094261169434
1675617791.961162,840,3.352809429168701
1675617791.970495,841,3.3521106243133545
1675617791.980067,842,3.351412296295166
1675617791.989426,843,3.3507156372070312
1675617791.99918,844,3.350020170211792
1675617792.0084,845,3.34932541847229
1675617792.017375,846,3.3486320972442627
1675617792.026427,847,3.3479397296905518
1675617792.035612,848,3.3472485542297363
1675617792.044791,849,3.346558094024658
1675617792.054006,850,3.3458690643310547
1675617792.063163,851,3.3451812267303467
1675617792.072287,852,3.344494342803955
1675617792.081522,853,3.34380841255188
1675617792.090515,854,3.3431236743927
1675617792.099891,855,3.342440128326416
1675617792.108793,856,3.3417577743530273
1675617792.117669,857,3.341075897216797
1675617792.126572,858,3.340395927429199
1675617792.135481,859,3.3397164344787598
1675617792.144573,860,3.339038372039795
1675617792.153443,861,3.3383610248565674
1675617792.16229,862,3.3376848697662354
1675617792.17124,863,3.337009906768799
1675617792.180137,864,3.3363358974456787
1675617792.189234,865,3.335663318634033
1675617792.198312,866,3.334991455078125
1675617792.207324,867,3.334320545196533
1675617792.216382,868,3.333650827407837
1675617792.225381,869,3.332982063293457
1675617792.234374,870,3.3323144912719727
1675617792.243376,871,3.3316478729248047
1675617792.252374,872,3.3309826850891113
1675617792.261354,873,3.330317974090576
1675617792.270351,874,3.3296544551849365
1675617792.279867,875,3.3289921283721924
1675617792.29381,876,3.3283309936523438
1675617792.303302,877,3.3276705741882324
1675617792.312458,878,3.3270113468170166
1675617792.32146,879,3.326353073120117
1675617792.330466,880,3.325695753097534
1675617792.339673,881,3.3250396251678467
1675617792.348771,882,3.3243844509124756
1675617792.357802,883,3.32373046875
1675617792.366832,884,3.3230769634246826
1675617792.376055,885,3.32242488861084
1675617792.385505,886,3.3217735290527344
1675617792.394508,887,3.3211236000061035
1675617792.403732,888,3.32047438621521
1675617792.412661,889,3.319826364517212
1675617792.421674,890,3.3191792964935303
1675617792.430615,891,3.318533182144165
1675617792.439589,892,3.317888021469116
1675617792.44889,893,3.317244291305542
1675617792.457894,894,3.316600799560547
1675617792.466899,895,3.3159587383270264
1675617792.475895,896,3.3153178691864014
1675617792.484963,897,3.3146777153015137
1675617792.493998,898,3.3140385150909424
1675617792.507651,899,3.3134002685546875
1675617792.516756,900,3.312763214111328
1675617792.526357,901,3.312127113342285
1675617792.539992,902,3.3114917278289795
1675617792.549312,903,3.3108575344085693
1675617792.558505,904,3.3102245330810547
1675617792.567622,905,3.3095922470092773
1675617792.576961,906,3.3089609146118164
1675617792.586269,907,3.3083302974700928
1675617792.59558,908,3.3077006340026855
1675617792.604833,909,3.307072639465332
1675617792.614375,910,3.3064451217651367
1675617792.623618,911,3.3058183193206787
1675617792.637016,912,3.305192708969116
1675617792.646116,913,3.304568290710449
1675617792.65522,914,3.3039445877075195
1675617792.664421,915,3.3033220767974854
1675617792.673423,916,3.3027000427246094
1675617792.682513,917,3.302079439163208
1675617792.691651,918,3.301459312438965
1675617792.700619,919,3.300840377807617
1675617792.709609,920,3.300222635269165
1675617792.719058,921,3.299605369567871
1675617792.728122,922,3.2989892959594727
1675617792.737149,923,3.2983739376068115
1675617792.750654,924,3.297760009765625
1675617792.759985,925,3.2971465587615967
1675617792.769231,926,3.2965338230133057
1675617792.778391,927,3.2959225177764893
1675617792.787732,928,3.29531192779541
1675617792.797044,929,3.2947020530700684
1675617792.806228,930,3.294093132019043
1675617792.815395,931,3.293485403060913
1675617792.824733,932,3.2928783893585205
1675617792.833946,933,3.2922723293304443
1675617792.843236,934,3.2916674613952637
1675617792.852477,935,3.291063070297241
1675617792.861486,936,3.2904598712921143
1675617792.870527,937,3.2898571491241455
1675617792.879547,938,3.2892558574676514
1675617792.894782,939,3.2886550426483154
1675617792.912901,940,3.288055419921875
1675617792.926145,941,3.287456512451172
1675617792.935216,942,3.286858558654785
1675617792.944509,943,3.286261558532715
1675617792.953539,944,3.285665273666382
1675617792.962643,945,3.2850701808929443
1675617792.972314,946,3.284475564956665
1675617792.9855,947,3.2838821411132812
1675617792.994774,948,3.2832894325256348
1675617793.004229,949,3.2826976776123047
1675617793.013497,950,3.282106876373291
1675617793.022903,951,3.2815165519714355
1675617793.035895,952,3.2809276580810547
1675617793.045184,953,3.280339241027832
1675617793.054681,954,3.279751777648926
1675617793.064128,955,3.279165029525757
1675617793.073536,956,3.2785797119140625
1675617793.082762,957,3.2779948711395264
1675617793.095192,958,3.2774107456207275
1675617793.105546,959,3.276827812194824
1675617793.114813,960,3.276245355606079
1675617793.124051,961,3.2756640911102295
1675617793.133146,962,3.275083541870117
1675617793.142249,963,3.274503707885742
1675617793.151463,964,3.2739250659942627
1675617793.16068,965,3.2733471393585205
1675617793.169781,966,3.2727699279785156
1675617793.178693,967,3.272193431854248
1675617793.187914,968,3.271618366241455
1675617793.197196,969,3.2710440158843994
1675617793.206068,970,3.270469903945923
1675617793.214995,971,3.2698967456817627
1675617793.223957,972,3.269324779510498
1675617793.232861,973,3.2687535285949707
1675617793.242035,974,3.2681832313537598
1675617793.251335,975,3.267613649368286
1675617793.260477,976,3.267045021057129
1675617793.269772,977,3.266477346420288
1675617793.278971,978,3.2659099102020264
1675617793.292741,979,3.26534366607666
1675617793.301943,980,3.2647783756256104
1675617793.311092,981,3.264213800430298
1675617793.320445,982,3.2636499404907227
1675617793.329866,983,3.263087034225464
1675617793.33898,984,3.2625248432159424
1675617793.348066,985,3.2619638442993164
1675617793.357008,986,3.2614030838012695
1675617793.365907,987,3.260843515396118
1675617793.375137,988,3.260284662246704
1675617793.384473,989,3.2597265243530273
1675617793.393451,990,3.259169340133667
1675617793.402377,991,3.258612871170044
1675617793.411286,992,3.2580575942993164
1675617793.42028,993,3.257502317428589
1675617793.429413,994,3.256948709487915
1675617793.438428,995,3.256395101547241
1675617793.447448,996,3.255843162536621
1675617793.456511,997,3.25529146194458
1675617793.465545,998,3.2547404766082764
1675617793.477756,999,3.254190683364868


==> csvs/implicit_regularization/m_64.csv <==
Wall time,Step,Value
1675611731.731478,0,9.098793983459473
1675611731.742182,1,11.268791198730469
1675611731.751819,2,11.047371864318848
1675611731.761432,3,10.150025367736816
1675611731.771058,4,9.405400276184082
1675611731.780683,5,8.922378540039062
1675611731.790208,6,8.602599143981934
1675611731.799707,7,8.486103057861328
1675611731.80901,8,8.452506065368652
1675611731.818359,9,8.42517375946045
1675611731.827942,10,8.418572425842285
1675611731.837372,11,8.405594825744629
1675611731.846851,12,8.396733283996582
1675611731.856134,13,8.387297630310059
1675611731.865386,14,8.378238677978516
1675611731.874668,15,8.369561195373535
1675611731.885401,16,8.360621452331543
1675611731.897833,17,8.352181434631348
1675611731.907773,18,8.343565940856934
1675611731.917124,19,8.335039138793945
1675611731.926371,20,8.32657527923584
1675611731.935701,21,8.318184852600098
1675611731.945499,22,8.310185432434082
1675611731.955315,23,8.302371978759766
1675611731.964858,24,8.294596672058105
1675611731.974354,25,8.286859512329102
1675611731.983853,26,8.279156684875488
1675611731.99337,27,8.271486282348633
1675611732.002902,28,8.2638521194458
1675611732.012689,29,8.25624942779541
1675611732.02224,30,8.24868106842041
1675611732.031722,31,8.241145133972168
1675611732.041249,32,8.233643531799316
1675611732.050762,33,8.226174354553223
1675611732.060445,34,8.21873664855957
1675611732.070195,35,8.211332321166992
1675611732.079721,36,8.203961372375488
1675611732.08928,37,8.196621894836426
1675611732.098638,38,8.189313888549805
1675611732.108185,39,8.182038307189941
1675611732.117515,40,8.174793243408203
1675611732.126996,41,8.167580604553223
1675611732.136505,42,8.160399436950684
1675611732.145822,43,8.153249740600586
1675611732.155132,44,8.146130561828613
1675611732.164777,45,8.139041900634766
1675611732.174932,46,8.13198471069336
1675611732.184799,47,8.124957084655762
1675611732.194245,48,8.117959976196289
1675611732.203667,49,8.110992431640625
1675611732.213095,50,8.104056358337402
1675611732.222531,51,8.097147941589355
1675611732.231977,52,8.09027099609375
1675611732.241545,53,8.08342170715332
1675611732.255312,54,8.076602935791016
1675611732.264934,55,8.069812774658203
1675611732.274348,56,8.063051223754883
1675611732.284004,57,8.056319236755371
1675611732.293519,58,8.049615859985352
1675611732.303061,59,8.042941093444824
1675611732.3126,60,8.036294937133789
1675611732.322088,61,8.029678344726562
1675611732.331718,62,8.023089408874512
1675611732.341217,63,8.01653003692627
1675611732.350756,64,8.009998321533203
1675611732.360277,65,8.003494262695312
1675611732.369881,66,7.997020244598389
1675611732.379377,67,7.990574359893799
1675611732.392863,68,7.984157085418701
1675611732.402414,69,7.977768421173096
1675611732.411953,70,7.971407413482666
1675611732.421449,71,7.965075969696045
1675611732.431051,72,7.958773136138916
1675611732.440507,73,7.952498435974121
1675611732.449858,74,7.946252346038818
1675611732.459281,75,7.940035343170166
1675611732.468576,76,7.933846473693848
1675611732.478154,77,7.927685260772705
1675611732.487512,78,7.921552658081055
1675611732.496784,79,7.91544771194458
1675611732.506131,80,7.909371376037598
1675611732.515483,81,7.903322696685791
1675611732.524939,82,7.897300720214844
1675611732.534182,83,7.891306400299072
1675611732.544436,84,7.885339260101318
1675611732.557086,85,7.879397869110107
1675611732.566823,86,7.873483657836914
1675611732.576247,87,7.867594242095947
1675611732.585805,88,7.861730575561523
1675611732.595387,89,7.855892658233643
1675611732.60471,90,7.850080490112305
1675611732.614457,91,7.844290733337402
1675611732.62371,92,7.838526248931885
1675611732.632892,93,7.8327860832214355
1675611732.642096,94,7.82706880569458
1675611732.651326,95,7.821375370025635
1675611732.660555,96,7.815704822540283
1675611732.669709,97,7.810056209564209
1675611732.679095,98,7.804430961608887
1675611732.691135,99,7.798826694488525
1675611732.702229,100,7.793245792388916
1675611732.711491,101,7.787685394287109
1675611732.720681,102,7.782145977020264
1675611732.729936,103,7.776628017425537
1675611732.739171,104,7.77113151550293
1675611732.748539,105,7.76565408706665
1675611732.757503,106,7.760198593139648
1675611732.7666,107,7.754763603210449
1675611732.775739,108,7.7493486404418945
1675611732.784839,109,7.743953704833984
1675611732.794071,110,7.7385783195495605
1675611732.803308,111,7.733222484588623
1675611732.812388,112,7.72788667678833
1675611732.821501,113,7.722570419311523
1675611732.830582,114,7.717272758483887
1675611732.839779,115,7.711994647979736
1675611732.849139,116,7.706735610961914
1675611732.863182,117,7.701495170593262
1675611732.873158,118,7.696272850036621
1675611732.882646,119,7.691070556640625
1675611732.891943,120,7.685885906219482
1675611732.9014,121,7.68071985244751
1675611732.910646,122,7.675571918487549
1675611732.919836,123,7.670441627502441
1675611732.929132,124,7.665330410003662
1675611732.938389,125,7.66023588180542
1675611732.947533,126,7.655159950256348
1675611732.957084,127,7.650101184844971
1675611732.966436,128,7.645061016082764
1675611732.977356,129,7.640037536621094
1675611732.987523,130,7.635031700134277
1675611732.996937,131,7.630042552947998
1675611733.006457,132,7.625070571899414
1675611733.015823,133,7.620115756988525
1675611733.025223,134,7.615178108215332
1675611733.034591,135,7.610257625579834
1675611733.044002,136,7.605353832244873
1675611733.053424,137,7.600466728210449
1675611733.062802,138,7.5955963134765625
1675611733.072247,139,7.590742111206055
1675611733.082112,140,7.585905075073242
1675611733.091496,141,7.58108377456665
1675611733.100864,142,7.576280117034912
1675611733.110387,143,7.571491718292236
1675611733.119998,144,7.566720008850098
1675611733.129322,145,7.56196403503418
1675611733.138648,146,7.557224750518799
1675611733.147955,147,7.552501201629639
1675611733.157307,148,7.547793388366699
1675611733.166949,149,7.543102264404297
1675611733.17642,150,7.538426876068115
1675611733.185679,151,7.533766746520996
1675611733.194887,152,7.529123783111572
1675611733.204034,153,7.524495601654053
1675611733.213418,154,7.5198845863342285
1675611733.222617,155,7.51528787612915
1675611733.231817,156,7.510707855224609
1675611733.241129,157,7.506143093109131
1675611733.250415,158,7.501594543457031
1675611733.25979,159,7.4970622062683105
1675611733.269134,160,7.4925456047058105
1675611733.278707,161,7.488045692443848
1675611733.288107,162,7.483561038970947
1675611733.297461,163,7.479093551635742
1675611733.306691,164,7.474642753601074
1675611733.316484,165,7.470207214355469
1675611733.326376,166,7.4657883644104
1675611733.337551,167,7.461385250091553
1675611733.346803,168,7.456998825073242
1675611733.356082,169,7.452626705169678
1675611733.365375,170,7.44827127456665
1675611733.374671,171,7.443930625915527
1675611733.383917,172,7.439604759216309
1675611733.393204,173,7.4352946281433105
1675611733.402431,174,7.430999755859375
1675611733.411968,175,7.426718711853027
1675611733.421505,176,7.4224534034729
1675611733.432381,177,7.4182024002075195
1675611733.442599,178,7.413966655731201
1675611733.452126,179,7.409745216369629
1675611733.461434,180,7.405538558959961
1675611733.470752,181,7.401347637176514
1675611733.480989,182,7.397170066833496
1675611733.491975,183,7.393007755279541
1675611733.501288,184,7.388859748840332
1675611733.510554,185,7.384727478027344
1675611733.519883,186,7.380609035491943
1675611733.529341,187,7.376505374908447
1675611733.538601,188,7.372416973114014
1675611733.548337,189,7.368343830108643
1675611733.559406,190,7.364286422729492
1675611733.569701,191,7.360243797302246
1675611733.579262,192,7.356216907501221
1675611733.588654,193,7.352205753326416
1675611733.598087,194,7.348210334777832
1675611733.60748,195,7.3442301750183105
1675611733.616829,196,7.34026575088501
1675611733.62622,197,7.336315631866455
1675611733.63579,198,7.332380294799805
1675611733.645243,199,7.328460693359375
1675611733.65466,200,7.3245530128479
1675611733.664351,201,7.3206610679626465
1675611733.673715,202,7.316781997680664
1675611733.683067,203,7.3129167556762695
1675611733.69243,204,7.309064865112305
1675611733.701763,205,7.305226802825928
1675611733.711133,206,7.301401615142822
1675611733.720671,207,7.297590255737305
1675611733.729981,208,7.2937912940979
1675611733.739291,209,7.290006160736084
1675611733.748625,210,7.286232948303223
1675611733.757893,211,7.282473564147949
1675611733.767398,212,7.278726577758789
1675611733.776874,213,7.2749924659729
1675611733.786127,214,7.271271228790283
1675611733.795303,215,7.267561912536621
1675611733.80462,216,7.263866424560547
1675611733.813996,217,7.260182857513428
1675611733.823663,218,7.256511211395264
1675611733.833127,219,7.252852439880371
1675611733.84273,220,7.249205112457275
1675611733.852197,221,7.245570659637451
1675611733.861664,222,7.241948127746582
1675611733.87129,223,7.238337993621826
1675611733.88087,224,7.234738826751709
1675611733.891044,225,7.231152057647705
1675611733.900521,226,7.227577209472656
1675611733.909897,227,7.224013328552246
1675611733.919289,228,7.220462322235107
1675611733.928722,229,7.216922283172607
1675611733.938168,230,7.213394641876221
1675611733.947756,231,7.209877967834473
1675611733.957217,232,7.2063727378845215
1675611733.966694,233,7.202878475189209
1675611733.976139,234,7.199396133422852
1675611733.985542,235,7.195925235748291
1675611733.995185,236,7.192464351654053
1675611734.004678,237,7.189015865325928
1675611734.014108,238,7.185578346252441
1675611734.023793,239,7.182151794433594
1675611734.033305,240,7.178736209869385
1675611734.047125,241,7.175332069396973
1675611734.057142,242,7.171938419342041
1675611734.06674,243,7.168555736541748
1675611734.076116,244,7.165184020996094
1675611734.085453,245,7.16182279586792
1675611734.09671,246,7.158472537994385
1675611734.10963,247,7.1551337242126465
1675611734.119213,248,7.151804447174072
1675611734.128648,249,7.148486137390137
1675611734.138052,250,7.145179271697998
1675611734.147465,251,7.14188289642334
1675611734.156857,252,7.138596057891846
1675611734.166393,253,7.135320663452148
1675611734.175757,254,7.132055282592773
1675611734.185106,255,7.128801345825195
1675611734.194465,256,7.125556945800781
1675611734.203847,257,7.122323036193848
1675611734.213248,258,7.1190996170043945
1675611734.222852,259,7.11588716506958
1675611734.232276,260,7.11268424987793
1675611734.241277,261,7.10949182510376
1675611734.250286,262,7.1063103675842285
1675611734.259489,263,7.103138446807861
1675611734.268564,264,7.099977493286133
1675611734.277659,265,7.096826553344727
1675611734.286557,266,7.093686580657959
1675611734.295503,267,7.090555667877197
1675611734.304398,268,7.087435245513916
1675611734.313275,269,7.084325790405273
1675611734.322135,270,7.081226825714111
1675611734.331051,271,7.0781378746032715
1675611734.339926,272,7.075058460235596
1675611734.348929,273,7.071990966796875
1675611734.357995,274,7.068933010101318
1675611734.367012,275,7.065885066986084
1675611734.376303,276,7.06284761428833
1675611734.388741,277,7.059820175170898
1675611734.397992,278,7.056804180145264
1675611734.407429,279,7.053798198699951
1675611734.416694,280,7.050802230834961
1675611734.425893,281,7.047816753387451
1675611734.434995,282,7.044841766357422
1675611734.44407,283,7.041877269744873
1675611734.453055,284,7.038923263549805
1675611734.462189,285,7.035980224609375
1675611734.471243,286,7.033047199249268
1675611734.480638,287,7.030124187469482
1675611734.489936,288,7.027211666107178
1675611734.499043,289,7.024310111999512
1675611734.508492,290,7.02141809463501
1675611734.517676,291,7.018537521362305
1675611734.526843,292,7.015666484832764
1675611734.536103,293,7.012805461883545
1675611734.545379,294,7.009954452514648
1675611734.554623,295,7.007113933563232
1675611734.563964,296,7.004283428192139
1675611734.573181,297,7.001463413238525
1675611734.582571,298,6.998651504516602
1675611734.591874,299,6.995850563049316
1675611734.601315,300,6.993059158325195
1675611734.612631,301,6.990278244018555
1675611734.624656,302,6.987505912780762
1675611734.633844,303,6.984743118286133
1675611734.643117,304,6.981990337371826
1675611734.652556,305,6.979245662689209
1675611734.661777,306,6.976511478424072
1675611734.670966,307,6.973786354064941
1675611734.68024,308,6.971070289611816
1675611734.68962,309,6.968363285064697
1675611734.699101,310,6.965665340423584
1675611734.7084,311,6.962975978851318
1675611734.717562,312,6.960296630859375
1675611734.72682,313,6.957625389099121
1675611734.736132,314,6.954963207244873
1675611734.745592,315,6.952309608459473
1675611734.754904,316,6.949665546417236
1675611734.764124,317,6.947029113769531
1675611734.77332,318,6.944401741027832
1675611734.784965,319,6.941783905029297
1675611734.798418,320,6.939174652099609
1675611734.807917,321,6.936572551727295
1675611734.81814,322,6.933980464935303
1675611734.827535,323,6.931395530700684
1675611734.836871,324,6.92881965637207
1675611734.846082,325,6.926252365112305
1675611734.855327,326,6.923693656921387
1675611734.864618,327,6.921143054962158
1675611734.8739,328,6.918600082397461
1675611734.885449,329,6.9160661697387695
1675611734.897363,330,6.913539886474609
1675611734.907011,331,6.911022186279297
1675611734.916455,332,6.908513069152832
1675611734.925831,333,6.906010627746582
1675611734.935288,334,6.903517246246338
1675611734.944728,335,6.901031494140625
1675611734.954222,336,6.898553848266602
1675611734.963668,337,6.896085262298584
1675611734.973135,338,6.893622875213623
1675611734.982661,339,6.891168594360352
1675611734.997736,340,6.8887224197387695
1675611735.008118,341,6.886283874511719
1675611735.017737,342,6.883853435516357
1675611735.027044,343,6.8814311027526855
1675611735.036133,344,6.879015922546387
1675611735.045208,345,6.876607418060303
1675611735.054232,346,6.874207496643066
1675611735.066165,347,6.8718156814575195
1675611735.075887,348,6.8694305419921875
1675611735.085002,349,6.867053031921387
1675611735.094064,350,6.864682674407959
1675611735.103226,351,6.862320423126221
1675611735.112317,352,6.859965801239014
1675611735.1215,353,6.8576178550720215
1675611735.130432,354,6.8552775382995605
1675611735.139382,355,6.852944850921631
1675611735.152669,356,6.850618839263916
1675611735.161835,357,6.848300457000732
1675611735.171218,358,6.845988750457764
1675611735.180424,359,6.843685150146484
1675611735.189685,360,6.84138822555542
1675611735.198866,361,6.839098930358887
1675611735.208199,362,6.836816310882568
1675611735.21749,363,6.834540843963623
1675611735.2268,364,6.832273006439209
1675611735.236183,365,6.830011367797852
1675611735.245535,366,6.827757358551025
1675611735.254782,367,6.825510025024414
1675611735.264049,368,6.823269367218018
1675611735.273145,369,6.821036338806152
1675611735.28247,370,6.818809509277344
1675611735.291695,371,6.816590309143066
1675611735.30074,372,6.814377307891846
1675611735.309869,373,6.812171936035156
1675611735.318926,374,6.809972763061523
1675611735.32814,375,6.807780742645264
1675611735.337247,376,6.805595397949219
1675611735.346357,377,6.803416728973389
1675611735.358427,378,6.801244735717773
1675611735.367609,379,6.799079418182373
1675611735.376658,380,6.796921253204346
1675611735.385839,381,6.794769287109375
1675611735.394909,382,6.792624473571777
1675611735.404144,383,6.790485858917236
1675611735.413251,384,6.78835391998291
1675611735.422326,385,6.786228656768799
1675611735.431586,386,6.784110069274902
1675611735.440621,387,6.781998157501221
1675611735.449674,388,6.779892444610596
1675611735.458729,389,6.7777934074401855
1675611735.467992,390,6.77570104598999
1675611735.484669,391,6.773614406585693
1675611735.494076,392,6.771535396575928
1675611735.503472,393,6.769462585449219
1675611735.513111,394,6.767395973205566
1675611735.522388,395,6.765335559844971
1675611735.531667,396,6.763282299041748
1675611735.541056,397,6.761233806610107
1675611735.550302,398,6.759193420410156
1675611735.559549,399,6.757159233093262
1675611735.568789,400,6.755130290985107
1675611735.578272,401,6.753108978271484
1675611735.588054,402,6.751092910766602
1675611735.597163,403,6.74908447265625
1675611735.606198,404,6.747081279754639
1675611735.615299,405,6.745084285736084
1675611735.62451,406,6.743094444274902
1675611735.633646,407,6.741109371185303
1675611735.64304,408,6.739131927490234
1675611735.656832,409,6.737159252166748
1675611735.665914,410,6.735194683074951
1675611735.674971,411,6.733234882354736
1675611735.6843,412,6.731281757354736
1675611735.693368,413,6.729335308074951
1675611735.702407,414,6.727394104003906
1675611735.71147,415,6.725459575653076
1675611735.720535,416,6.7235307693481445
1675611735.729608,417,6.721608638763428
1675611735.738688,418,6.719692230224609
1675611735.747906,419,6.717782020568848
1675611735.756999,420,6.715878963470459
1675611735.768483,421,6.713981628417969
1675611735.777584,422,6.712090492248535
1675611735.786901,423,6.710206031799316
1675611735.796144,424,6.708328723907471
1675611735.805383,425,6.70645809173584
1675611735.814592,426,6.704594612121582
1675611735.823961,427,6.702737808227539
1675611735.833228,428,6.700889587402344
1675611735.842431,429,6.699047565460205
1675611735.851923,430,6.697213649749756
1675611735.861123,431,6.69538688659668
1675611735.870321,432,6.693566799163818
1675611735.879843,433,6.691752910614014
1675611735.889125,434,6.689945697784424
1675611735.898352,435,6.688144207000732
1675611735.907541,436,6.686349391937256
1675611735.916769,437,6.684560775756836
1675611735.925999,438,6.682777404785156
1675611735.935178,439,6.681000232696533
1675611735.944369,440,6.67922830581665
1675611735.95363,441,6.677463054656982
1675611735.963007,442,6.675703048706055
1675611735.972212,443,6.673948287963867
1675611735.981584,444,6.67219877243042
1675611735.990959,445,6.6704559326171875
1675611736.000185,446,6.668718338012695
1675611736.009459,447,6.666984558105469
1675611736.018716,448,6.665257453918457
1675611736.028314,449,6.663536071777344
1675611736.037766,450,6.661819934844971
1675611736.047142,451,6.660109043121338
1675611736.056662,452,6.658403396606445
1675611736.065939,453,6.656703472137451
1675611736.075124,454,6.655008316040039
1675611736.084335,455,6.653319358825684
1675611736.093536,456,6.651635646820068
1675611736.10276,457,6.649957180023193
1675611736.112058,458,6.6482834815979
1675611736.12141,459,6.646615028381348
1675611736.131126,460,6.644952297210693
1675611736.140449,461,6.643294334411621
1675611736.149988,462,6.641641616821289
1675611736.159293,463,6.639995098114014
1675611736.168406,464,6.63835334777832
1675611736.177534,465,6.636716365814209
1675611736.186727,466,6.63508415222168
1675611736.195906,467,6.633456707000732
1675611736.205026,468,6.6318359375
1675611736.214134,469,6.630218982696533
1675611736.223249,470,6.628606796264648
1675611736.232341,471,6.626999855041504
1675611736.241467,472,6.625399112701416
1675611736.25096,473,6.623802185058594
1675611736.260319,474,6.6222100257873535
1675611736.269525,475,6.6206231117248535
1675611736.278687,476,6.619040489196777
1675611736.28789,477,6.617463111877441
1675611736.297212,478,6.615890979766846
1675611736.30967,479,6.614323139190674
1675611736.319248,480,6.612760066986084
1675611736.328796,481,6.611201763153076
1675611736.338294,482,6.60964822769165
1675611736.347794,483,6.60809850692749
1675611736.35733,484,6.60655403137207
1675611736.367112,485,6.605014324188232
1675611736.3767,486,6.603479385375977
1675611736.386146,487,6.601948261260986
1675611736.395814,488,6.60042142868042
1675611736.405565,489,6.59890079498291
1675611736.415109,490,6.597383499145508
1675611736.424644,491,6.595870018005371
1675611736.43416,492,6.594362258911133
1675611736.443929,493,6.59285831451416
1675611736.453413,494,6.591358661651611
1675611736.462916,495,6.589863300323486
1675611736.472592,496,6.588372707366943
1675611736.482056,497,6.586885929107666
1675611736.491575,498,6.585403919219971
1675611736.501079,499,6.583925724029541
1675611736.510847,500,6.582450866699219
1675611736.520322,501,6.580982685089111
1675611736.529741,502,6.579516410827637
1675611736.539191,503,6.578055381774902
1675611736.548394,504,6.576598167419434
1675611736.557658,505,6.575145244598389
1675611736.566939,506,6.573696613311768
1675611736.576357,507,6.572251319885254
1675611736.585757,508,6.570811748504639
1675611736.594883,509,6.569375038146973
1675611736.604319,510,6.567941665649414
1675611736.613722,511,6.566513538360596
1675611736.623103,512,6.565088748931885
1675611736.632493,513,6.563668251037598
1675611736.641819,514,6.562251567840576
1675611736.651375,515,6.5608391761779785
1675611736.660786,516,6.559431076049805
1675611736.670192,517,6.55802583694458
1675611736.679779,518,6.556624412536621
1675611736.689382,519,6.555228233337402
1675611736.698863,520,6.553834915161133
1675611736.708255,521,6.552446365356445
1675611736.717642,522,6.551060676574707
1675611736.726995,523,6.549678802490234
1675611736.736349,524,6.548301696777344
1675611736.745894,525,6.546927452087402
1675611736.755314,526,6.545557498931885
1675611736.76482,527,6.544191360473633
1675611736.774112,528,6.542829513549805
1675611736.783655,529,6.541470050811768
1675611736.792842,530,6.540114402770996
1675611736.802015,531,6.538763046264648
1675611736.81128,532,6.537415504455566
1675611736.82059,533,6.53607177734375
1675611736.829844,534,6.534731388092041
1675611736.83911,535,6.533394813537598
1675611736.848419,536,6.532061576843262
1675611736.857875,537,6.530733108520508
1675611736.867345,538,6.529406547546387
1675611736.87687,539,6.528084754943848
1675611736.886395,540,6.526766300201416
1675611736.895823,541,6.525450229644775
1675611736.905227,542,6.524139404296875
1675611736.914538,543,6.522831439971924
1675611736.923948,544,6.52152681350708
1675611736.93332,545,6.520225524902344
1675611736.942651,546,6.518928527832031
1675611736.95213,547,6.51763391494751
1675611736.961698,548,6.516343116760254
1675611736.971309,549,6.515056133270264
1675611736.981001,550,6.513772487640381
1675611736.990563,551,6.512491703033447
1675611737.000146,552,6.511214256286621
1675611737.009556,553,6.509941101074219
1675611737.018897,554,6.508670330047607
1675611737.028304,555,6.50740385055542
1675611737.037516,556,6.506139755249023
1675611737.046681,557,6.504879474639893
1675611737.055885,558,6.503622055053711
1675611737.065062,559,6.502368450164795
1675611737.074479,560,6.501118183135986
1675611737.08378,561,6.499871730804443
1675611737.093376,562,6.498626708984375
1675611737.10274,563,6.497386455535889
1675611737.111964,564,6.496148586273193
1675611737.121215,565,6.494913578033447
1675611737.130422,566,6.493682861328125
1675611737.139731,567,6.492454528808594
1675611737.148941,568,6.49122953414917
1675611737.158224,569,6.490008354187012
1675611737.167606,570,6.4887895584106445
1675611737.176975,571,6.487574100494385
1675611737.186218,572,6.486361980438232
1675611737.195717,573,6.485152244567871
1675611737.205246,574,6.483946323394775
1675611737.214534,575,6.482744216918945
1675611737.223928,576,6.481542587280273
1675611737.23327,577,6.4803466796875
1675611737.242946,578,6.479152679443359
1675611737.252646,579,6.47796106338501
1675611737.262175,580,6.476773738861084
1675611737.271562,581,6.475588798522949
1675611737.280814,582,6.474406719207764
1675611737.290075,583,6.4732279777526855
1675611737.299565,584,6.472051620483398
1675611737.309043,585,6.470878601074219
1675611737.318335,586,6.4697089195251465
1675611737.327749,587,6.468542098999023
1675611737.337198,588,6.467377662658691
1675611737.346665,589,6.466217041015625
1675611737.356357,590,6.465058326721191
1675611737.36578,591,6.463902473449707
1675611737.375056,592,6.46274995803833
1675611737.384358,593,6.461601257324219
1675611737.393613,594,6.46045446395874
1675611737.403051,595,6.459310054779053
1675611737.412364,596,6.458169937133789
1675611737.421709,597,6.45703125
1675611737.431054,598,6.455895900726318
1675611737.440328,599,6.454763412475586
1675611737.449689,600,6.453633785247803
1675611737.459001,601,6.452507019042969
1675611737.468423,602,6.451383113861084
1675611737.477645,603,6.45026159286499
1675611737.486878,604,6.44914436340332
1675611737.49611,605,6.448028564453125
1675611737.505482,606,6.446915149688721
1675611737.514734,607,6.445805072784424
1675611737.524038,608,6.444697856903076
1675611737.533493,609,6.443593502044678
1675611737.543041,610,6.44249153137207
1675611737.552487,611,6.44139289855957
1675611737.561951,612,6.440296649932861
1675611737.571379,613,6.439202308654785
1675611737.580799,614,6.438111305236816
1675611737.590163,615,6.437023162841797
1675611737.599548,616,6.435937404632568
1675611737.608979,617,6.434854507446289
1675611737.61832,618,6.433774471282959
1675611737.627568,619,6.432697772979736
1675611737.637049,620,6.43162202835083
1675611737.646549,621,6.430550575256348
1675611737.655766,622,6.429481029510498
1675611737.665025,623,6.428413391113281
1675611737.67471,624,6.42734956741333
1675611737.6839,625,6.426287651062012
1675611737.693071,626,6.425228595733643
1675611737.702211,627,6.424172401428223
1675611737.711603,628,6.423118591308594
1675611737.720909,629,6.422067642211914
1675611737.730065,630,6.421019077301025
1675611737.73927,631,6.419972896575928
1675611737.748464,632,6.418929100036621
1675611737.757673,633,6.41788911819458
1675611737.766838,634,6.416850566864014
1675611737.776272,635,6.415815353393555
1675611737.785584,636,6.4147820472717285
1675611737.794871,637,6.413751125335693
1675611737.804205,638,6.412723064422607
1675611737.813682,639,6.411697864532471
1675611737.823117,640,6.410675048828125
1675611737.832329,641,6.409653663635254
1675611737.841701,642,6.408636093139648
1675611737.850973,643,6.407619953155518
1675611737.86018,644,6.406606674194336
1675611737.869367,645,6.405596733093262
1675611737.878784,646,6.40458869934082
1675611737.888068,647,6.403582572937012
1675611737.89731,648,6.4025797843933105
1675611737.90655,649,6.4015793800354
1675611737.915984,650,6.400580883026123
1675611737.925298,651,6.399584770202637
1675611737.934545,652,6.398591041564941
1675611737.943836,653,6.397600173950195
1675611737.953076,654,6.396611213684082
1675611737.962415,655,6.395625591278076
1675611737.971877,656,6.394640922546387
1675611737.981154,657,6.393660068511963
1675611737.990431,658,6.392680644989014
1675611737.999732,659,6.391704082489014
1675611738.009173,660,6.390729904174805
1675611738.018729,661,6.389758110046387
1675611738.028075,662,6.38878870010376
1675611738.037626,663,6.387820720672607
1675611738.046961,664,6.386856555938721
1675611738.056293,665,6.38589334487915
1675611738.065532,666,6.384933948516846
1675611738.074731,667,6.383975505828857
1675611738.08394,668,6.383019924163818
1675611738.093126,669,6.38206672668457
1675611738.102311,670,6.381115436553955
1675611738.111721,671,6.380167007446289
1675611738.121101,672,6.379220485687256
1675611738.130359,673,6.378276348114014
1675611738.139589,674,6.3773345947265625
1675611738.149038,675,6.376394748687744
1675611738.158357,676,6.375456809997559
1675611738.167623,677,6.374522686004639
1675611738.177043,678,6.373588562011719
1675611738.186371,679,6.372658729553223
1675611738.195622,680,6.371730327606201
1675611738.204801,681,6.3708038330078125
1675611738.214033,682,6.369879722595215
1675611738.223783,683,6.368957996368408
1675611738.233294,684,6.368038177490234
1675611738.24267,685,6.367120742797852
1675611738.252207,686,6.36620569229126
1675611738.261675,687,6.365292072296143
1675611738.271071,688,6.364380836486816
1675611738.28054,689,6.363472938537598
1675611738.28998,690,6.362565994262695
1675611738.299434,691,6.361661434173584
1675611738.308956,692,6.360759258270264
1675611738.31838,693,6.359858989715576
1675611738.328359,694,6.35896110534668
1675611738.337779,695,6.358065128326416
1675611738.347279,696,6.357170104980469
1675611738.356874,697,6.356279373168945
1675611738.366318,698,6.35538911819458
1675611738.375785,699,6.354501724243164
1675611738.385158,700,6.353616714477539
1675611738.39444,701,6.352733135223389
1675611738.403775,702,6.351851463317871
1675611738.413137,703,6.350972652435303
1675611738.422634,704,6.350095748901367
1675611738.432074,705,6.349220275878906
1675611738.441401,706,6.3483476638793945
1675611738.450838,707,6.347476482391357
1675611738.460075,708,6.346607685089111
1675611738.469439,709,6.345740795135498
1675611738.478649,710,6.344875812530518
1675611738.487965,711,6.344013690948486
1675611738.497576,712,6.343151569366455
1675611738.506858,713,6.342292785644531
1675611738.516273,714,6.341436862945557
1675611738.525555,715,6.34058141708374
1675611738.535021,716,6.339728832244873
1675611738.544333,717,6.338877201080322
1675611738.553506,718,6.338028907775879
1675611738.562795,719,6.337182521820068
1675611738.572239,720,6.336337566375732
1675611738.581587,721,6.3354949951171875
1675611738.591116,722,6.334653854370117
1675611738.60087,723,6.33381462097168
1675611738.610506,724,6.332977294921875
1675611738.619981,725,6.332142353057861
1675611738.629801,726,6.331308841705322
1675611738.639338,727,6.330477714538574
1675611738.648762,728,6.329648494720459
1675611738.662729,729,6.328820705413818
1675611738.672282,730,6.327995300292969
1675611738.681714,731,6.32717227935791
1675611738.691097,732,6.32634973526001
1675611738.700538,733,6.325530052185059
1675611738.709884,734,6.32471227645874
1675611738.719293,735,6.323896408081055
1675611738.728661,736,6.323081970214844
1675611738.73828,737,6.322269916534424
1675611738.748056,738,6.321459770202637
1675611738.757716,739,6.320650577545166
1675611738.771278,740,6.319843769073486
1675611738.781675,741,6.319039344787598
1675611738.791556,742,6.318235874176025
1675611738.801179,743,6.317435264587402
1675611738.810826,744,6.316635608673096
1675611738.820604,745,6.315837860107422
1675611738.830343,746,6.315042495727539
1675611738.840077,747,6.314248561859131
1675611738.849824,748,6.313456058502197
1675611738.859764,749,6.312665939331055
1675611738.869479,750,6.311877727508545
1675611738.885543,751,6.311090469360352
1675611738.901677,752,6.310305595397949
1675611738.911244,753,6.30952262878418
1675611738.920807,754,6.308741092681885
1675611738.930344,755,6.307962417602539
1675611738.939913,756,6.307184219360352
1675611738.94949,757,6.306407928466797
1675611738.958942,758,6.305633544921875
1675611738.968404,759,6.304862022399902
1675611738.977938,760,6.30409049987793
1675611738.988026,761,6.303321361541748
1675611738.997691,762,6.302553653717041
1675611739.007289,763,6.301788806915283
1675611739.016888,764,6.301025390625
1675611739.026396,765,6.300262451171875
1675611739.035988,766,6.299502372741699
1675611739.045431,767,6.298743724822998
1675611739.054937,768,6.29798698425293
1675611739.064361,769,6.297231197357178
1675611739.073846,770,6.296478271484375
1675611739.083629,771,6.295726299285889
1675611739.093409,772,6.294976234436035
1675611739.102725,773,6.294227123260498
1675611739.112069,774,6.293479919433594
1675611739.121391,775,6.292734622955322
1675611739.130737,776,6.291991233825684
1675611739.140222,777,6.291249752044678
1675611739.149516,778,6.290510177612305
1675611739.158827,779,6.289770603179932
1675611739.168353,780,6.289034366607666
1675611739.177743,781,6.288298606872559
1675611739.187317,782,6.287565231323242
1675611739.196584,783,6.2868332862854
1675611739.205875,784,6.286102294921875
1675611739.215169,785,6.285373210906982
1675611739.22454,786,6.284646987915039
1675611739.233874,787,6.283921241760254
1675611739.2432,788,6.283197402954102
1675611739.25255,789,6.282475471496582
1675611739.261889,790,6.281754493713379
1675611739.271545,791,6.28103494644165
1675611739.280962,792,6.280317783355713
1675611739.29098,793,6.27960205078125
1675611739.300489,794,6.2788872718811035
1675611739.309915,795,6.278174877166748
1675611739.319345,796,6.277463436126709
1675611739.328702,797,6.276753902435303
1675611739.338005,798,6.276045799255371
1675611739.347319,799,6.275339126586914
1675611739.356626,800,6.274634838104248
1675611739.366124,801,6.273930549621582
1675611739.375468,802,6.273229122161865
1675611739.384922,803,6.272528648376465
1675611739.39454,804,6.271829605102539
1675611739.404055,805,6.2711334228515625
1675611739.413528,806,6.270436763763428
1675611739.423128,807,6.269742965698242
1675611739.432679,808,6.269050121307373
1675611739.442211,809,6.268359184265137
1675611739.452117,810,6.267669677734375
1675611739.461612,811,6.26698112487793
1675611739.471127,812,6.266294956207275
1675611739.480532,813,6.2656097412109375
1675611739.489903,814,6.264925956726074
1675611739.499434,815,6.264244079589844
1675611739.508731,816,6.263563632965088
1675611739.517969,817,6.262884616851807
1675611739.527193,818,6.26220703125
1675611739.536404,819,6.26153039932251
1675611739.545632,820,6.260855674743652
1675611739.555045,821,6.260182857513428
1675611739.564432,822,6.2595109939575195
1675611739.573842,823,6.258840084075928
1675611739.583414,824,6.258172035217285
1675611739.592846,825,6.257504940032959
1675611739.602412,826,6.256838321685791
1675611739.611823,827,6.256174087524414
1675611739.621234,828,6.255511283874512
1675611739.630638,829,6.254849910736084
1675611739.640056,830,6.254189491271973
1675611739.649417,831,6.253530025482178
1675611739.658818,832,6.252873420715332
1675611739.668283,833,6.2522172927856445
1675611739.677715,834,6.251562595367432
1675611739.687346,835,6.250909805297852
1675611739.696794,836,6.250258445739746
1675611739.706437,837,6.249608039855957
1675611739.715817,838,6.248959064483643
1675611739.725161,839,6.248311519622803
1675611739.734548,840,6.247665882110596
1675611739.743971,841,6.247021198272705
1675611739.753362,842,6.246377944946289
1675611739.762767,843,6.245736598968506
1675611739.772235,844,6.245096206665039
1675611739.781726,845,6.244456768035889
1675611739.791381,846,6.243819236755371
1675611739.801027,847,6.243183612823486
1675611739.810908,848,6.242547988891602
1675611739.820534,849,6.241915225982666
1675611739.830336,850,6.241282939910889
1675611739.840021,851,6.240651607513428
1675611739.849572,852,6.240023136138916
1675611739.858889,853,6.2393951416015625
1675611739.868345,854,6.238768100738525
1675611739.87779,855,6.238142490386963
1675611739.887337,856,6.237518310546875
1675611739.89687,857,6.236895561218262
1675611739.906372,858,6.236274719238281
1675611739.916063,859,6.235654354095459
1675611739.925682,860,6.235036373138428
1675611739.935275,861,6.234418869018555
1675611739.944747,862,6.233802795410156
1675611739.95415,863,6.233188152313232
1675611739.963634,864,6.232574939727783
1675611739.973121,865,6.23196268081665
1675611739.982581,866,6.23135232925415
1675611739.992123,867,6.230743408203125
1675611740.001701,868,6.230134963989258
1675611740.011446,869,6.229527473449707
1675611740.021109,870,6.228923320770264
1675611740.030524,871,6.22831916809082
1675611740.039943,872,6.227715969085693
1675611740.049392,873,6.227114200592041
1675611740.058899,874,6.22651481628418
1675611740.068477,875,6.225915431976318
1675611740.077991,876,6.225317478179932
1675611740.087561,877,6.224721431732178
1675611740.097119,878,6.224125862121582
1675611740.106674,879,6.223532676696777
1675611740.116299,880,6.222940444946289
1675611740.126039,881,6.222348690032959
1675611740.135538,882,6.221758842468262
1675611740.145111,883,6.221170425415039
1675611740.154627,884,6.220583438873291
1675611740.16418,885,6.219996929168701
1675611740.173857,886,6.219412803649902
1675611740.183386,887,6.218829154968262
1675611740.192838,888,6.218246936798096
1675611740.202276,889,6.217665672302246
1675611740.211768,890,6.2170867919921875
1675611740.221476,891,6.216508865356445
1675611740.231232,892,6.215931415557861
1675611740.240794,893,6.215354919433594
1675611740.250266,894,6.214781284332275
1675611740.259798,895,6.214207649230957
1675611740.26933,896,6.2136359214782715
1675611740.278807,897,6.213065147399902
1675611740.288339,898,6.212496280670166
1675611740.297933,899,6.21192741394043
1675611740.307584,900,6.211360931396484
1675611740.317178,901,6.210795879364014
1675611740.326784,902,6.210231781005859
1675611740.336693,903,6.2096686363220215
1675611740.346357,904,6.2091064453125
1675611740.356074,905,6.2085466384887695
1675611740.365757,906,6.207987308502197
1675611740.3754,907,6.207429885864258
1675611740.384977,908,6.206873416900635
1675611740.394565,909,6.206318378448486
1675611740.404806,910,6.205763816833496
1675611740.414434,911,6.205211639404297
1675611740.424247,912,6.204660415649414
1675611740.433907,913,6.204111099243164
1675611740.443716,914,6.203562259674072
1675611740.453388,915,6.203014850616455
1675611740.463115,916,6.202469348907471
1675611740.472779,917,6.201924800872803
1675611740.482384,918,6.201381206512451
1675611740.491973,919,6.200839042663574
1675611740.509031,920,6.20029878616333
1675611740.527399,921,6.199759483337402
1675611740.537218,922,6.199221134185791
1675611740.546973,923,6.1986846923828125
1675611740.556544,924,6.19814920425415
1675611740.566148,925,6.197614669799805
1675611740.575631,926,6.19708251953125
1675611740.584946,927,6.196550369262695
1675611740.594165,928,6.196019649505615
1675611740.603755,929,6.195491313934326
1675611740.613412,930,6.194963455200195
1675611740.623107,931,6.194437026977539
1675611740.632872,932,6.193912029266357
1675611740.642661,933,6.193387508392334
1675611740.652487,934,6.192865371704102
1675611740.662486,935,6.192343711853027
1675611740.672659,936,6.191823482513428
1675611740.682582,937,6.191304683685303
1675611740.692358,938,6.190786838531494
1675611740.702074,939,6.19027042388916
1675611740.716964,940,6.189754486083984
1675611740.726681,941,6.189240455627441
1675611740.736615,942,6.188727378845215
1675611740.746344,943,6.188215732574463
1675611740.75612,944,6.187705039978027
1675611740.765942,945,6.187195301055908
1675611740.775696,946,6.186686992645264
1675611740.785693,947,6.186179161071777
1675611740.795511,948,6.185673713684082
1675611740.805374,949,6.185168743133545
1675611740.815409,950,6.184664249420166
1675611740.825154,951,6.18416166305542
1675611740.834889,952,6.183660984039307
1675611740.84466,953,6.183159828186035
1675611740.854327,954,6.1826605796813965
1675611740.863948,955,6.182161808013916
1675611740.873801,956,6.181664943695068
1675611740.88352,957,6.181168556213379
1675611740.893573,958,6.180673599243164
1675611740.903279,959,6.180180072784424
1675611740.912901,960,6.179686069488525
1675611740.922603,961,6.179195404052734
1675611740.93227,962,6.178703308105469
1675611740.941921,963,6.178215026855469
1675611740.951711,964,6.1777262687683105
1675611740.972312,965,6.177238464355469
1675611740.982032,966,6.176752090454102
1675611740.991784,967,6.176267147064209
1675611741.001643,968,6.175782203674316
1675611741.012081,969,6.175299167633057
1675611741.021946,970,6.174816608428955
1675611741.031727,971,6.174335956573486
1675611741.041699,972,6.173856258392334
1675611741.051418,973,6.173376560211182
1675611741.061132,974,6.17289924621582
1675611741.07082,975,6.172421932220459
1675611741.080546,976,6.171945571899414
1675611741.090259,977,6.1714701652526855
1675611741.099988,978,6.17099666595459
1675611741.110117,979,6.170523643493652
1675611741.12011,980,6.170051574707031
1675611741.129975,981,6.169580936431885
1675611741.139902,982,6.169111251831055
1675611741.149786,983,6.168642044067383
1675611741.159637,984,6.1681742668151855
1675611741.169455,985,6.167707443237305
1675611741.17935,986,6.167242527008057
1675611741.189224,987,6.16677713394165
1675611741.198969,988,6.166313171386719
1675611741.209195,989,6.165850639343262
1675611741.2191,990,6.165388584136963
1675611741.23215,991,6.164927959442139
1675611741.245362,992,6.164468288421631
1675611741.255184,993,6.164010047912598
1675611741.265057,994,6.163552284240723
1675611741.274887,995,6.163095474243164
1675611741.284637,996,6.162639141082764
1675611741.294393,997,6.162184715270996
1675611741.30422,998,6.161730766296387
1675611741.313947,999,6.16127872467041


==> csvs/lambda_min/lambda_min.csv <==
Wall time,Step,Value,Var,Std
1674054964.577997,8,1.9848628198815277e-06,4.5939745063616755e-12,2.1433559e-6
1674054973.926216,16,1.1753060817718506,1.7445586919784546,1.32081743
1674054996.422908,32,14.919264793395996,38.6590461730957,6.21763992
1674055006.108089,64,32.88307571411133,131.16351318359375,11.452664
1674055128.774606,128,47.310462951660156,256.6448974609375,16.0201404
1674055142.771692,256,58.26728057861328,376.2029724121094,19.3959525
1674055166.722223,512,66.1175308227539,470.0130310058594,21.6797839


==> csvs/lambda_min/m_128.csv <==
Wall time,Step,Value
1675359271.299673,0,1.0
1675359271.30138,1,1.0
1675359271.30243,2,0.999500036239624
1675359271.303585,3,0.9985000491142273
1675359271.304811,4,0.9949000477790833
1675359271.306369,5,0.9885000586509705
1675359271.307902,6,0.9784000515937805
1675359271.309148,7,0.9656000733375549
1675359271.310704,8,0.9475000500679016
1675359271.312123,9,0.9250000715255737
1675359271.313461,10,0.9005000591278076
1675359271.315029,11,0.8736000657081604
1675359271.316227,12,0.8473000526428223
1675359271.317178,13,0.8122000098228455
1675359271.318115,14,0.7755000591278076
1675359271.319088,15,0.7354000210762024
1675359271.320057,16,0.6899000406265259
1675359271.32102,17,0.6379000544548035
1675359271.321986,18,0.5847000479698181
1675359271.322957,19,0.5164000391960144
1675359271.323923,20,0.4471000134944916
1675359271.324889,21,0.37870001792907715
1675359271.325839,22,0.31370002031326294
1675359271.326793,23,0.2517000138759613
1675359271.327767,24,0.19370001554489136
1675359271.328721,25,0.14750000834465027
1675359271.329676,26,0.11230000853538513
1675359271.330651,27,0.08170000463724136
1675359271.331618,28,0.057100001722574234
1675359271.332578,29,0.03760000318288803
1675359271.333524,30,0.023100001737475395
1675359271.334477,31,0.014600000344216824
1675359271.335427,32,0.009700000286102295
1675359271.336378,33,0.005600000265985727
1675359271.337325,34,0.003200000151991844
1675359271.33827,35,0.0012000000569969416
1675359271.339439,36,0.0007000000332482159
1675359271.340405,37,0.0005000000237487257
1675359271.341347,38,0.0003000000142492354
1675359271.342465,39,0.0003000000142492354
1675359271.34342,40,0.00010000000474974513
1675359271.344376,41,0.0
1675359271.345317,42,0.0
1675359271.346265,43,0.0
1675359271.347227,44,0.0
1675359271.348175,45,0.0
1675359271.349121,46,0.0
1675359271.350066,47,0.0
1675359271.351021,48,0.0
1675359271.351969,49,0.0
1675359271.352909,50,0.0
1675359271.353853,51,0.0
1675359271.3548,52,0.0
1675359271.355764,53,0.0
1675359271.356712,54,0.0
1675359271.35766,55,0.0
1675359271.35861,56,0.0
1675359271.359575,57,0.0
1675359271.360521,58,0.0
1675359271.361456,59,0.0
1675359271.362391,60,0.0
1675359271.363435,61,0.0
1675359271.364474,62,0.0
1675359271.365402,63,0.0
1675359271.366337,64,0.0
1675359271.367287,65,0.0
1675359271.368237,66,0.0
1675359271.36917,67,0.0
1675359271.370096,68,0.0
1675359271.373121,69,0.0
1675359271.374094,70,0.0
1675359271.375035,71,0.0
1675359271.375955,72,0.0
1675359271.376867,73,0.0
1675359271.377781,74,0.0
1675359271.378694,75,0.0
1675359271.379641,76,0.0
1675359271.380548,77,0.0
1675359271.381476,78,0.0
1675359271.382403,79,0.0
1675359271.383347,80,0.0
1675359271.384265,81,0.0
1675359271.38518,82,0.0
1675359271.386095,83,0.0
1675359271.387037,84,0.0
1675359271.387984,85,0.0
1675359271.388921,86,0.0
1675359271.389853,87,0.0
1675359271.390796,88,0.0
1675359271.391756,89,0.0
1675359271.392701,90,0.0
1675359271.393643,91,0.0
1675359271.394595,92,0.0
1675359271.395572,93,0.0
1675359271.396521,94,0.0
1675359271.397485,95,0.0
1675359271.398448,96,0.0
1675359271.399422,97,0.0
1675359271.400363,98,0.0
1675359271.401514,99,0.0
1675359271.402472,100,0.0
1675359271.403442,101,0.0
1675359271.404412,102,0.0
1675359271.405369,103,0.0
1675359271.406326,104,0.0
1675359271.407309,105,0.0
1675359271.408256,106,0.0
1675359271.409213,107,0.0
1675359271.410158,108,0.0
1675359271.411134,109,0.0
1675359271.412092,110,0.0
1675359271.413048,111,0.0
1675359271.414012,112,0.0
1675359271.414984,113,0.0
1675359271.415936,114,0.0
1675359271.416894,115,0.0
1675359271.417832,116,0.0
1675359271.418794,117,0.0
1675359271.419762,118,0.0
1675359271.420715,119,0.0
1675359271.421663,120,0.0
1675359271.422619,121,0.0
1675359271.423595,122,0.0
1675359271.424548,123,0.0
1675359271.425513,124,0.0
1675359271.426463,125,0.0
1675359271.427435,126,0.0
1675359271.428388,127,0.0
1675359271.42935,128,0.0
1675359271.430304,129,0.0
1675359271.431276,130,0.0
1675359271.432236,131,0.0
1675359271.433192,132,0.0
1675359271.434138,133,0.0
1675359271.435108,134,0.0
1675359271.436063,135,0.0
1675359271.437017,136,0.0
1675359271.437955,137,0.0
1675359271.438909,138,0.0
1675359271.439865,139,0.0
1675359271.441042,140,0.0
1675359271.442497,141,0.0
1675359271.444054,142,0.0
1675359271.445308,143,0.0
1675359271.446865,144,0.0
1675359271.448322,145,0.0
1675359271.449361,146,0.0
1675359271.450311,147,0.0
1675359271.451283,148,0.0
1675359271.45226,149,0.0
1675359271.453217,150,0.0
1675359271.454172,151,0.0
1675359271.455142,152,0.0
1675359271.456101,153,0.0
1675359271.457053,154,0.0
1675359271.458004,155,0.0
1675359271.458963,156,0.0
1675359271.45993,157,0.0
1675359271.460888,158,0.0
1675359271.461839,159,0.0
1675359271.462787,160,0.0
1675359271.463765,161,0.0
1675359271.464728,162,0.0
1675359271.465674,163,0.0
1675359271.466626,164,0.0
1675359271.467596,165,0.0
1675359271.468562,166,0.0
1675359271.469524,167,0.0
1675359271.47049,168,0.0
1675359271.471456,169,0.0
1675359271.472422,170,0.0
1675359271.473367,171,0.0
1675359271.474316,172,0.0
1675359271.475278,173,0.0
1675359271.476238,174,0.0
1675359271.477187,175,0.0
1675359271.478135,176,0.0
1675359271.479108,177,0.0
1675359271.480077,178,0.0
1675359271.481028,179,0.0
1675359271.482004,180,0.0
1675359271.482977,181,0.0
1675359271.483947,182,0.0
1675359271.484903,183,0.0
1675359271.485874,184,0.0
1675359271.486841,185,0.0
1675359271.48783,186,0.0
1675359271.488786,187,0.0
1675359271.489747,188,0.0
1675359271.490725,189,0.0
1675359271.491724,190,0.0
1675359271.492705,191,0.0
1675359271.493656,192,0.0
1675359271.494607,193,0.0
1675359271.495573,194,0.0
1675359271.496525,195,0.0
1675359271.497466,196,0.0
1675359271.498417,197,0.0
1675359271.499386,198,0.0
1675359271.500351,199,0.0


==> csvs/lambda_min/m_16.csv <==
Wall time,Step,Value
1675359058.655603,0,1.0
1675359058.65734,1,0.011200000531971455
1675359058.658436,2,0.0005000000237487257
1675359058.659496,3,0.0
1675359058.660537,4,0.0
1675359058.661552,5,0.0
1675359058.66255,6,0.0
1675359058.663558,7,0.0
1675359058.664559,8,0.0
1675359058.665542,9,0.0
1675359058.666528,10,0.0
1675359058.667528,11,0.0
1675359058.668527,12,0.0
1675359058.669498,13,0.0
1675359058.670454,14,0.0
1675359058.671482,15,0.0
1675359058.672482,16,0.0
1675359058.673477,17,0.0
1675359058.674452,18,0.0
1675359058.675468,19,0.0
1675359058.67648,20,0.0
1675359058.677471,21,0.0
1675359058.67844,22,0.0
1675359058.679438,23,0.0
1675359058.680411,24,0.0
1675359058.681389,25,0.0
1675359058.682355,26,0.0
1675359058.683345,27,0.0
1675359058.684322,28,0.0
1675359058.685291,29,0.0
1675359058.686274,30,0.0
1675359058.687267,31,0.0
1675359058.688232,32,0.0
1675359058.689211,33,0.0
1675359058.690172,34,0.0
1675359058.691175,35,0.0
1675359058.692163,36,0.0
1675359058.69314,37,0.0
1675359058.694119,38,0.0
1675359058.695097,39,0.0
1675359058.69608,40,0.0
1675359058.697065,41,0.0
1675359058.698041,42,0.0
1675359058.699019,43,0.0
1675359058.699994,44,0.0
1675359058.700972,45,0.0
1675359058.701925,46,0.0
1675359058.702882,47,0.0
1675359058.703885,48,0.0
1675359058.704865,49,0.0
1675359058.705825,50,0.0
1675359058.706779,51,0.0
1675359058.707787,52,0.0
1675359058.70881,53,0.0
1675359058.709784,54,0.0
1675359058.710767,55,0.0
1675359058.711771,56,0.0
1675359058.712746,57,0.0
1675359058.713707,58,0.0
1675359058.714674,59,0.0
1675359058.715672,60,0.0
1675359058.716644,61,0.0
1675359058.717625,62,0.0
1675359058.7186,63,0.0
1675359058.719593,64,0.0
1675359058.720573,65,0.0
1675359058.721538,66,0.0
1675359058.722506,67,0.0
1675359058.723491,68,0.0
1675359058.724475,69,0.0
1675359058.725451,70,0.0
1675359058.726426,71,0.0
1675359058.727424,72,0.0
1675359058.728403,73,0.0
1675359058.729386,74,0.0
1675359058.730357,75,0.0
1675359058.731344,76,0.0
1675359058.732333,77,0.0
1675359058.733307,78,0.0
1675359058.73428,79,0.0
1675359058.735267,80,0.0
1675359058.736249,81,0.0
1675359058.737234,82,0.0
1675359058.738217,83,0.0
1675359058.739209,84,0.0
1675359058.740193,85,0.0
1675359058.74116,86,0.0
1675359058.742133,87,0.0
1675359058.743129,88,0.0
1675359058.744111,89,0.0
1675359058.745092,90,0.0
1675359058.746066,91,0.0
1675359058.74705,92,0.0
1675359058.748047,93,0.0
1675359058.74902,94,0.0
1675359058.749994,95,0.0
1675359058.750975,96,0.0
1675359058.751957,97,0.0
1675359058.752933,98,0.0
1675359058.7539,99,0.0
1675359058.754872,100,0.0
1675359058.755895,101,0.0
1675359058.757059,102,0.0
1675359058.75803,103,0.0
1675359058.759022,104,0.0
1675359058.76001,105,0.0
1675359058.761014,106,0.0
1675359058.761995,107,0.0
1675359058.762973,108,0.0
1675359058.76396,109,0.0
1675359058.764934,110,0.0
1675359058.765909,111,0.0
1675359058.766877,112,0.0
1675359058.767899,113,0.0
1675359058.768875,114,0.0
1675359058.769852,115,0.0
1675359058.770869,116,0.0
1675359058.771903,117,0.0
1675359058.772882,118,0.0
1675359058.773859,119,0.0
1675359058.774819,120,0.0
1675359058.775807,121,0.0
1675359058.776758,122,0.0
1675359058.777716,123,0.0
1675359058.77868,124,0.0
1675359058.779655,125,0.0
1675359058.780617,126,0.0
1675359058.781585,127,0.0
1675359058.782543,128,0.0
1675359058.783517,129,0.0
1675359058.78449,130,0.0
1675359058.785453,131,0.0
1675359058.786422,132,0.0
1675359058.787448,133,0.0
1675359058.788492,134,0.0
1675359058.789473,135,0.0
1675359058.79046,136,0.0
1675359058.791459,137,0.0
1675359058.792433,138,0.0
1675359058.793413,139,0.0
1675359058.794396,140,0.0
1675359058.795392,141,0.0
1675359058.796361,142,0.0
1675359058.79734,143,0.0
1675359058.798333,144,0.0
1675359058.799349,145,0.0
1675359058.800328,146,0.0
1675359058.801437,147,0.0
1675359058.802832,148,0.0
1675359058.804435,149,0.0
1675359058.805924,150,0.0
1675359058.80757,151,0.0
1675359058.808809,152,0.0
1675359058.810201,153,0.0
1675359058.811197,154,0.0
1675359058.812208,155,0.0
1675359058.813191,156,0.0
1675359058.814186,157,0.0
1675359058.815183,158,0.0
1675359058.816176,159,0.0
1675359058.817174,160,0.0
1675359058.818174,161,0.0
1675359058.819171,162,0.0
1675359058.820167,163,0.0
1675359058.821152,164,0.0
1675359058.822131,165,0.0
1675359058.823143,166,0.0
1675359058.824147,167,0.0
1675359058.825143,168,0.0
1675359058.826118,169,0.0
1675359058.827107,170,0.0
1675359058.828092,171,0.0
1675359058.829088,172,0.0
1675359058.830077,173,0.0
1675359058.831075,174,0.0
1675359058.832089,175,0.0
1675359058.833074,176,0.0
1675359058.834057,177,0.0
1675359058.835052,178,0.0
1675359058.836046,179,0.0
1675359058.83703,180,0.0
1675359058.838012,181,0.0
1675359058.838993,182,0.0
1675359058.83998,183,0.0
1675359058.840964,184,0.0
1675359058.841934,185,0.0
1675359058.842907,186,0.0
1675359058.843927,187,0.0
1675359058.844911,188,0.0
1675359058.845904,189,0.0
1675359058.846877,190,0.0
1675359058.847892,191,0.0
1675359058.848884,192,0.0
1675359058.849869,193,0.0
1675359058.850845,194,0.0
1675359058.851874,195,0.0
1675359058.852865,196,0.0
1675359058.853835,197,0.0
1675359058.854813,198,0.0
1675359058.855846,199,0.0


==> csvs/lambda_min/m_256.csv <==
Wall time,Step,Value
1675359336.895895,0,1.0
1675359336.897744,1,1.0
1675359336.898928,2,1.0
1675359336.899987,3,0.9992000460624695
1675359336.900998,4,0.9971000552177429
1675359336.901994,5,0.9931000471115112
1675359336.902999,6,0.9864000678062439
1675359336.903999,7,0.9765000343322754
1675359336.904975,8,0.964900016784668
1675359336.905954,9,0.9510000348091125
1675359336.906935,10,0.9325000643730164
1675359336.90791,11,0.9154000282287598
1675359336.908872,12,0.8954000473022461
1675359336.909839,13,0.8724000453948975
1675359336.910806,14,0.8458000421524048
1675359336.911821,15,0.8223000168800354
1675359336.913098,16,0.7952000498771667
1675359336.914285,17,0.7635000348091125
1675359336.915461,18,0.7313000559806824
1675359336.916625,19,0.6968000531196594
1675359336.917779,20,0.6594000458717346
1675359336.918948,21,0.6166000366210938
1675359336.920097,22,0.5718000531196594
1675359336.921383,23,0.522599995136261
1675359336.922563,24,0.4669000208377838
1675359336.923736,25,0.41430002450942993
1675359336.924894,26,0.3579000234603882
1675359336.926032,27,0.2988000214099884
1675359336.927178,28,0.2452000081539154
1675359336.928313,29,0.19600000977516174
1675359336.929466,30,0.15160000324249268
1675359336.93043,31,0.11210000514984131
1675359336.931421,32,0.0820000022649765
1675359336.932403,33,0.05860000103712082
1675359336.933384,34,0.03960000351071358
1675359336.934361,35,0.02680000104010105
1675359336.935358,36,0.01720000058412552
1675359336.936328,37,0.012000000104308128
1675359336.937429,38,0.007500000298023224
1675359336.938503,39,0.005400000140070915
1675359336.93954,40,0.003100000089034438
1675359336.940547,41,0.001500000013038516
1675359336.941545,42,0.0006000000284984708
1675359336.942537,43,0.0004000000189989805
1675359336.943556,44,0.0004000000189989805
1675359336.944543,45,0.00020000000949949026
1675359336.945626,46,0.00020000000949949026
1675359336.946865,47,0.0
1675359336.94806,48,0.0
1675359336.94921,49,0.0
1675359336.950345,50,0.0
1675359336.951506,51,0.0
1675359336.952629,52,0.0
1675359336.953765,53,0.0
1675359336.954899,54,0.0
1675359336.956062,55,0.0
1675359336.9572,56,0.0
1675359336.958327,57,0.0
1675359336.959475,58,0.0
1675359336.960582,59,0.0
1675359336.961546,60,0.0
1675359336.962509,61,0.0
1675359336.963542,62,0.0
1675359336.964537,63,0.0
1675359336.965486,64,0.0
1675359336.966448,65,0.0
1675359336.967445,66,0.0
1675359336.968422,67,0.0
1675359336.969388,68,0.0
1675359336.970353,69,0.0
1675359336.971357,70,0.0
1675359336.972327,71,0.0
1675359336.973288,72,0.0
1675359336.974277,73,0.0
1675359336.975266,74,0.0
1675359336.976241,75,0.0
1675359336.977216,76,0.0
1675359336.978204,77,0.0
1675359336.979188,78,0.0
1675359336.980167,79,0.0
1675359336.98115,80,0.0
1675359336.982129,81,0.0
1675359336.98327,82,0.0
1675359336.984262,83,0.0
1675359336.985244,84,0.0
1675359336.986412,85,0.0
1675359336.987688,86,0.0
1675359336.988699,87,0.0
1675359336.989844,88,0.0
1675359336.990807,89,0.0
1675359336.991804,90,0.0
1675359336.992779,91,0.0
1675359336.993755,92,0.0
1675359336.994717,93,0.0
1675359336.995715,94,0.0
1675359336.996694,95,0.0
1675359336.997939,96,0.0
1675359336.998981,97,0.0
1675359337.000015,98,0.0
1675359337.000974,99,0.0
1675359337.001953,100,0.0
1675359337.002935,101,0.0
1675359337.003917,102,0.0
1675359337.004883,103,0.0
1675359337.005841,104,0.0
1675359337.006805,105,0.0
1675359337.007806,106,0.0
1675359337.008773,107,0.0
1675359337.009751,108,0.0
1675359337.01072,109,0.0
1675359337.011713,110,0.0
1675359337.012673,111,0.0
1675359337.013643,112,0.0
1675359337.014609,113,0.0
1675359337.015595,114,0.0
1675359337.016568,115,0.0
1675359337.017555,116,0.0
1675359337.018515,117,0.0
1675359337.019512,118,0.0
1675359337.020481,119,0.0
1675359337.021445,120,0.0
1675359337.022428,121,0.0
1675359337.023411,122,0.0
1675359337.024383,123,0.0
1675359337.02535,124,0.0
1675359337.026315,125,0.0
1675359337.027332,126,0.0
1675359337.028361,127,0.0
1675359337.029356,128,0.0
1675359337.03032,129,0.0
1675359337.031316,130,0.0
1675359337.032288,131,0.0
1675359337.033245,132,0.0
1675359337.034213,133,0.0
1675359337.035202,134,0.0
1675359337.036184,135,0.0
1675359337.03715,136,0.0
1675359337.038112,137,0.0
1675359337.039096,138,0.0
1675359337.040078,139,0.0
1675359337.041047,140,0.0
1675359337.042014,141,0.0
1675359337.042987,142,0.0
1675359337.04399,143,0.0
1675359337.044968,144,0.0
1675359337.045946,145,0.0
1675359337.046907,146,0.0
1675359337.047909,147,0.0
1675359337.048893,148,0.0
1675359337.049869,149,0.0
1675359337.050828,150,0.0
1675359337.051837,151,0.0
1675359337.052816,152,0.0
1675359337.053783,153,0.0
1675359337.054754,154,0.0
1675359337.055745,155,0.0
1675359337.056727,156,0.0
1675359337.057698,157,0.0
1675359337.058662,158,0.0
1675359337.059648,159,0.0
1675359337.060627,160,0.0
1675359337.061586,161,0.0
1675359337.062556,162,0.0
1675359337.063552,163,0.0
1675359337.064537,164,0.0
1675359337.06551,165,0.0
1675359337.066476,166,0.0
1675359337.067463,167,0.0
1675359337.068445,168,0.0
1675359337.069401,169,0.0
1675359337.070359,170,0.0
1675359337.071357,171,0.0
1675359337.072324,172,0.0
1675359337.073282,173,0.0
1675359337.074247,174,0.0
1675359337.075236,175,0.0
1675359337.07623,176,0.0
1675359337.077206,177,0.0
1675359337.078169,178,0.0
1675359337.079156,179,0.0
1675359337.080151,180,0.0
1675359337.081126,181,0.0
1675359337.082109,182,0.0
1675359337.083097,183,0.0
1675359337.084108,184,0.0
1675359337.085097,185,0.0
1675359337.086177,186,0.0
1675359337.087404,187,0.0
1675359337.088433,188,0.0
1675359337.089642,189,0.0
1675359337.090659,190,0.0
1675359337.091727,191,0.0
1675359337.092906,192,0.0
1675359337.093884,193,0.0
1675359337.094861,194,0.0
1675359337.095871,195,0.0
1675359337.096839,196,0.0
1675359337.097974,197,0.0
1675359337.098957,198,0.0
1675359337.099999,199,0.0


==> csvs/lambda_min/m_32.csv <==
Wall time,Step,Value
1675359075.329397,0,1.0
1675359075.330847,1,0.9949000477790833
1675359075.331975,2,0.9443000555038452
1675359075.33299,3,0.8253000378608704
1675359075.333982,4,0.6470000147819519
1675359075.335002,5,0.4602000117301941
1675359075.336015,6,0.3061000108718872
1675359075.337008,7,0.18790000677108765
1675359075.337985,8,0.11070000380277634
1675359075.338967,9,0.06120000407099724
1675359075.339956,10,0.03220000118017197
1675359075.340939,11,0.017900001257658005
1675359075.341922,12,0.008799999952316284
1675359075.342899,13,0.004100000020116568
1675359075.343888,14,0.002199999988079071
1675359075.344876,15,0.0010999999940395355
1675359075.345856,16,0.0005000000237487257
1675359075.34683,17,0.0004000000189989805
1675359075.34787,18,0.0003000000142492354
1675359075.348858,19,0.00010000000474974513
1675359075.34984,20,0.00010000000474974513
1675359075.350816,21,0.0
1675359075.351812,22,0.0
1675359075.352796,23,0.0
1675359075.35378,24,0.0
1675359075.354761,25,0.0
1675359075.355782,26,0.0
1675359075.356763,27,0.0
1675359075.357748,28,0.0
1675359075.358715,29,0.0
1675359075.359717,30,0.0
1675359075.360711,31,0.0
1675359075.36169,32,0.0
1675359075.36267,33,0.0
1675359075.363664,34,0.0
1675359075.364648,35,0.0
1675359075.365656,36,0.0
1675359075.366629,37,0.0
1675359075.367607,38,0.0
1675359075.36859,39,0.0
1675359075.369547,40,0.0
1675359075.370488,41,0.0
1675359075.371468,42,0.0
1675359075.372458,43,0.0
1675359075.373447,44,0.0
1675359075.374431,45,0.0
1675359075.375426,46,0.0
1675359075.376419,47,0.0
1675359075.377407,48,0.0
1675359075.378606,49,0.0
1675359075.37982,50,0.0
1675359075.380814,51,0.0
1675359075.38182,52,0.0
1675359075.382805,53,0.0
1675359075.383813,54,0.0
1675359075.3848,55,0.0
1675359075.385799,56,0.0
1675359075.386784,57,0.0
1675359075.387868,58,0.0
1675359075.388942,59,0.0
1675359075.390009,60,0.0
1675359075.391016,61,0.0
1675359075.392086,62,0.0
1675359075.393167,63,0.0
1675359075.394151,64,0.0
1675359075.395145,65,0.0
1675359075.396212,66,0.0
1675359075.397214,67,0.0
1675359075.398215,68,0.0
1675359075.399224,69,0.0
1675359075.400224,70,0.0
1675359075.40122,71,0.0
1675359075.402219,72,0.0
1675359075.403226,73,0.0
1675359075.404215,74,0.0
1675359075.4052,75,0.0
1675359075.406189,76,0.0
1675359075.407183,77,0.0
1675359075.408167,78,0.0
1675359075.409149,79,0.0
1675359075.410138,80,0.0
1675359075.411124,81,0.0
1675359075.412119,82,0.0
1675359075.413104,83,0.0
1675359075.414083,84,0.0
1675359075.415071,85,0.0
1675359075.416064,86,0.0
1675359075.417059,87,0.0
1675359075.418039,88,0.0
1675359075.41904,89,0.0
1675359075.420041,90,0.0
1675359075.421027,91,0.0
1675359075.422008,92,0.0
1675359075.423001,93,0.0
1675359075.423987,94,0.0
1675359075.424977,95,0.0
1675359075.425965,96,0.0
1675359075.426971,97,0.0
1675359075.427967,98,0.0
1675359075.428955,99,0.0
1675359075.429938,100,0.0
1675359075.431073,101,0.0
1675359075.432067,102,0.0
1675359075.433051,103,0.0
1675359075.434026,104,0.0
1675359075.435028,105,0.0
1675359075.436019,106,0.0
1675359075.43701,107,0.0
1675359075.437995,108,0.0
1675359075.438985,109,0.0
1675359075.439984,110,0.0
1675359075.440969,111,0.0
1675359075.441916,112,0.0
1675359075.442854,113,0.0
1675359075.443868,114,0.0
1675359075.444861,115,0.0
1675359075.445799,116,0.0
1675359075.446745,117,0.0
1675359075.447711,118,0.0
1675359075.448653,119,0.0
1675359075.449594,120,0.0
1675359075.450548,121,0.0
1675359075.451525,122,0.0
1675359075.452474,123,0.0
1675359075.453421,124,0.0
1675359075.454372,125,0.0
1675359075.455319,126,0.0
1675359075.456279,127,0.0
1675359075.457219,128,0.0
1675359075.458162,129,0.0
1675359075.459111,130,0.0
1675359075.460068,131,0.0
1675359075.46102,132,0.0
1675359075.461964,133,0.0
1675359075.462907,134,0.0
1675359075.46387,135,0.0
1675359075.464817,136,0.0
1675359075.465763,137,0.0
1675359075.466696,138,0.0
1675359075.467656,139,0.0
1675359075.468616,140,0.0
1675359075.469564,141,0.0
1675359075.470506,142,0.0
1675359075.471464,143,0.0
1675359075.472413,144,0.0
1675359075.473355,145,0.0
1675359075.474296,146,0.0
1675359075.475249,147,0.0
1675359075.476203,148,0.0
1675359075.477152,149,0.0
1675359075.478101,150,0.0
1675359075.479052,151,0.0
1675359075.480225,152,0.0
1675359075.481216,153,0.0
1675359075.482165,154,0.0
1675359075.483125,155,0.0
1675359075.484123,156,0.0
1675359075.485325,157,0.0
1675359075.48651,158,0.0
1675359075.487471,159,0.0
1675359075.48846,160,0.0
1675359075.489452,161,0.0
1675359075.490438,162,0.0
1675359075.491475,163,0.0
1675359075.492552,164,0.0
1675359075.49376,165,0.0
1675359075.494776,166,0.0
1675359075.495781,167,0.0
1675359075.496771,168,0.0
1675359075.49775,169,0.0
1675359075.498721,170,0.0
1675359075.499709,171,0.0
1675359075.500708,172,0.0
1675359075.501666,173,0.0
1675359075.502615,174,0.0
1675359075.503586,175,0.0
1675359075.504546,176,0.0
1675359075.505502,177,0.0
1675359075.506452,178,0.0
1675359075.507402,179,0.0
1675359075.50835,180,0.0
1675359075.509295,181,0.0
1675359075.510239,182,0.0
1675359075.511198,183,0.0
1675359075.512167,184,0.0
1675359075.513152,185,0.0
1675359075.514107,186,0.0
1675359075.515055,187,0.0
1675359075.516051,188,0.0
1675359075.517029,189,0.0
1675359075.518009,190,0.0
1675359075.519004,191,0.0
1675359075.520002,192,0.0
1675359075.520992,193,0.0
1675359075.521974,194,0.0
1675359075.522957,195,0.0
1675359075.523946,196,0.0
1675359075.52493,197,0.0
1675359075.525904,198,0.0
1675359075.526888,199,0.0


==> csvs/lambda_min/m_512.csv <==
Wall time,Step,Value
1675359730.125002,0,1.0
1675359730.127814,1,1.0
1675359730.12924,2,1.0
1675359730.131232,3,0.9996000528335571
1675359730.132718,4,0.9976000189781189
1675359730.133874,5,0.9946000576019287
1675359730.135863,6,0.9896000623703003
1675359730.13714,7,0.98170006275177
1675359730.139102,8,0.9720000624656677
1675359730.140564,9,0.9594000577926636
1675359730.141567,10,0.9460000395774841
1675359730.14252,11,0.92930006980896
1675359730.143494,12,0.9101000428199768
1675359730.144446,13,0.8919000625610352
1675359730.145392,14,0.8705000281333923
1675359730.146354,15,0.8491000533103943
1675359730.147314,16,0.8229000568389893
1675359730.14829,17,0.7985000610351562
1675359730.149245,18,0.7718000411987305
1675359730.150201,19,0.7453000545501709
1675359730.151374,20,0.7175000309944153
1675359730.152345,21,0.6875000596046448
1675359730.153314,22,0.651900053024292
1675359730.154279,23,0.6135000586509705
1675359730.155256,24,0.5751000046730042
1675359730.156234,25,0.5302000045776367
1675359730.157207,26,0.48580002784729004
1675359730.158167,27,0.43950003385543823
1675359730.159147,28,0.3898000121116638
1675359730.160124,29,0.3354000151157379
1675359730.16108,30,0.2851000130176544
1675359730.162053,31,0.23440000414848328
1675359730.163022,32,0.18630000948905945
1675359730.164011,33,0.1462000012397766
1675359730.164982,34,0.11270000785589218
1675359730.166129,35,0.08300000429153442
1675359730.16708,36,0.06110000237822533
1675359730.16805,37,0.04150000214576721
1675359730.169006,38,0.028700001537799835
1675359730.169961,39,0.019200000911951065
1675359730.17091,40,0.01100000087171793
1675359730.17188,41,0.007200000341981649
1675359730.172839,42,0.004000000189989805
1675359730.173793,43,0.002300000051036477
1675359730.174744,44,0.0014000000664964318
1675359730.175721,45,0.0009000000427477062
1675359730.176673,46,0.0003000000142492354
1675359730.177621,47,0.0003000000142492354
1675359730.178567,48,0.00020000000949949026
1675359730.179532,49,0.00020000000949949026
1675359730.180483,50,0.00010000000474974513
1675359730.181432,51,0.00010000000474974513
1675359730.182379,52,0.00010000000474974513
1675359730.183342,53,0.00010000000474974513
1675359730.184292,54,0.0
1675359730.185246,55,0.0
1675359730.18619,56,0.0
1675359730.187153,57,0.0
1675359730.188118,58,0.0
1675359730.189069,59,0.0
1675359730.190026,60,0.0
1675359730.190978,61,0.0
1675359730.191934,62,0.0
1675359730.192876,63,0.0
1675359730.193824,64,0.0
1675359730.194769,65,0.0
1675359730.19574,66,0.0
1675359730.196685,67,0.0
1675359730.197633,68,0.0
1675359730.198593,69,0.0
1675359730.199568,70,0.0
1675359730.200512,71,0.0
1675359730.20146,72,0.0
1675359730.20242,73,0.0
1675359730.203385,74,0.0
1675359730.204362,75,0.0
1675359730.205306,76,0.0
1675359730.206261,77,0.0
1675359730.207228,78,0.0
1675359730.208196,79,0.0
1675359730.209137,80,0.0
1675359730.210087,81,0.0
1675359730.211048,82,0.0
1675359730.212011,83,0.0
1675359730.212961,84,0.0
1675359730.213931,85,0.0
1675359730.214877,86,0.0
1675359730.215867,87,0.0
1675359730.216818,88,0.0
1675359730.21777,89,0.0
1675359730.21872,90,0.0
1675359730.219692,91,0.0
1675359730.220647,92,0.0
1675359730.221586,93,0.0
1675359730.222523,94,0.0
1675359730.223479,95,0.0
1675359730.224427,96,0.0
1675359730.225383,97,0.0
1675359730.226473,98,0.0
1675359730.227426,99,0.0
1675359730.228377,100,0.0
1675359730.229332,101,0.0
1675359730.230277,102,0.0
1675359730.231229,103,0.0
1675359730.232187,104,0.0
1675359730.233135,105,0.0
1675359730.234083,106,0.0
1675359730.235034,107,0.0
1675359730.236003,108,0.0
1675359730.236959,109,0.0
1675359730.237902,110,0.0
1675359730.238838,111,0.0
1675359730.239814,112,0.0
1675359730.240767,113,0.0
1675359730.24171,114,0.0
1675359730.242648,115,0.0
1675359730.243609,116,0.0
1675359730.244566,117,0.0
1675359730.245523,118,0.0
1675359730.246472,119,0.0
1675359730.247442,120,0.0
1675359730.248402,121,0.0
1675359730.249357,122,0.0
1675359730.250302,123,0.0
1675359730.251257,124,0.0
1675359730.252217,125,0.0
1675359730.253167,126,0.0
1675359730.254116,127,0.0
1675359730.255067,128,0.0
1675359730.256033,129,0.0
1675359730.256988,130,0.0
1675359730.257935,131,0.0
1675359730.258873,132,0.0
1675359730.259833,133,0.0
1675359730.260781,134,0.0
1675359730.261738,135,0.0
1675359730.262683,136,0.0
1675359730.263645,137,0.0
1675359730.264592,138,0.0
1675359730.265533,139,0.0
1675359730.266676,140,0.0
1675359730.267667,141,0.0
1675359730.268633,142,0.0
1675359730.269592,143,0.0
1675359730.270549,144,0.0
1675359730.27153,145,0.0
1675359730.272689,146,0.0
1675359730.273647,147,0.0
1675359730.274602,148,0.0
1675359730.275577,149,0.0
1675359730.276543,150,0.0
1675359730.277501,151,0.0
1675359730.27846,152,0.0
1675359730.279446,153,0.0
1675359730.280411,154,0.0
1675359730.281371,155,0.0
1675359730.282343,156,0.0
1675359730.283337,157,0.0
1675359730.284302,158,0.0
1675359730.285261,159,0.0
1675359730.286226,160,0.0
1675359730.287205,161,0.0
1675359730.288171,162,0.0
1675359730.289129,163,0.0
1675359730.290088,164,0.0
1675359730.291083,165,0.0
1675359730.292167,166,0.0
1675359730.293229,167,0.0
1675359730.294221,168,0.0
1675359730.295193,169,0.0
1675359730.296155,170,0.0
1675359730.297114,171,0.0
1675359730.298076,172,0.0
1675359730.299048,173,0.0
1675359730.300019,174,0.0
1675359730.300979,175,0.0
1675359730.301928,176,0.0
1675359730.302898,177,0.0
1675359730.303901,178,0.0
1675359730.304854,179,0.0
1675359730.305808,180,0.0
1675359730.306763,181,0.0
1675359730.307761,182,0.0
1675359730.308728,183,0.0
1675359730.309686,184,0.0
1675359730.310645,185,0.0
1675359730.311627,186,0.0
1675359730.312585,187,0.0
1675359730.31354,188,0.0
1675359730.31449,189,0.0
1675359730.315466,190,0.0
1675359730.31643,191,0.0
1675359730.317398,192,0.0
1675359730.31835,193,0.0
1675359730.319321,194,0.0
1675359730.320293,195,0.0
1675359730.321244,196,0.0
1675359730.322204,197,0.0
1675359730.323172,198,0.0
1675359730.32415,199,0.0


==> csvs/lambda_min/m_64.csv <==
Wall time,Step,Value
1675359102.442262,0,1.0
1675359102.443808,1,1.0
1675359102.444817,2,0.999000072479248
1675359102.44575,3,0.9947000741958618
1675359102.446689,4,0.9839000701904297
1675359102.447641,5,0.9659000635147095
1675359102.448547,6,0.9414000511169434
1675359102.44947,7,0.9075000286102295
1675359102.450394,8,0.8633000254631042
1675359102.451338,9,0.8069000244140625
1675359102.452235,10,0.7386000156402588
1675359102.45314,11,0.6571000218391418
1675359102.454028,12,0.5671000480651855
1675359102.454909,13,0.46810001134872437
1675359102.455841,14,0.37790000438690186
1675359102.456731,15,0.29180002212524414
1675359102.457625,16,0.22110001742839813
1675359102.458518,17,0.15650001168251038
1675359102.459442,18,0.11100000888109207
1675359102.460334,19,0.07730000466108322
1675359102.461221,20,0.05130000412464142
1675359102.462114,21,0.03100000135600567
1675359102.463019,22,0.01759999990463257
1675359102.46393,23,0.010000000707805157
1675359102.464821,24,0.006000000052154064
1675359102.465711,25,0.0037000002339482307
1675359102.466612,26,0.0018000000854954123
1675359102.467543,27,0.0010000000474974513
1675359102.468453,28,0.0006000000284984708
1675359102.469351,29,0.00010000000474974513
1675359102.470252,30,0.00010000000474974513
1675359102.471175,31,0.0
1675359102.472297,32,0.0
1675359102.473378,33,0.0
1675359102.474269,34,0.0
1675359102.475187,35,0.0
1675359102.476095,36,0.0
1675359102.476992,37,0.0
1675359102.477887,38,0.0
1675359102.47878,39,0.0
1675359102.479724,40,0.0
1675359102.480643,41,0.0
1675359102.481534,42,0.0
1675359102.482429,43,0.0
1675359102.483379,44,0.0
1675359102.484275,45,0.0
1675359102.485168,46,0.0
1675359102.486061,47,0.0
1675359102.48696,48,0.0
1675359102.487867,49,0.0
1675359102.488764,50,0.0
1675359102.489665,51,0.0
1675359102.490553,52,0.0
1675359102.491481,53,0.0
1675359102.492694,54,0.0
1675359102.493815,55,0.0
1675359102.495341,56,0.0
1675359102.496447,57,0.0
1675359102.497516,58,0.0
1675359102.498811,59,0.0
1675359102.500672,60,0.0
1675359102.502482,61,0.0
1675359102.503823,62,0.0
1675359102.504727,63,0.0
1675359102.505629,64,0.0
1675359102.506527,65,0.0
1675359102.507451,66,0.0
1675359102.508359,67,0.0
1675359102.50926,68,0.0
1675359102.510168,69,0.0
1675359102.511111,70,0.0
1675359102.512036,71,0.0
1675359102.512951,72,0.0
1675359102.513877,73,0.0
1675359102.514783,74,0.0
1675359102.515732,75,0.0
1675359102.516638,76,0.0
1675359102.517542,77,0.0
1675359102.518446,78,0.0
1675359102.519372,79,0.0
1675359102.520284,80,0.0
1675359102.521185,81,0.0
1675359102.522093,82,0.0
1675359102.52301,83,0.0
1675359102.52393,84,0.0
1675359102.524835,85,0.0
1675359102.525757,86,0.0
1675359102.526679,87,0.0
1675359102.527611,88,0.0
1675359102.528529,89,0.0
1675359102.529443,90,0.0
1675359102.530354,91,0.0
1675359102.531282,92,0.0
1675359102.532202,93,0.0
1675359102.533109,94,0.0
1675359102.534019,95,0.0
1675359102.534933,96,0.0
1675359102.535867,97,0.0
1675359102.536779,98,0.0
1675359102.537688,99,0.0
1675359102.53859,100,0.0
1675359102.539533,101,0.0
1675359102.540444,102,0.0
1675359102.541362,103,0.0
1675359102.542261,104,0.0
1675359102.543193,105,0.0
1675359102.544299,106,0.0
1675359102.54523,107,0.0
1675359102.546141,108,0.0
1675359102.547075,109,0.0
1675359102.547994,110,0.0
1675359102.548894,111,0.0
1675359102.549808,112,0.0
1675359102.550711,113,0.0
1675359102.551654,114,0.0
1675359102.552557,115,0.0
1675359102.553468,116,0.0
1675359102.554383,117,0.0
1675359102.555317,118,0.0
1675359102.556235,119,0.0
1675359102.557148,120,0.0
1675359102.55807,121,0.0
1675359102.559004,122,0.0
1675359102.559935,123,0.0
1675359102.560836,124,0.0
1675359102.561739,125,0.0
1675359102.562646,126,0.0
1675359102.563582,127,0.0
1675359102.564486,128,0.0
1675359102.565394,129,0.0
1675359102.566302,130,0.0
1675359102.567232,131,0.0
1675359102.568151,132,0.0
1675359102.569052,133,0.0
1675359102.569964,134,0.0
1675359102.570872,135,0.0
1675359102.571848,136,0.0
1675359102.572754,137,0.0
1675359102.573664,138,0.0
1675359102.574571,139,0.0
1675359102.575518,140,0.0
1675359102.576427,141,0.0
1675359102.577334,142,0.0
1675359102.578242,143,0.0
1675359102.57918,144,0.0
1675359102.580101,145,0.0
1675359102.581025,146,0.0
1675359102.58193,147,0.0
1675359102.582838,148,0.0
1675359102.583794,149,0.0
1675359102.584708,150,0.0
1675359102.585611,151,0.0
1675359102.586522,152,0.0
1675359102.587479,153,0.0
1675359102.588387,154,0.0
1675359102.589296,155,0.0
1675359102.590207,156,0.0
1675359102.591156,157,0.0
1675359102.592092,158,0.0
1675359102.592996,159,0.0
1675359102.593901,160,0.0
1675359102.595028,161,0.0
1675359102.595956,162,0.0
1675359102.597037,163,0.0
1675359102.597943,164,0.0
1675359102.598849,165,0.0
1675359102.599801,166,0.0
1675359102.600711,167,0.0
1675359102.601619,168,0.0
1675359102.602525,169,0.0
1675359102.603484,170,0.0
1675359102.604403,171,0.0
1675359102.605315,172,0.0
1675359102.606221,173,0.0
1675359102.607153,174,0.0
1675359102.608076,175,0.0
1675359102.60898,176,0.0
1675359102.609885,177,0.0
1675359102.610797,178,0.0
1675359102.611732,179,0.0
1675359102.612643,180,0.0
1675359102.613556,181,0.0
1675359102.614469,182,0.0
1675359102.615405,183,0.0
1675359102.616312,184,0.0
1675359102.617214,185,0.0
1675359102.618108,186,0.0
1675359102.619024,187,0.0
1675359102.619947,188,0.0
1675359102.62085,189,0.0
1675359102.621761,190,0.0
1675359102.622661,191,0.0
1675359102.6236,192,0.0
1675359102.624508,193,0.0
1675359102.625409,194,0.0
1675359102.62632,195,0.0
1675359102.627253,196,0.0
1675359102.628173,197,0.0
1675359102.629084,198,0.0
1675359102.629999,199,0.0


==> csvs/lambda_min/m_8.csv <==
Wall time,Step,Value
1675359025.209079,0,1.0
1675359025.21082,1,0.0
1675359025.212042,2,0.0
1675359025.213111,3,0.0
1675359025.214167,4,0.0
1675359025.215252,5,0.0
1675359025.21628,6,0.0
1675359025.217293,7,0.0
1675359025.218318,8,0.0
1675359025.219379,9,0.0
1675359025.220404,10,0.0
1675359025.221435,11,0.0
1675359025.22246,12,0.0
1675359025.223523,13,0.0
1675359025.224551,14,0.0
1675359025.225578,15,0.0
1675359025.226592,16,0.0
1675359025.227627,17,0.0
1675359025.228663,18,0.0
1675359025.229685,19,0.0
1675359025.230692,20,0.0
1675359025.231743,21,0.0
1675359025.232772,22,0.0
1675359025.233789,23,0.0
1675359025.234798,24,0.0
1675359025.235865,25,0.0
1675359025.236922,26,0.0
1675359025.237951,27,0.0
1675359025.238977,28,0.0
1675359025.240012,29,0.0
1675359025.241041,30,0.0
1675359025.242059,31,0.0
1675359025.243082,32,0.0
1675359025.244117,33,0.0
1675359025.24514,34,0.0
1675359025.246173,35,0.0
1675359025.24721,36,0.0
1675359025.248237,37,0.0
1675359025.249285,38,0.0
1675359025.250305,39,0.0
1675359025.251349,40,0.0
1675359025.252366,41,0.0
1675359025.253381,42,0.0
1675359025.254384,43,0.0
1675359025.255406,44,0.0
1675359025.25641,45,0.0
1675359025.257414,46,0.0
1675359025.258411,47,0.0
1675359025.259434,48,0.0
1675359025.260444,49,0.0
1675359025.261462,50,0.0
1675359025.262468,51,0.0
1675359025.263499,52,0.0
1675359025.264505,53,0.0
1675359025.265512,54,0.0
1675359025.266503,55,0.0
1675359025.267521,56,0.0
1675359025.268523,57,0.0
1675359025.269521,58,0.0
1675359025.270529,59,0.0
1675359025.271544,60,0.0
1675359025.272554,61,0.0
1675359025.273579,62,0.0
1675359025.274577,63,0.0
1675359025.27561,64,0.0
1675359025.276625,65,0.0
1675359025.277633,66,0.0
1675359025.278647,67,0.0
1675359025.279662,68,0.0
1675359025.280657,69,0.0
1675359025.281657,70,0.0
1675359025.28265,71,0.0
1675359025.283679,72,0.0
1675359025.284704,73,0.0
1675359025.285728,74,0.0
1675359025.286728,75,0.0
1675359025.287771,76,0.0
1675359025.288793,77,0.0
1675359025.289805,78,0.0
1675359025.290806,79,0.0
1675359025.291837,80,0.0
1675359025.292976,81,0.0
1675359025.293932,82,0.0
1675359025.294896,83,0.0
1675359025.295892,84,0.0
1675359025.296855,85,0.0
1675359025.297816,86,0.0
1675359025.29877,87,0.0
1675359025.29975,88,0.0
1675359025.300736,89,0.0
1675359025.301724,90,0.0
1675359025.302694,91,0.0
1675359025.303693,92,0.0
1675359025.304659,93,0.0
1675359025.305607,94,0.0
1675359025.306558,95,0.0
1675359025.307531,96,0.0
1675359025.308488,97,0.0
1675359025.309462,98,0.0
1675359025.310591,99,0.0
1675359025.311563,100,0.0
1675359025.312516,101,0.0
1675359025.313471,102,0.0
1675359025.314427,103,0.0
1675359025.315395,104,0.0
1675359025.316358,105,0.0
1675359025.317312,106,0.0
1675359025.318269,107,0.0
1675359025.319251,108,0.0
1675359025.320219,109,0.0
1675359025.321183,110,0.0
1675359025.322152,111,0.0
1675359025.323136,112,0.0
1675359025.324096,113,0.0
1675359025.325052,114,0.0
1675359025.325995,115,0.0
1675359025.326958,116,0.0
1675359025.327935,117,0.0
1675359025.328909,118,0.0
1675359025.329863,119,0.0
1675359025.330818,120,0.0
1675359025.331809,121,0.0
1675359025.332765,122,0.0
1675359025.333736,123,0.0
1675359025.33469,124,0.0
1675359025.335677,125,0.0
1675359025.336649,126,0.0
1675359025.33761,127,0.0
1675359025.33857,128,0.0
1675359025.339554,129,0.0
1675359025.340515,130,0.0
1675359025.341474,131,0.0
1675359025.342453,132,0.0
1675359025.343441,133,0.0
1675359025.344412,134,0.0
1675359025.345382,135,0.0
1675359025.346387,136,0.0
1675359025.347383,137,0.0
1675359025.348362,138,0.0
1675359025.349338,139,0.0
1675359025.350313,140,0.0
1675359025.351294,141,0.0
1675359025.352277,142,0.0
1675359025.35326,143,0.0
1675359025.354236,144,0.0
1675359025.355223,145,0.0
1675359025.356207,146,0.0
1675359025.35718,147,0.0
1675359025.358177,148,0.0
1675359025.359169,149,0.0
1675359025.360143,150,0.0
1675359025.361119,151,0.0
1675359025.362106,152,0.0
1675359025.363102,153,0.0
1675359025.364082,154,0.0
1675359025.365072,155,0.0
1675359025.366038,156,0.0
1675359025.367019,157,0.0
1675359025.368002,158,0.0
1675359025.368966,159,0.0
1675359025.369945,160,0.0
1675359025.370951,161,0.0
1675359025.371947,162,0.0
1675359025.372926,163,0.0
1675359025.373898,164,0.0
1675359025.374868,165,0.0
1675359025.375882,166,0.0
1675359025.37687,167,0.0
1675359025.377859,168,0.0
1675359025.378832,169,0.0
1675359025.379828,170,0.0
1675359025.38081,171,0.0
1675359025.381786,172,0.0
1675359025.382782,173,0.0
1675359025.383781,174,0.0
1675359025.384763,175,0.0
1675359025.385732,176,0.0
1675359025.386706,177,0.0
1675359025.387711,178,0.0
1675359025.38869,179,0.0
1675359025.389664,180,0.0
1675359025.390646,181,0.0
1675359025.391656,182,0.0
1675359025.392633,183,0.0
1675359025.393824,184,0.0
1675359025.39486,185,0.0
1675359025.395947,186,0.0
1675359025.39698,187,0.0
1675359025.398,188,0.0
1675359025.399036,189,0.0
1675359025.40007,190,0.0
1675359025.401465,191,0.0
1675359025.402471,192,0.0
1675359025.403516,193,0.0
1675359025.404526,194,0.0
1675359025.405536,195,0.0
1675359025.406546,196,0.0
1675359025.40757,197,0.0
1675359025.408601,198,0.0
1675359025.409614,199,0.0


==> csvs/lazy_training/m_128.csv <==
Wall time,Step,Value
1675442297.108057,0,94.56520080566406
1675442297.116704,1,182.11769104003906
1675442297.123985,2,273.0709533691406
1675442297.131198,3,209.56536865234375
1675442297.138332,4,131.93760681152344
1675442297.145433,5,65.30935668945312
1675442297.152493,6,21.65445327758789
1675442297.159637,7,7.988062381744385
1675442297.166964,8,3.5948572158813477
1675442297.174441,9,2.910989284515381
1675442297.182021,10,2.8004791736602783
1675442297.189632,11,2.78288197517395
1675442297.197197,12,2.6486165523529053
1675442297.204852,13,2.5651042461395264
1675442297.21247,14,2.4717674255371094
1675442297.220223,15,2.3823797702789307
1675442297.227849,16,2.326397657394409
1675442297.235401,17,2.232124090194702
1675442297.242927,18,2.1727616786956787
1675442297.250835,19,2.109882354736328
1675442297.258404,20,2.0638644695281982
1675442297.265867,21,1.9986869096755981
1675442297.27331,22,1.9370907545089722
1675442297.280774,23,1.891835331916809
1675442297.2883,24,1.8213623762130737
1675442297.295759,25,1.7808051109313965
1675442297.303308,26,1.730900526046753
1675442297.310777,27,1.679134488105774
1675442297.318258,28,1.6354742050170898
1675442297.325854,29,1.5915337800979614
1675442297.333231,30,1.5437541007995605
1675442297.340853,31,1.5008289813995361
1675442297.348866,32,1.4661129713058472
1675442297.356416,33,1.43044912815094
1675442297.364094,34,1.4023022651672363
1675442297.3717,35,1.3686269521713257
1675442297.380961,36,1.3350878953933716
1675442297.389538,37,1.2953866720199585
1675442297.396737,38,1.2653849124908447
1675442297.403933,39,1.236663579940796
1675442297.411142,40,1.189134955406189
1675442297.41826,41,1.1725050210952759
1675442297.42539,42,1.1444326639175415
1675442297.432761,43,1.109131932258606
1675442297.440001,44,1.0953060388565063
1675442297.447561,45,1.0626059770584106
1675442297.454738,46,1.0446739196777344
1675442297.4618,47,1.0245250463485718
1675442297.468871,48,1.0063841342926025
1675442297.476006,49,0.9870108366012573
1675442297.483365,50,0.9490513205528259
1675442297.490961,51,0.946496844291687
1675442297.49836,52,0.9139819145202637
1675442297.50577,53,0.9040342569351196
1675442297.51321,54,0.8805646300315857
1675442297.520647,55,0.8713911175727844
1675442297.528093,56,0.8543246388435364
1675442297.535664,57,0.826740562915802
1675442297.543113,58,0.8240463733673096
1675442297.550479,59,0.7958018183708191
1675442297.558022,60,0.7857683897018433
1675442297.565518,61,0.7657943367958069
1675442297.573046,62,0.7548699975013733
1675442297.580546,63,0.7439978718757629
1675442297.588009,64,0.7357257604598999
1675442297.595486,65,0.7158531546592712
1675442297.602906,66,0.7058035135269165
1675442297.610723,67,0.6897076368331909
1675442297.618051,68,0.6793797016143799
1675442297.625381,69,0.671313464641571
1675442297.632728,70,0.6575796604156494
1675442297.640184,71,0.6488622426986694
1675442297.647553,72,0.6442203521728516
1675442297.654942,73,0.6294280886650085
1675442297.662373,74,0.618901789188385
1675442297.669861,75,0.6103464365005493
1675442297.677331,76,0.5930631756782532
1675442297.684685,77,0.5883454084396362
1675442297.692089,78,0.5887804627418518
1675442297.699458,79,0.5751932263374329
1675442297.706813,80,0.5602816939353943
1675442297.714592,81,0.5690194368362427
1675442297.722261,82,0.5575584173202515
1675442297.729732,83,0.5389246344566345
1675442297.737217,84,0.5348485112190247
1675442297.744808,85,0.5334108471870422
1675442297.752201,86,0.5163110494613647
1675442297.759511,87,0.521628737449646
1675442297.76679,88,0.5024995803833008
1675442297.774115,89,0.49570050835609436
1675442297.781487,90,0.4883266091346741
1675442297.788864,91,0.48955458402633667
1675442297.796384,92,0.47891780734062195
1675442297.803729,93,0.4887482225894928
1675442297.811084,94,0.47150543332099915
1675442297.818529,95,0.45934003591537476
1675442297.826089,96,0.4669014513492584
1675442297.8337,97,0.4610143303871155
1675442297.841324,98,0.4472360908985138
1675442297.849233,99,0.44926947355270386


==> csvs/lazy_training/m_16.csv <==
Wall time,Step,Value
1675442244.460568,0,842.6124877929688
1675442244.469899,1,1391.3040771484375
1675442244.477414,2,1236.842529296875
1675442244.484885,3,574.6744384765625
1675442244.492329,4,270.84112548828125
1675442244.499856,5,124.47867584228516
1675442244.507524,6,77.10355377197266
1675442244.515286,7,37.62509536743164
1675442244.52303,8,21.573558807373047
1675442244.530763,9,17.091978073120117
1675442244.538541,10,27.606903076171875
1675442244.546248,11,17.36717414855957
1675442244.55393,12,14.337546348571777
1675442244.561627,13,16.420368194580078
1675442244.569333,14,14.234447479248047
1675442244.57719,15,11.780057907104492
1675442244.584901,16,13.880732536315918
1675442244.592585,17,20.972633361816406
1675442244.600207,18,14.54171371459961
1675442244.608004,19,16.144956588745117
1675442244.615696,20,10.4783935546875
1675442244.623319,21,17.831573486328125
1675442244.630882,22,9.686751365661621
1675442244.638525,23,11.04719066619873
1675442244.646159,24,10.875746726989746
1675442244.653759,25,15.15857982635498
1675442244.661368,26,15.162543296813965
1675442244.669002,27,14.095355987548828
1675442244.676603,28,10.662353515625
1675442244.684374,29,13.419062614440918
1675442244.692011,30,9.778230667114258
1675442244.699603,31,11.576679229736328
1675442244.707226,32,8.872279167175293
1675442244.714821,33,9.64518928527832
1675442244.722436,34,16.95046043395996
1675442244.730059,35,8.734464645385742
1675442244.737613,36,7.335933685302734
1675442244.745252,37,8.78559398651123
1675442244.752837,38,6.389135837554932
1675442244.76049,39,5.023078918457031
1675442244.768157,40,7.702841758728027
1675442244.775777,41,9.664922714233398
1675442244.783437,42,6.243594169616699
1675442244.791165,43,5.4190239906311035
1675442244.798722,44,6.072660446166992
1675442244.806297,45,8.432130813598633
1675442244.813879,46,10.562801361083984
1675442244.821478,47,8.624703407287598
1675442244.829124,48,8.918917655944824
1675442244.836746,49,7.327383995056152
1675442244.844338,50,4.670711040496826
1675442244.851925,51,6.301409721374512
1675442244.859538,52,6.839567184448242
1675442244.867114,53,5.550669193267822
1675442244.874701,54,7.415596961975098
1675442244.882318,55,5.598001956939697
1675442244.889905,56,5.340886116027832
1675442244.897658,57,3.9320127964019775
1675442244.905254,58,4.753464698791504
1675442244.912832,59,6.524570941925049
1675442244.920414,60,6.621246814727783
1675442244.927992,61,14.69660472869873
1675442244.935587,62,4.902798652648926
1675442244.943125,63,4.2798027992248535
1675442244.950742,64,4.728156089782715
1675442244.958308,65,4.743614196777344
1675442244.96608,66,4.897828578948975
1675442244.973754,67,4.746527671813965
1675442244.981364,68,4.473993301391602
1675442244.989022,69,5.025027275085449
1675442244.996656,70,6.90234375
1675442245.00443,71,4.027053356170654
1675442245.012077,72,4.120277404785156
1675442245.019705,73,5.358909606933594
1675442245.027365,74,5.78715181350708
1675442245.034989,75,6.310111045837402
1675442245.042573,76,4.212452411651611
1675442245.052269,77,3.211808443069458
1675442245.061199,78,3.9395322799682617
1675442245.068562,79,4.212761878967285
1675442245.076061,80,3.952954053878784
1675442245.083355,81,5.162476539611816
1675442245.091187,82,7.21359920501709
1675442245.100906,83,6.674960136413574
1675442245.108411,84,5.413585186004639
1675442245.115751,85,4.633455276489258
1675442245.123082,86,4.907454490661621
1675442245.130434,87,4.930093288421631
1675442245.137825,88,5.417778015136719
1675442245.145222,89,4.163960933685303
1675442245.152597,90,3.3569462299346924
1675442245.159945,91,3.121596574783325
1675442245.167265,92,3.2561216354370117
1675442245.174531,93,3.241091728210449
1675442245.181801,94,5.072214603424072
1675442245.189068,95,4.572239398956299
1675442245.196304,96,5.835468769073486
1675442245.203573,97,5.5060648918151855
1675442245.210956,98,4.259417533874512
1675442245.218242,99,4.076078414916992


==> csvs/lazy_training/m_256.csv <==
Wall time,Step,Value
1675442354.844159,0,46.725868225097656
1675442354.852863,1,91.89730072021484
1675442354.859968,2,138.47854614257812
1675442354.866992,3,114.86898040771484
1675442354.874006,4,71.77791595458984
1675442354.880975,5,37.61088180541992
1675442354.887979,6,14.981354713439941
1675442354.89503,7,4.660123348236084
1675442354.902306,8,1.5979104042053223
1675442354.909418,9,1.3829745054244995
1675442354.91657,10,1.3199360370635986
1675442354.923881,11,1.2840821743011475
1675442354.930936,12,1.2419365644454956
1675442354.937975,13,1.1949222087860107
1675442354.94504,14,1.1526877880096436
1675442354.952068,15,1.1123125553131104
1675442354.959237,16,1.0829123258590698
1675442354.966267,17,1.0446796417236328
1675442354.973302,18,1.0075315237045288
1675442354.980337,19,0.9715253710746765
1675442354.987367,20,0.9447932243347168
1675442354.994364,21,0.9056320786476135
1675442355.001406,22,0.886246919631958
1675442355.008437,23,0.8566036224365234
1675442355.015504,24,0.8306699395179749
1675442355.022811,25,0.8083529472351074
1675442355.029926,26,0.7756972312927246
1675442355.037228,27,0.7587209939956665
1675442355.04431,28,0.735318124294281
1675442355.051607,29,0.7141433358192444
1675442355.058832,30,0.6947144865989685
1675442355.066022,31,0.6749402284622192
1675442355.073067,32,0.658439040184021
1675442355.080072,33,0.6385918855667114
1675442355.087091,34,0.6174094080924988
1675442355.094095,35,0.607370913028717
1675442355.101107,36,0.587899923324585
1675442355.108136,37,0.5714989900588989
1675442355.11512,38,0.5518954992294312
1675442355.122137,39,0.5401918888092041
1675442355.129198,40,0.5265042781829834
1675442355.13621,41,0.513693630695343
1675442355.143199,42,0.5045362710952759
1675442355.15017,43,0.4962649345397949
1675442355.157364,44,0.48037633299827576
1675442355.164401,45,0.47422510385513306
1675442355.171589,46,0.4606417417526245
1675442355.178634,47,0.44794559478759766
1675442355.18619,48,0.43261078000068665
1675442355.193223,49,0.424447625875473
1675442355.20019,50,0.4185466170310974
1675442355.207148,51,0.4076479375362396
1675442355.214118,52,0.3999391198158264
1675442355.2211,53,0.3861820101737976
1675442355.228087,54,0.3854946494102478
1675442355.23504,55,0.37411314249038696
1675442355.241984,56,0.37108272314071655
1675442355.248944,57,0.359993040561676
1675442355.255918,58,0.35749679803848267
1675442355.262875,59,0.35301584005355835
1675442355.269885,60,0.3451779782772064
1675442355.277003,61,0.3506781756877899
1675442355.284023,62,0.33379364013671875
1675442355.291255,63,0.32271596789360046
1675442355.2983,64,0.3197896182537079
1675442355.305578,65,0.314843088388443
1675442355.312584,66,0.3073742389678955
1675442355.3196,67,0.30891886353492737
1675442355.326587,68,0.30358684062957764
1675442355.333623,69,0.2948366105556488
1675442355.340639,70,0.2935711145401001
1675442355.348073,71,0.2934081554412842
1675442355.355121,72,0.28731897473335266
1675442355.362176,73,0.2812426686286926
1675442355.369254,74,0.2788386046886444
1675442355.376327,75,0.2716277241706848
1675442355.383644,76,0.2683620750904083
1675442355.390779,77,0.26491865515708923
1675442355.397934,78,0.26387110352516174
1675442355.405236,79,0.258850634098053
1675442355.41235,80,0.26146018505096436
1675442355.419454,81,0.251310259103775
1675442355.426512,82,0.24847108125686646
1675442355.43357,83,0.25071462988853455
1675442355.44067,84,0.24822312593460083
1675442355.447747,85,0.2442246973514557
1675442355.4548,86,0.23938094079494476
1675442355.461873,87,0.23518317937850952
1675442355.468939,88,0.23811088502407074
1675442355.475998,89,0.23782344162464142
1675442355.483056,90,0.23388667404651642
1675442355.490256,91,0.2279742807149887
1675442355.497231,92,0.231527641415596
1675442355.504443,93,0.2244422882795334
1675442355.511607,94,0.2298310101032257
1675442355.518593,95,0.22377358376979828
1675442355.525621,96,0.22055116295814514
1675442355.532671,97,0.22258178889751434
1675442355.540074,98,0.21960696578025818
1675442355.547067,99,0.2113073319196701


==> csvs/lazy_training/m_32.csv <==
Wall time,Step,Value
1675442260.159157,0,359.575927734375
1675442260.168389,1,740.9288330078125
1675442260.175734,2,865.1672973632812
1675442260.18294,3,500.5724792480469
1675442260.190122,4,244.3591766357422
1675442260.197296,5,93.46297454833984
1675442260.204435,6,32.58900451660156
1675442260.211615,7,15.383808135986328
1675442260.218715,8,8.78297233581543
1675442260.225827,9,6.922188758850098
1675442260.232868,10,8.71649169921875
1675442260.239913,11,8.195878982543945
1675442260.246994,12,8.337872505187988
1675442260.254087,13,6.2544989585876465
1675442260.261168,14,6.661036014556885
1675442260.268513,15,6.154106140136719
1675442260.279615,16,5.980535984039307
1675442260.28681,17,5.578754901885986
1675442260.293961,18,5.130393981933594
1675442260.30108,19,5.308398246765137
1675442260.308149,20,5.789439678192139
1675442260.315166,21,5.85068941116333
1675442260.322178,22,5.231783390045166
1675442260.329209,23,4.664237022399902
1675442260.336318,24,4.56911563873291
1675442260.34342,25,4.885444641113281
1675442260.350476,26,5.024367809295654
1675442260.357545,27,4.747254371643066
1675442260.364573,28,4.2441864013671875
1675442260.371767,29,4.674042224884033
1675442260.378773,30,4.451832294464111
1675442260.385998,31,4.051379203796387
1675442260.393707,32,6.40153169631958
1675442260.401112,33,4.201809406280518
1675442260.408052,34,4.481675148010254
1675442260.415004,35,3.9506301879882812
1675442260.421943,36,4.3934526443481445
1675442260.4289,37,4.51306676864624
1675442260.439947,38,4.736176013946533
1675442260.446916,39,3.658841133117676
1675442260.453974,40,3.9003746509552
1675442260.460957,41,4.080849647521973
1675442260.467917,42,3.7156779766082764
1675442260.475014,43,4.825686454772949
1675442260.481983,44,4.156388282775879
1675442260.489103,45,4.021755695343018
1675442260.498702,46,3.6207685470581055
1675442260.507841,47,3.298419713973999
1675442260.515723,48,3.6640918254852295
1675442260.522977,49,3.453782320022583
1675442260.529982,50,3.2847514152526855
1675442260.536995,51,3.2325150966644287
1675442260.544005,52,2.9235925674438477
1675442260.55103,53,2.767972946166992
1675442260.558029,54,2.67838978767395
1675442260.565051,55,2.7370734214782715
1675442260.572119,56,2.7462282180786133
1675442260.579327,57,2.68338680267334
1675442260.586384,58,2.618527889251709
1675442260.593433,59,2.692737579345703
1675442260.600498,60,3.7013790607452393
1675442260.60802,61,3.155679941177368
1675442260.618204,62,2.553311824798584
1675442260.625337,63,2.3566668033599854
1675442260.632439,64,2.1433663368225098
1675442260.639539,65,2.2570765018463135
1675442260.646599,66,2.3252971172332764
1675442260.653699,67,2.721982479095459
1675442260.660798,68,2.820780038833618
1675442260.667888,69,2.7464675903320312
1675442260.674975,70,2.5113518238067627
1675442260.682203,71,2.3605072498321533
1675442260.689348,72,2.888864755630493
1675442260.696407,73,3.090606689453125
1675442260.703421,74,2.8421525955200195
1675442260.710562,75,2.45219087600708
1675442260.717615,76,2.1943893432617188
1675442260.724685,77,2.16949462890625
1675442260.731742,78,2.2385008335113525
1675442260.73886,79,2.2397046089172363
1675442260.746045,80,2.143490791320801
1675442260.753104,81,2.062621831893921
1675442260.760153,82,2.1857335567474365
1675442260.767273,83,2.064197301864624
1675442260.774293,84,1.9710911512374878
1675442260.781444,85,2.1154425144195557
1675442260.788638,86,2.293130397796631
1675442260.795656,87,2.532233238220215
1675442260.802664,88,2.0558736324310303
1675442260.809638,89,1.904256820678711
1675442260.816694,90,1.8033040761947632
1675442260.823725,91,1.716046690940857
1675442260.830735,92,1.7349153757095337
1675442260.837784,93,1.7041927576065063
1675442260.844907,94,1.6925021409988403
1675442260.851951,95,1.6788647174835205
1675442260.858956,96,1.6448734998703003
1675442260.865971,97,1.6129952669143677
1675442260.873008,98,1.6892272233963013
1675442260.880048,99,1.5878530740737915


==> csvs/lazy_training/m_512.csv <==
Wall time,Step,Value
1675442375.951394,0,22.453948974609375
1675442375.959663,1,44.89603805541992
1675442375.966879,2,72.11064910888672
1675442375.974271,3,58.26380157470703
1675442375.981585,4,37.23017120361328
1675442375.989033,5,20.823110580444336
1675442375.995994,6,8.109383583068848
1675442376.002931,7,2.7103271484375
1675442376.009871,8,1.0477839708328247
1675442376.0168,9,0.5786346793174744
1675442376.023739,10,0.5664752125740051
1675442376.030722,11,0.5473915934562683
1675442376.037725,12,0.5245333909988403
1675442376.04476,13,0.507022500038147
1675442376.051814,14,0.4942293167114258
1675442376.058837,15,0.4747544229030609
1675442376.065877,16,0.4568823277950287
1675442376.07301,17,0.4442462921142578
1675442376.080028,18,0.42973223328590393
1675442376.087069,19,0.4201619327068329
1675442376.094536,20,0.40017008781433105
1675442376.101859,21,0.39189112186431885
1675442376.109153,22,0.3784750998020172
1675442376.116406,23,0.36782020330429077
1675442376.123695,24,0.356658011674881
1675442376.131765,25,0.34578678011894226
1675442376.139049,26,0.3378649055957794
1675442376.146365,27,0.3330409824848175
1675442376.1537,28,0.3163040280342102
1675442376.160999,29,0.31073474884033203
1675442376.168326,30,0.29968971014022827
1675442376.175783,31,0.2898988723754883
1675442376.183113,32,0.2865291237831116
1675442376.190388,33,0.2756664454936981
1675442376.197662,34,0.2726975381374359
1675442376.204962,35,0.2642485499382019
1675442376.212252,36,0.2591376006603241
1675442376.219564,37,0.25216740369796753
1675442376.226792,38,0.24385684728622437
1675442376.234506,39,0.23831990361213684
1675442376.241851,40,0.23390811681747437
1675442376.249219,41,0.22947438061237335
1675442376.256556,42,0.22523348033428192
1675442376.263978,43,0.21820984780788422
1675442376.271406,44,0.2161725014448166
1675442376.278898,45,0.21208010613918304
1675442376.286339,46,0.20456568896770477
1675442376.293739,47,0.20571371912956238
1675442376.301108,48,0.19581885635852814
1675442376.308592,49,0.19396544992923737
1675442376.316081,50,0.19016478955745697
1675442376.323434,51,0.18583522737026215
1675442376.330703,52,0.18130652606487274
1675442376.337995,53,0.18259601294994354
1675442376.34527,54,0.17917227745056152
1675442376.352525,55,0.1758153885602951
1675442376.360076,56,0.17477872967720032
1675442376.367392,57,0.16921603679656982
1675442376.37474,58,0.17082147300243378
1675442376.382291,59,0.16430038213729858
1675442376.389701,60,0.16473232209682465
1675442376.397111,61,0.16127118468284607
1675442376.404536,62,0.15969261527061462
1675442376.411929,63,0.15498778223991394
1675442376.419267,64,0.1532507836818695
1675442376.426644,65,0.15246891975402832
1675442376.433972,66,0.15027229487895966
1675442376.441236,67,0.14623422920703888
1675442376.448509,68,0.14838626980781555
1675442376.455752,69,0.14618712663650513
1675442376.463031,70,0.14452457427978516
1675442376.47024,71,0.14030270278453827
1675442376.478166,72,0.14268548786640167
1675442376.485525,73,0.14221909642219543
1675442376.492781,74,0.13430610299110413
1675442376.500077,75,0.13543172180652618
1675442376.507368,76,0.13301967084407806
1675442376.514638,77,0.13417337834835052
1675442376.521888,78,0.1345387101173401
1675442376.529294,79,0.13273607194423676
1675442376.536649,80,0.13110126554965973
1675442376.544109,81,0.12999892234802246
1675442376.551476,82,0.1261085718870163
1675442376.55877,83,0.12539958953857422
1675442376.56614,84,0.12660013139247894
1675442376.573479,85,0.12284807115793228
1675442376.58109,86,0.1245986744761467
1675442376.588508,87,0.12312177568674088
1675442376.595843,88,0.12174735963344574
1675442376.603192,89,0.12279030680656433
1675442376.610571,90,0.11851755529642105
1675442376.617965,91,0.11840417236089706
1675442376.625322,92,0.11600692570209503
1675442376.632699,93,0.1175803616642952
1675442376.639945,94,0.11730113625526428
1675442376.64715,95,0.1155347228050232
1675442376.654372,96,0.11302367597818375
1675442376.661868,97,0.11438636481761932
1675442376.66945,98,0.1132795661687851
1675442376.677003,99,0.11089038848876953


==> csvs/lazy_training/m_64.csv <==
Wall time,Step,Value
1675442273.664439,0,153.2423858642578
1675442273.67339,1,347.3708190917969
1675442273.680713,2,476.2365417480469
1675442273.687972,3,346.6385803222656
1675442273.695156,4,188.17100524902344
1675442273.702334,5,77.13628387451172
1675442273.709474,6,25.71298599243164
1675442273.716624,7,9.627189636230469
1675442273.723724,8,4.349460124969482
1675442273.730816,9,3.9533236026763916
1675442273.738305,10,3.601961851119995
1675442273.74592,11,3.274587869644165
1675442273.753413,12,3.1564934253692627
1675442273.760838,13,2.966461181640625
1675442273.768344,14,2.901642084121704
1675442273.775991,15,2.8469035625457764
1675442273.783536,16,2.8063807487487793
1675442273.790962,17,2.7571122646331787
1675442273.798462,18,2.656951904296875
1675442273.806054,19,2.6244661808013916
1675442273.813464,20,2.6303374767303467
1675442273.820896,21,2.5747313499450684
1675442273.828217,22,2.4415197372436523
1675442273.835524,23,2.3346588611602783
1675442273.84282,24,2.3078575134277344
1675442273.850204,25,2.2879016399383545
1675442273.857557,26,2.309798002243042
1675442273.864988,27,2.2758629322052
1675442273.872445,28,2.1704556941986084
1675442273.879969,29,2.127460241317749
1675442273.887396,30,2.046983480453491
1675442273.894753,31,2.0136566162109375
1675442273.902144,32,1.9696025848388672
1675442273.909584,33,1.9411677122116089
1675442273.917079,34,1.9081041812896729
1675442273.924624,35,1.8731281757354736
1675442273.931742,36,1.8571473360061646
1675442273.938865,37,1.7779427766799927
1675442273.945985,38,1.73173987865448
1675442273.95315,39,1.6955890655517578
1675442273.960525,40,1.6677489280700684
1675442273.967647,41,1.640718698501587
1675442273.974727,42,1.6164226531982422
1675442273.981974,43,1.598240613937378
1675442273.989093,44,1.614898920059204
1675442273.996154,45,1.5498172044754028
1675442274.003226,46,1.5597763061523438
1675442274.010317,47,1.53420889377594
1675442274.01743,48,1.461480736732483
1675442274.024957,49,1.4448754787445068
1675442274.032378,50,1.4053819179534912
1675442274.039809,51,1.3844051361083984
1675442274.04688,52,1.4578626155853271
1675442274.053997,53,1.4005300998687744
1675442274.061424,54,1.3255971670150757
1675442274.068547,55,1.2889773845672607
1675442274.075846,56,1.2810434103012085
1675442274.083121,57,1.24509859085083
1675442274.090212,58,1.2263544797897339
1675442274.097307,59,1.2054443359375
1675442274.1044,60,1.189415454864502
1675442274.111497,61,1.1841216087341309
1675442274.118561,62,1.1561291217803955
1675442274.125663,63,1.1422959566116333
1675442274.132738,64,1.125076413154602
1675442274.139817,65,1.0913641452789307
1675442274.146889,66,1.100930094718933
1675442274.153957,67,1.0884917974472046
1675442274.161039,68,1.0700300931930542
1675442274.16811,69,1.0444782972335815
1675442274.175424,70,1.0260378122329712
1675442274.182783,71,1.0376532077789307
1675442274.19036,72,1.006661295890808
1675442274.19781,73,1.013879656791687
1675442274.205196,74,0.9745368957519531
1675442274.212601,75,0.9683876037597656
1675442274.219991,76,0.9841303825378418
1675442274.227419,77,0.9446576237678528
1675442274.234903,78,0.9551793932914734
1675442274.242321,79,0.9365598559379578
1675442274.249458,80,0.9116078019142151
1675442274.256592,81,0.8994566202163696
1675442274.2637,82,0.9264479875564575
1675442274.270808,83,0.9114969968795776
1675442274.27794,84,0.9192826747894287
1675442274.285079,85,0.9127891063690186
1675442274.292314,86,0.8767163157463074
1675442274.299423,87,0.8500262498855591
1675442274.306519,88,0.8389411568641663
1675442274.313675,89,0.8430337309837341
1675442274.320778,90,0.8259199261665344
1675442274.327905,91,0.8119727969169617
1675442274.335006,92,0.8089573383331299
1675442274.342459,93,0.783506453037262
1675442274.349807,94,0.7819327116012573
1675442274.356829,95,0.793401837348938
1675442274.363865,96,0.7743723392486572
1675442274.370955,97,0.7675858736038208
1675442274.378117,98,0.7765476703643799
1675442274.385247,99,0.7773200273513794


==> csvs/lr_transfer/m_1024.csv <==
Wall time,Step,Value
1675362151.120399,-20,3.331902503967285
1675362177.939694,-19,2.996304750442505
1675362205.344026,-18,2.5885872840881348
1675362232.285345,-17,2.1331090927124023
1675362259.215596,-16,1.5965148210525513
1675362285.893717,-15,0.9898710250854492
1675362313.002799,-14,0.4884456396102905
1675362339.562829,-13,0.2076459676027298
1675362366.454662,-12,0.0895741805434227
1675362394.621485,-11,0.042703866958618164
1675362422.243854,-10,0.022854533046483994
1675362449.224211,-9,0.014015785418450832
1675362476.527783,-8,0.010009520687162876
1675362502.412495,-7,0.008139880374073982
1675362528.634373,-6,0.00712811341509223
1675362554.548029,-5,0.006510711740702391
1675362580.441473,-4,0.006113382522016764
1675362606.679832,-3,0.005983412265777588
1675362634.058943,-2,0.0058712163008749485
1675362660.432817,-1,0.0055092074908316135
1675362687.460255,0,0.005338028073310852
1675362714.879985,1,0.005098856519907713
1675362740.771993,2,0.0050084469839930534
1675362767.100037,3,0.011816670186817646
1675362791.736718,4,1.7401598691940308


==> csvs/lr_transfer/m_128.csv <==
Wall time,Step,Value
1675361074.113373,-20,7.479026794433594
1675361105.481909,-19,6.810857772827148
1675361133.590164,-18,5.903288841247559
1675361162.917091,-17,4.819619178771973
1675361192.531401,-16,3.677072763442993
1675361221.996752,-15,2.445336103439331
1675361252.053346,-14,1.246035099029541
1675361281.47605,-13,0.4471369981765747
1675361308.997218,-12,0.1374509334564209
1675361337.691727,-11,0.057165324687957764
1675361365.75907,-10,0.03126531466841698
1675361393.224147,-9,0.02051190286874771
1675361422.228035,-8,0.01554050575941801
1675361450.638862,-7,0.012938284315168858
1675361479.24551,-6,0.011136303655803204
1675361508.179163,-5,0.009637875482439995
1675361537.70489,-4,0.008352222852408886
1675361566.863889,-3,0.007137507665902376
1675361595.383785,-2,0.006790959741920233
1675361623.626845,-1,0.006788183934986591
1675361654.030307,0,0.006831888575106859
1675361681.335312,1,0.04967603087425232
1675361709.183072,2,1.0628629922866821
1675361738.370733,3,2.0461983680725098
1675361767.867835,4,161.67971801757812


==> csvs/lr_transfer/m_16384.csv <==
Wall time,Step,Value
1675363147.587178,-20,2.44051194190979
1675363246.83941,-19,2.2353413105010986
1675363345.10411,-18,1.982012152671814
1675363444.544306,-17,1.6633399724960327
1675363543.394164,-16,1.2438321113586426
1675363643.255972,-15,0.7806456089019775
1675363743.178652,-14,0.40838682651519775
1675363843.358676,-13,0.18891608715057373
1675363943.359988,-12,0.08578382432460785
1675364043.269552,-11,0.041314978152513504
1675364142.998434,-10,0.02187768928706646
1675364240.961087,-9,0.013175790198147297
1675364340.736085,-8,0.009260756894946098
1675364438.663138,-7,0.007474920712411404
1675364537.437437,-6,0.006564229726791382
1675364638.354206,-5,0.0060643828473985195
1675364739.166179,-4,0.005796527955681086
1675364839.71176,-3,0.005884650629013777
1675364939.820168,-2,0.0062451488338410854
1675365040.966784,-1,0.006044489797204733
1675365141.448056,0,0.005202565807849169
1675365243.262058,1,0.004768108483403921
1675365343.701389,2,0.004753664135932922
1675365444.857994,3,0.004838396795094013
1675365546.649694,4,0.00486656604334712


==> csvs/lr_transfer/m_2048.csv <==
Wall time,Step,Value
1675362161.461264,-20,2.8760411739349365
1675362191.636633,-19,2.5897254943847656
1675362216.336165,-18,2.24975848197937
1675362241.766691,-17,1.8673086166381836
1675362267.446462,-16,1.3947582244873047
1675362296.318699,-15,0.8666120767593384
1675362323.057839,-14,0.43912962079048157
1675362349.150728,-13,0.19542813301086426
1675362375.049491,-12,0.08691198378801346
1675362400.337747,-11,0.041735224425792694
1675362427.782106,-10,0.022237908095121384
1675362454.092412,-9,0.013522950932383537
1675362479.859231,-8,0.009587110951542854
1675362506.617321,-7,0.007771486882120371
1675362532.833785,-6,0.006820796988904476
1675362559.03649,-5,0.006291085388511419
1675362586.024686,-4,0.005951228551566601
1675362612.569482,-3,0.005995975807309151
1675362639.314425,-2,0.005986205767840147
1675362666.60439,-1,0.005560641642659903
1675362693.072894,0,0.005138802342116833
1675362719.764701,1,0.005040899850428104
1675362746.29797,2,0.0049467007629573345
1675362773.188419,3,0.004914284683763981
1675362799.248389,4,0.4675649106502533


==> csvs/lr_transfer/m_256.csv <==
Wall time,Step,Value
1675361086.501676,-20,5.405159950256348
1675361119.418488,-19,4.877191543579102
1675361151.729899,-18,4.187849521636963
1675361185.306354,-17,3.4060375690460205
1675361217.533576,-16,2.57521653175354
1675361250.990288,-15,1.642505407333374
1675361284.447076,-14,0.7953077554702759
1675361316.993563,-13,0.2887808084487915
1675361348.322238,-12,0.10532760620117188
1675361378.856515,-11,0.04799812287092209
1675361409.579055,-10,0.02616671472787857
1675361440.042454,-9,0.016698390245437622
1675361470.56335,-8,0.012351064011454582
1675361499.832088,-7,0.010195942595601082
1675361527.040557,-6,0.008863596245646477
1675361555.715738,-5,0.007888483814895153
1675361585.20765,-4,0.007100565824657679
1675361612.974981,-3,0.006367813795804977
1675361642.119033,-2,0.0058658369816839695
1675361670.000419,-1,0.00609764875844121
1675361697.948516,0,0.0057616340927779675
1675361726.704382,1,0.0058615365996956825
1675361755.735992,2,0.05927549675107002
1675361785.029036,3,1.6353756189346313
1675361813.739697,4,2.2742223739624023


==> csvs/lr_transfer/m_32.csv <==
Wall time,Step,Value
1675361049.698256,-20,15.094889640808105
1675361079.385044,-19,14.13072681427002
1675361107.341066,-18,12.650774955749512
1675361135.882972,-17,10.652199745178223
1675361164.045103,-16,8.374608039855957
1675361192.827843,-15,6.033160209655762
1675361221.844865,-14,3.708989143371582
1675361250.690036,-13,1.7575830221176147
1675361277.868436,-12,0.6113622784614563
1675361306.054822,-11,0.18595783412456512
1675361334.769451,-10,0.08188530802726746
1675361364.060271,-9,0.04942632466554642
1675361393.125135,-8,0.035839881747961044
1675361422.406781,-7,0.02875502035021782
1675361451.306807,-6,0.02368800900876522
1675361478.338995,-5,0.019378628581762314
1675361506.565011,-4,0.01573183946311474
1675361534.800302,-3,0.013017851859331131
1675361564.03684,-2,0.012203693389892578
1675361592.995184,-1,0.07219762355089188
1675361625.132785,0,0.6358849406242371
1675361657.837155,1,1.7638568878173828
1675361688.508527,2,2.1482512950897217
1675361718.278506,3,2.2157158851623535
1675361747.603458,4,2211.7978515625


==> csvs/lr_transfer/m_4096.csv <==
Wall time,Step,Value
1675362172.682068,-20,2.6718156337738037
1675362206.731159,-19,2.417705535888672
1675362241.02136,-18,2.116257905960083
1675362274.736194,-17,1.7662007808685303
1675362310.074937,-16,1.3197438716888428
1675362344.634138,-15,0.8248320817947388
1675362378.739094,-14,0.4254281520843506
1675362411.485816,-13,0.19312112033367157
1675362447.790441,-12,0.086708202958107
1675362484.223656,-11,0.041653431951999664
1675362520.723922,-10,0.02210087887942791
1675362554.829737,-9,0.013358409516513348
1675362588.822402,-8,0.00941932201385498
1675362623.586106,-7,0.007614549249410629
1675362659.556979,-6,0.006683523301035166
1675362694.000639,-5,0.006169931963086128
1675362729.245227,-4,0.0059066698886454105
1675362764.354725,-3,0.005922098644077778
1675362800.848052,-2,0.006088956259191036
1675362835.535535,-1,0.005770176649093628
1675362870.420051,0,0.005087793339043856
1675362906.125541,1,0.004916934296488762
1675362941.84767,2,0.004866053815931082
1675362978.622899,3,0.0048825484700500965
1675363015.886008,4,0.005577467381954193


==> csvs/lr_transfer/m_512.csv <==
Wall time,Step,Value
1675362136.558445,-20,4.065237045288086
1675362165.979727,-19,3.652472972869873
1675362195.689086,-18,3.129319906234741
1675362223.243244,-17,2.557590961456299
1675362251.267918,-16,1.924314260482788
1675362280.342859,-15,1.2022913694381714
1675362308.265705,-14,0.5811799764633179
1675362337.898416,-13,0.2301601618528366
1675362367.346789,-12,0.0940624475479126
1675362397.24363,-11,0.04433567821979523
1675362427.148605,-10,0.023934388533234596
1675362455.548472,-9,0.014901523478329182
1675362484.252321,-8,0.010777592658996582
1675362511.834709,-7,0.008810128085315228
1675362541.170264,-6,0.00769292376935482
1675362570.029052,-5,0.0069659012369811535
1675362599.387692,-4,0.00644425256177783
1675362628.465594,-3,0.006078736856579781
1675362657.727722,-2,0.00575663335621357
1675362687.842795,-1,0.00565092358738184
1675362716.958792,0,0.005536830518394709
1675362745.811247,1,0.005251483991742134
1675362774.165835,2,0.0061192139983177185
1675362802.797571,3,0.47922828793525696
1675362831.82569,4,2.0989978313446045


==> csvs/lr_transfer/m_64.csv <==
Wall time,Step,Value
1675361060.229121,-20,10.358466148376465
1675361086.621847,-19,9.639984130859375
1675361112.81037,-18,8.538604736328125
1675361138.533231,-17,7.091714859008789
1675361164.41377,-16,5.5026116371154785
1675361190.696428,-15,3.8594417572021484
1675361216.630798,-14,2.16554856300354
1675361242.2427,-13,0.8629744052886963
1675361267.652901,-12,0.24379213154315948
1675361292.261507,-11,0.08325883001089096
1675361315.562538,-10,0.04347746819257736
1675361340.926174,-9,0.028632625937461853
1675361365.997873,-8,0.021823743358254433
1675361391.762178,-7,0.018056703731417656
1675361417.894911,-6,0.015242044813930988
1675361443.333006,-5,0.01277920976281166
1675361468.902786,-4,0.010662747547030449
1675361495.019239,-3,0.008890963159501553
1675361521.129255,-2,0.008413407951593399
1675361547.503333,-1,0.008540263399481773
1675361574.666834,0,0.04767089709639549
1675361598.759345,1,0.6482710838317871
1675361624.584961,2,1.8816817998886108
1675361650.614244,3,2.1810364723205566
1675361675.354147,4,1213539.625


==> csvs/lr_transfer/m_8192.csv <==
Wall time,Step,Value
1675363097.44584,-20,2.506852626800537
1675363158.071704,-19,2.280911922454834
1675363218.554011,-18,2.0115230083465576
1675363278.304284,-17,1.6863501071929932
1675363338.773645,-16,1.2633893489837646
1675363399.377467,-15,0.7933071255683899
1675363458.320737,-14,0.4132874608039856
1675363519.008897,-13,0.19016069173812866
1675363580.116326,-12,0.0861162394285202
1675363641.390419,-11,0.04146489128470421
1675363701.738436,-10,0.02197469398379326
1675363763.158441,-9,0.013246685266494751
1675363823.480079,-8,0.009316528216004372
1675363884.754264,-7,0.007521855644881725
1675363946.186262,-6,0.006603694986552
1675364006.529225,-5,0.006108061410486698
1675364067.315768,-4,0.00584336556494236
1675364128.067139,-3,0.0059039355255663395
1675364188.217772,-2,0.006223332602530718
1675364248.314151,-1,0.005969394464045763
1675364308.81546,0,0.005117605905979872
1675364369.079738,1,0.0047973995096981525
1675364429.223835,2,0.00481244595721364
1675364488.345063,3,0.004872663877904415
1675364548.702783,4,0.004845556803047657

